Robust data-driven control for nonlinear systems using the Koopman operator

Data-driven analysis and control of dynamical systems have gained a lot of interest in recent years. While the class of linear systems is well studied, theoretical results for nonlinear systems are still rare. In this paper, we present a data-driven controller design method for discrete-time control-affine nonlinear systems. Our approach relies on the Koopman operator, which is a linear but infinite-dimensional operator lifting the nonlinear system to a higher-dimensional space. Particularly, we derive a linear fractional representation of a lifted bilinear system representation based on measured data. Further, we restrict the lifting to finite dimensions, but account for the truncation error using a finite-gain argument. We derive a linear matrix inequality based design procedure to guarantee robust local stability for the resulting bilinear system for all error terms satisfying the finite-gain bound and, thus, also for the underlying nonlinear system. Finally, we apply the developed design method to the nonlinear Van der Pol oscillator.

==> VdP_simulation_delay.dat <==
   1.0000000e+00  -6.0000000e-01  -8.0333703e-04   2.4635467e-03   1.0000000e+00  -6.0000000e-01
   9.9400000e-01  -6.1000000e-01  -6.2103450e-04   2.9549707e-03   9.9400000e-01  -6.1000000e-01
   9.8790000e-01  -6.2001298e-01  -4.3853675e-04   3.4457961e-03   9.8790000e-01  -6.2001298e-01
   9.8169987e-01  -6.3004112e-01  -2.5564858e-04   3.9354242e-03   9.8169987e-01  -6.3004112e-01
   9.7539946e-01  -6.4008660e-01  -7.2174777e-05   4.4232564e-03   9.7539946e-01  -6.4008660e-01
   9.6899859e-01  -6.5015165e-01   1.1207987e-04   4.9086940e-03   9.6899859e-01  -6.5015165e-01
   9.6249708e-01  -6.6023850e-01   2.9731057e-04   5.3911384e-03   9.6249708e-01  -6.6023850e-01
   9.5589469e-01  -6.7034940e-01   4.8371253e-04   5.8699909e-03   9.5589469e-01  -6.7034940e-01
   9.4919120e-01  -6.8048663e-01   6.7148097e-04   6.3446530e-03   9.4919120e-01  -6.8048663e-01
   9.4238633e-01  -6.9065247e-01   8.6081110e-04   6.8145259e-03   9.4238633e-01  -6.9065247e-01
   9.3547981e-01  -7.0084923e-01   1.0518981e-03   7.2790111e-03   9.3547981e-01  -7.0084923e-01
   9.2847131e-01  -7.1107923e-01   1.2449373e-03   7.7375098e-03   9.2847131e-01  -7.1107923e-01
   9.2136052e-01  -7.2134481e-01   1.4401237e-03   8.1894234e-03   9.2136052e-01  -7.2134481e-01
   9.1414707e-01  -7.3164833e-01   1.6376527e-03   8.6341534e-03   9.1414707e-01  -7.3164833e-01
   9.0683059e-01  -7.4199216e-01   1.8377194e-03   9.0711010e-03   9.0683059e-01  -7.4199216e-01
   8.9941067e-01  -7.5237867e-01   2.0405191e-03   9.4996677e-03   8.9941067e-01  -7.5237867e-01
   8.9188688e-01  -7.6281028e-01   2.2462470e-03   9.9192547e-03   8.9188688e-01  -7.5355658e-01
   8.8425878e-01  -7.7328938e-01   2.4550982e-03   1.0329263e-02   8.8435132e-01  -7.5585114e-01
   8.7652589e-01  -7.8381841e-01   2.6672680e-03   1.0729095e-02   8.7679280e-01  -7.5886968e-01
   8.6868770e-01  -7.9439979e-01   2.8829516e-03   1.1118151e-02   8.6920411e-01  -7.6231588e-01
   8.6074370e-01  -8.0503598e-01   3.1023442e-03   1.1495834e-02   8.6158095e-01  -7.6598375e-01
   8.5269334e-01  -8.1572943e-01   3.3256410e-03   1.1861543e-02   8.5392111e-01  -7.6972796e-01
   8.4453605e-01  -8.2648261e-01   3.5530373e-03   1.2214681e-02   8.4622383e-01  -7.7343677e-01
   8.3627122e-01  -8.3729798e-01   3.7847282e-03   1.2554648e-02   8.3848946e-01  -7.7703693e-01
   8.2789824e-01  -8.4817803e-01   4.0209089e-03   1.2880847e-02   8.3071910e-01  -7.8047645e-01
   8.1941646e-01  -8.5912525e-01   4.2617747e-03   1.3192679e-02   8.2291433e-01  -7.8372279e-01
   8.1082521e-01  -8.7014213e-01   4.5075208e-03   1.3489544e-02   8.1507710e-01  -7.8676685e-01
   8.0212379e-01  -8.8123116e-01   4.7583424e-03   1.3770845e-02   8.0720943e-01  -7.8961093e-01
   7.9331148e-01  -8.9239484e-01   5.0144346e-03   1.4035982e-02   7.9931333e-01  -7.9227131e-01
   7.8438753e-01  -9.0363568e-01   5.2759928e-03   1.4284358e-02   7.9139061e-01  -7.9477042e-01
   7.7535117e-01  -9.1495617e-01   5.5432121e-03   1.4515372e-02   7.8344291e-01  -7.9713667e-01
   7.6620161e-01  -9.2635881e-01   5.8162877e-03   1.4728428e-02   7.7547154e-01  -7.9941993e-01
   7.5693802e-01  -9.3784608e-01   6.0954148e-03   1.4922926e-02   7.6747734e-01  -8.0168299e-01
   7.4755956e-01  -9.4942049e-01   6.3807887e-03   1.5098267e-02   7.5946051e-01  -8.0389048e-01
   7.3806536e-01  -9.6108450e-01   6.6725722e-03   1.5253892e-02   7.5142161e-01  -8.0602087e-01
   7.2845451e-01  -9.7284058e-01   6.9705516e-03   1.5389697e-02   7.4336140e-01  -8.0806222e-01
   7.1872611e-01  -9.8469119e-01   7.2742707e-03   1.5505871e-02   7.3528078e-01  -8.1000882e-01
   7.0887919e-01  -9.9663877e-01   7.5832690e-03   1.5602609e-02   7.2718069e-01  -8.1185913e-01
   6.9891281e-01  -1.0086857e+00   7.8970859e-03   1.5680106e-02   7.1906210e-01  -8.1361423e-01
   6.8882595e-01  -1.0208345e+00   8.2152612e-03   1.5738556e-02   7.1092595e-01  -8.1527660e-01
   6.7861760e-01  -1.0330874e+00   8.5373342e-03   1.5778153e-02   7.0277319e-01  -8.1684938e-01
   6.6828673e-01  -1.0454469e+00   8.8628445e-03   1.5799092e-02   6.9460469e-01  -8.1833564e-01
   6.5783226e-01  -1.0579152e+00   9.1913318e-03   1.5801567e-02   6.8642134e-01  -8.1973796e-01
   6.4725311e-01  -1.0704946e+00   9.5223354e-03   1.5785773e-02   6.7822396e-01  -8.2105817e-01
   6.3654816e-01  -1.0831874e+00   9.8553951e-03   1.5751905e-02   6.7001338e-01  -8.2229734e-01
   6.2571629e-01  -1.0959958e+00   1.0190050e-02   1.5700156e-02   6.6179040e-01  -8.2345577e-01
   6.1475633e-01  -1.1089218e+00   1.0525841e-02   1.5630722e-02   6.5355585e-01  -8.2453317e-01
   6.0366711e-01  -1.1219677e+00   1.0862306e-02   1.5543797e-02   6.4531051e-01  -8.2552873e-01
   5.9244744e-01  -1.1351354e+00   1.1198985e-02   1.5439575e-02   6.3705523e-01  -8.2644164e-01
   5.8109608e-01  -1.1484270e+00   1.1535417e-02   1.5318251e-02   6.2879081e-01  -8.2727179e-01
   5.6961181e-01  -1.1618443e+00   1.1871144e-02   1.5180019e-02   6.2051809e-01  -8.2801945e-01
   5.5799337e-01  -1.1753892e+00   1.2205702e-02   1.5025074e-02   6.1223790e-01  -8.2868503e-01
   5.4623948e-01  -1.1890634e+00   1.2538634e-02   1.4853611e-02   6.0395105e-01  -8.2926895e-01
   5.3434884e-01  -1.2028685e+00   1.2869477e-02   1.4665823e-02   5.9565836e-01  -8.2977158e-01
   5.2232016e-01  -1.2168061e+00   1.3197772e-02   1.4461905e-02   5.8736064e-01  -8.3019317e-01
   5.1015210e-01  -1.2308777e+00   1.3523057e-02   1.4242053e-02   5.7905871e-01  -8.3053393e-01
   4.9784332e-01  -1.2450846e+00   1.3844873e-02   1.4006460e-02   5.7075337e-01  -8.3079395e-01
   4.8539247e-01  -1.2594280e+00   1.4162760e-02   1.3755320e-02   5.6244543e-01  -8.3097327e-01
   4.7279819e-01  -1.2739089e+00   1.4476256e-02   1.3488829e-02   5.5413570e-01  -8.3107192e-01
   4.6005910e-01  -1.2885283e+00   1.4784901e-02   1.3207181e-02   5.4582498e-01  -8.3108988e-01
   4.4717382e-01  -1.3032869e+00   1.5088235e-02   1.2910569e-02   5.3751408e-01  -8.3102715e-01
   4.3414095e-01  -1.3181854e+00   1.5385797e-02   1.2599190e-02   5.2920381e-01  -8.3088376e-01
   4.2095910e-01  -1.3332242e+00   1.5677127e-02   1.2273237e-02   5.2089497e-01  -8.3065972e-01
   4.0762686e-01  -1.3484035e+00   1.5961765e-02   1.1932905e-02   5.1258837e-01  -8.3035508e-01
   3.9414282e-01  -1.3637233e+00   1.6239249e-02   1.1578388e-02   5.0428482e-01  -8.2996986e-01
   3.8050559e-01  -1.3791834e+00   1.6509120e-02   1.1209881e-02   4.9598513e-01  -8.2950411e-01
   3.6671375e-01  -1.3947835e+00   1.6770917e-02   1.0827578e-02   4.8769008e-01  -8.2895784e-01
   3.5276592e-01  -1.4105227e+00   1.7024180e-02   1.0431674e-02   4.7940051e-01  -8.2833107e-01
   3.3866069e-01  -1.4264003e+00   1.7268513e-02   1.0022365e-02   4.7111720e-01  -8.2762379e-01
   3.2439669e-01  -1.4424150e+00   1.7503611e-02   9.5998553e-03   4.6284096e-01  -8.2683600e-01
   3.0997254e-01  -1.4585652e+00   1.7729183e-02   9.1643451e-03   4.5457260e-01  -8.2596769e-01
   2.9538689e-01  -1.4748491e+00   1.7944933e-02   8.7160370e-03   4.4631292e-01  -8.2501887e-01
   2.8063840e-01  -1.4912646e+00   1.8150567e-02   8.2551331e-03   4.3806273e-01  -8.2398953e-01
   2.6572575e-01  -1.5078092e+00   1.8345792e-02   7.7818354e-03   4.2982284e-01  -8.2287966e-01
   2.5064766e-01  -1.5244799e+00   1.8530314e-02   7.2963461e-03   4.2159404e-01  -8.2168928e-01
   2.3540286e-01  -1.5412734e+00   1.8703838e-02   6.7988672e-03   4.1337715e-01  -8.2041839e-01
   2.1999013e-01  -1.5581861e+00   1.8866070e-02   6.2896009e-03   4.0517296e-01  -8.1906701e-01
   2.0440826e-01  -1.5752137e+00   1.9016716e-02   5.7687492e-03   3.9698229e-01  -8.1763515e-01
   1.8865613e-01  -1.5923518e+00   1.9155483e-02   5.2365143e-03   3.8880594e-01  -8.1612284e-01
   1.7273261e-01  -1.6095951e+00   1.9282077e-02   4.6930982e-03   3.8064471e-01  -8.1453010e-01
   1.5663666e-01  -1.6269382e+00   1.9396202e-02   4.1387031e-03   3.7249941e-01  -8.1285698e-01
   1.4036728e-01  -1.6443747e+00   1.9497566e-02   3.5735310e-03   3.6437084e-01  -8.1110350e-01
   1.2392353e-01  -1.6618982e+00   1.9585874e-02   2.9977841e-03   3.5625981e-01  -8.0926974e-01
   1.0730455e-01  -1.6795012e+00   1.9660832e-02   2.4116644e-03   3.4816711e-01  -8.0735574e-01
   9.0509536e-02  -1.6971758e+00   1.9722147e-02   1.8153740e-03   3.4009355e-01  -8.0536158e-01
   7.3537777e-02  -1.7149137e+00   1.9769523e-02   1.2091151e-03   3.3203994e-01  -8.0328734e-01
   5.6388641e-02  -1.7327054e+00   1.9802668e-02   5.9308964e-04   3.2400706e-01  -8.0113310e-01
   3.9061586e-02  -1.7505413e+00   1.9821287e-02  -3.2500147e-05   3.1599573e-01  -7.9889899e-01
   2.1556174e-02  -1.7684106e+00   1.9825086e-02  -6.6745222e-04   3.0800674e-01  -7.9658510e-01
   3.8720676e-03  -1.7863021e+00   1.9813771e-02  -1.3115645e-03   3.0004089e-01  -7.9419158e-01
  -1.3990953e-02  -1.8042035e+00   1.9787049e-02  -1.9646348e-03   2.9209898e-01  -7.9171857e-01
  -3.2032988e-02  -1.8221021e+00   1.9744624e-02  -2.6264611e-03   2.8418179e-01  -7.8916622e-01
  -5.0254009e-02  -1.8399841e+00   1.9686203e-02  -3.2968413e-03   2.7629013e-01  -7.8653471e-01
  -6.8653850e-02  -1.8578349e+00   1.9611492e-02  -3.9755733e-03   2.6842478e-01  -7.8382423e-01
  -8.7232200e-02  -1.8756392e+00   1.9520197e-02  -4.6624550e-03   2.6058654e-01  -7.8103498e-01
  -1.0598859e-01  -1.8933805e+00   1.9412024e-02  -5.3572843e-03   2.5277619e-01  -7.7816718e-01
  -1.2492240e-01  -1.9110418e+00   1.9286679e-02  -6.0598591e-03   2.4499452e-01  -7.7522107e-01
  -1.4403281e-01  -1.9286047e+00   1.9143868e-02  -6.7699773e-03   2.3724231e-01  -7.7219690e-01
  -1.6331886e-01  -1.9460503e+00   1.8983296e-02  -7.4874368e-03   2.2952034e-01  -7.6909496e-01
  -1.8277937e-01  -1.9633586e+00   1.8804671e-02  -8.2120355e-03   2.2182939e-01  -7.6591553e-01
  -2.0241295e-01  -1.9805085e+00   1.8607697e-02  -8.9435713e-03   2.1417023e-01  -7.6265891e-01
  -2.2221804e-01  -1.9974780e+00   1.8392189e-02  -9.6817684e-03   2.0654364e-01  -7.5932545e-01
  -2.4219282e-01  -2.0142442e+00   1.8158392e-02  -1.0426056e-02   1.9895039e-01  -7.5591549e-01
  -2.6233526e-01  -2.0307832e+00   1.7906661e-02  -1.1175789e-02   1.9139123e-01  -7.5242940e-01
  -2.8264309e-01  -2.0470701e+00   1.7637348e-02  -1.1930323e-02   1.8386694e-01  -7.4886757e-01
  -3.0311379e-01  -2.0630790e+00   1.7350807e-02  -1.2689014e-02   1.7637826e-01  -7.4523040e-01
  -3.2374458e-01  -2.0787832e+00   1.7047393e-02  -1.3451216e-02   1.6892596e-01  -7.4151833e-01
  -3.4453241e-01  -2.0941548e+00   1.6727459e-02  -1.4216285e-02   1.6151078e-01  -7.3773182e-01
  -3.6547396e-01  -2.1091652e+00   1.6391358e-02  -1.4983577e-02   1.5413346e-01  -7.3387132e-01
  -3.8656561e-01  -2.1237849e+00   1.6039444e-02  -1.5752446e-02   1.4679475e-01  -7.2993735e-01
  -4.0780346e-01  -2.1379834e+00   1.5672071e-02  -1.6522249e-02   1.3949537e-01  -7.2593040e-01
  -4.2918330e-01  -2.1517297e+00   1.5289592e-02  -1.7292340e-02   1.3223607e-01  -7.2185103e-01
  -4.5070059e-01  -2.1649917e+00   1.4892362e-02  -1.8062074e-02   1.2501756e-01  -7.1769979e-01
  -4.7235051e-01  -2.1777368e+00   1.4480733e-02  -1.8830808e-02   1.1784056e-01  -7.1347727e-01
  -4.9412788e-01  -2.1899318e+00   1.4055060e-02  -1.9597896e-02   1.1070579e-01  -7.0918406e-01
  -5.1602720e-01  -2.2015429e+00   1.3615695e-02  -2.0362694e-02   1.0361395e-01  -7.0482080e-01
  -5.3804263e-01  -2.2125357e+00   1.3162994e-02  -2.1124557e-02   9.6565738e-02  -7.0038813e-01
  -5.6016798e-01  -2.2228755e+00   1.2697309e-02  -2.1882841e-02   8.9561857e-02  -6.9588672e-01
  -5.8239674e-01  -2.2325275e+00   1.2218994e-02  -2.2636900e-02   8.2602990e-02  -6.9131727e-01
  -6.0472201e-01  -2.2414564e+00   1.1728403e-02  -2.3386091e-02   7.5689817e-02  -6.8668050e-01
  -6.2713658e-01  -2.2496270e+00   1.1225890e-02  -2.4129768e-02   6.8823012e-02  -6.8197713e-01
  -6.4963285e-01  -2.2570041e+00   1.0711807e-02  -2.4867287e-02   6.2003241e-02  -6.7720794e-01
  -6.7220289e-01  -2.2635527e+00   1.0186510e-02  -2.5598003e-02   5.5231161e-02  -6.7237370e-01
  -6.9483841e-01  -2.2692382e+00   9.6503506e-03  -2.6321271e-02   4.8507424e-02  -6.6747521e-01
  -7.1753080e-01  -2.2740263e+00   9.1036836e-03  -2.7036447e-02   4.1832672e-02  -6.6251330e-01
  -7.4027106e-01  -2.2778834e+00   8.5468624e-03  -2.7742887e-02   3.5207539e-02  -6.5748882e-01
  -7.6304989e-01  -2.2807767e+00   7.9802407e-03  -2.8439945e-02   2.8632651e-02  -6.5240264e-01
  -7.8585766e-01  -2.2826743e+00   7.4041722e-03  -2.9126977e-02   2.2108625e-02  -6.4725563e-01
  -8.0868440e-01  -2.2835453e+00   6.8190104e-03  -2.9803338e-02   1.5636068e-02  -6.4204872e-01
  -8.3151986e-01  -2.2833602e+00   6.2251091e-03  -3.0468383e-02   9.2155811e-03  -6.3678283e-01
  -8.5435346e-01  -2.2820909e+00   5.6228220e-03  -3.1121469e-02   2.8477528e-03  -6.3145892e-01
  -8.7717437e-01  -2.2797108e+00   5.0125027e-03  -3.1761949e-02  -3.4668364e-03  -6.2607794e-01
  -8.9997148e-01  -2.2761953e+00   4.3945049e-03  -3.2389181e-02  -9.7276158e-03  -6.2064090e-01
  -9.2273343e-01  -2.2715215e+00   3.7691822e-03  -3.3002518e-02  -1.5934025e-02  -6.1514879e-01
  -9.4544864e-01  -2.2656688e+00   3.1368819e-03  -3.3601317e-02  -2.2085513e-02  -6.0960265e-01
  -9.6810533e-01  -2.2586188e+00   2.4978759e-03  -3.4184942e-02  -2.8181539e-02  -6.0400351e-01
  -9.9069152e-01  -2.2503555e+00   1.8523879e-03  -3.4752763e-02  -3.4221574e-02  -5.9835245e-01
  -1.0131951e+00  -2.2408656e+00   1.2006404e-03  -3.5304150e-02  -4.0205099e-02  -5.9265054e-01
  -1.0356037e+00  -2.2301384e+00   5.4285615e-04  -3.5838471e-02  -4.6131604e-02  -5.8689888e-01
  -1.0579051e+00  -2.2181661e+00  -1.2074210e-04  -3.6355097e-02  -5.2000593e-02  -5.8109857e-01
  -1.0800868e+00  -2.2049438e+00  -7.8993167e-04  -3.6853398e-02  -5.7811579e-02  -5.7525076e-01
  -1.1021362e+00  -2.1904698e+00  -1.4644899e-03  -3.7332742e-02  -6.3564086e-02  -5.6935658e-01
  -1.1240409e+00  -2.1747454e+00  -2.1441940e-03  -3.7792499e-02  -6.9257652e-02  -5.6341718e-01
  -1.1457884e+00  -2.1577752e+00  -2.8288214e-03  -3.8232040e-02  -7.4891824e-02  -5.5743375e-01
  -1.1673661e+00  -2.1395671e+00  -3.5181492e-03  -3.8650733e-02  -8.0466162e-02  -5.5140747e-01
  -1.1887618e+00  -2.1201323e+00  -4.2119550e-03  -3.9047949e-02  -8.5980236e-02  -5.4533954e-01
  -1.2099631e+00  -2.0994853e+00  -4.9100158e-03  -3.9423057e-02  -9.1433632e-02  -5.3923116e-01
  -1.2309580e+00  -2.0776438e+00  -5.6121091e-03  -3.9775426e-02  -9.6825943e-02  -5.3308357e-01
  -1.2517344e+00  -2.0546290e+00  -6.3180121e-03  -4.0104427e-02  -1.0215678e-01  -5.2689799e-01
  -1.2722807e+00  -2.0304652e+00  -7.0275021e-03  -4.0409428e-02  -1.0742576e-01  -5.2067567e-01
  -1.2925853e+00  -2.0051800e+00  -7.7403565e-03  -4.0689800e-02  -1.1263252e-01  -5.1441786e-01
  -1.3126371e+00  -1.9788038e+00  -8.4563525e-03  -4.0944912e-02  -1.1777669e-01  -5.0812583e-01
  -1.3324252e+00  -1.9513704e+00  -9.1752675e-03  -4.1174134e-02  -1.2285795e-01  -5.0180085e-01
  -1.3519389e+00  -1.9229161e+00  -9.8968786e-03  -4.1376835e-02  -1.2787596e-01  -4.9544420e-01
  -1.3711680e+00  -1.8934799e+00  -1.0620963e-02  -4.1552385e-02  -1.3283040e-01  -4.8905716e-01
  -1.3901028e+00  -1.8631037e+00  -1.1347299e-02  -4.1700154e-02  -1.3772097e-01  -4.8264102e-01
  -1.4087339e+00  -1.8318314e+00  -1.2075663e-02  -4.1819511e-02  -1.4254738e-01  -4.7619710e-01
  -1.4270522e+00  -1.7997091e+00  -1.2805832e-02  -4.1909826e-02  -1.4730936e-01  -4.6972668e-01
  -1.4450493e+00  -1.7667850e+00  -1.3537584e-02  -4.1970468e-02  -1.5200662e-01  -4.6323109e-01
  -1.4627171e+00  -1.7331089e+00  -1.4270695e-02  -4.2000807e-02  -1.5663893e-01  -4.5671162e-01
  -1.4800482e+00  -1.6987322e+00  -1.5004945e-02  -4.2000214e-02  -1.6120605e-01  -4.5016960e-01
  -1.4970356e+00  -1.6637076e+00  -1.5740109e-02  -4.1968056e-02  -1.6570775e-01  -4.4360635e-01
  -1.5136726e+00  -1.6280887e+00  -1.6475964e-02  -4.1903704e-02  -1.7014381e-01  -4.3702317e-01
  -1.5299535e+00  -1.5919300e+00  -1.7212290e-02  -4.1806529e-02  -1.7451404e-01  -4.3042140e-01
  -1.5458728e+00  -1.5552866e+00  -1.7948861e-02  -4.1675898e-02  -1.7881825e-01  -4.2380234e-01
  -1.5614257e+00  -1.5182137e+00  -1.8685457e-02  -4.1511182e-02  -1.8305628e-01  -4.1716733e-01
  -1.5766078e+00  -1.4807667e+00  -1.9421853e-02  -4.1311751e-02  -1.8722795e-01  -4.1051768e-01
  -1.5914155e+00  -1.4430010e+00  -2.0157826e-02  -4.1076980e-02  -1.9133313e-01  -4.0385471e-01
  -1.6058455e+00  -1.4049714e+00  -2.0893035e-02  -4.0806639e-02  -1.9537168e-01  -3.9717973e-01
  -1.6198952e+00  -1.3667321e+00  -2.1626958e-02  -4.0501104e-02  -1.9934347e-01  -3.9049406e-01
  -1.6335625e+00  -1.3283366e+00  -2.2359058e-02  -4.0160807e-02  -2.0324841e-01  -3.8379900e-01
  -1.6468459e+00  -1.2898373e+00  -2.3088799e-02  -3.9786176e-02  -2.0708640e-01  -3.7709585e-01
  -1.6597443e+00  -1.2512855e+00  -2.3815644e-02  -3.9377641e-02  -2.1085736e-01  -3.7038592e-01
  -1.6722571e+00  -1.2127311e+00  -2.4539056e-02  -3.8935632e-02  -2.1456122e-01  -3.6367050e-01
  -1.6843844e+00  -1.1742225e+00  -2.5258498e-02  -3.8460579e-02  -2.1819793e-01  -3.5695087e-01
  -1.6961267e+00  -1.1358065e+00  -2.5973433e-02  -3.7952911e-02  -2.2176743e-01  -3.5022832e-01
  -1.7074847e+00  -1.0975279e+00  -2.6683326e-02  -3.7413059e-02  -2.2526972e-01  -3.4350412e-01
  -1.7184600e+00  -1.0594298e+00  -2.7387638e-02  -3.6841453e-02  -2.2870476e-01  -3.3677954e-01
  -1.7290543e+00  -1.0215534e+00  -2.8085833e-02  -3.6238521e-02  -2.3207255e-01  -3.3005582e-01
  -1.7392698e+00  -9.8393778e-01  -2.8777374e-02  -3.5604694e-02  -2.3537311e-01  -3.2333423e-01
  -1.7491092e+00  -9.4661976e-01  -2.9461725e-02  -3.4940401e-02  -2.3860646e-01  -3.1661600e-01
  -1.7585754e+00  -9.0963414e-01  -3.0138348e-02  -3.4246073e-02  -2.4177262e-01  -3.0990236e-01
  -1.7676718e+00  -8.7301349e-01  -3.0806707e-02  -3.3522139e-02  -2.4487164e-01  -3.0319452e-01
  -1.7764019e+00  -8.3678818e-01  -3.1466266e-02  -3.2769029e-02  -2.4790358e-01  -2.9649370e-01
  -1.7847698e+00  -8.0098632e-01  -3.2116486e-02  -3.1987172e-02  -2.5086852e-01  -2.8980110e-01
  -1.7927796e+00  -7.6563384e-01  -3.2756832e-02  -3.1176999e-02  -2.5376653e-01  -2.8311788e-01
  -1.8004360e+00  -7.3075446e-01  -3.3386767e-02  -3.0338940e-02  -2.5659771e-01  -2.7644524e-01
  -1.8077435e+00  -6.9636973e-01  -3.4005753e-02  -2.9473423e-02  -2.5936216e-01  -2.6978433e-01
  -1.8147072e+00  -6.6249907e-01  -3.4613255e-02  -2.8580879e-02  -2.6206001e-01  -2.6313629e-01
  -1.8213322e+00  -6.2915982e-01  -3.5208734e-02  -2.7661738e-02  -2.6469137e-01  -2.5650225e-01
  -1.8276238e+00  -5.9636729e-01  -3.5791655e-02  -2.6716429e-02  -2.6725639e-01  -2.4988335e-01
  -1.8335875e+00  -5.6413481e-01  -3.6361481e-02  -2.5745383e-02  -2.6975523e-01  -2.4328068e-01
  -1.8392288e+00  -5.3247383e-01  -3.6917675e-02  -2.4749028e-02  -2.7218803e-01  -2.3669534e-01
  -1.8445536e+00  -5.0139395e-01  -3.7459699e-02  -2.3727795e-02  -2.7455499e-01  -2.3012839e-01
  -1.8495675e+00  -4.7090304e-01  -3.7987018e-02  -2.2682114e-02  -2.7685627e-01  -2.2358091e-01
  -1.8542765e+00  -4.4100727e-01  -3.8499095e-02  -2.1612414e-02  -2.7909208e-01  -2.1705393e-01
  -1.8586866e+00  -4.1171125e-01  -3.8995391e-02  -2.0519125e-02  -2.8126262e-01  -2.1054850e-01
  -1.8628037e+00  -3.8301804e-01  -3.9475372e-02  -1.9402678e-02  -2.8336810e-01  -2.0406561e-01
  -1.8666339e+00  -3.5492931e-01  -3.9938500e-02  -1.8263500e-02  -2.8540876e-01  -1.9760628e-01
  -1.8701832e+00  -3.2744538e-01  -4.0384238e-02  -1.7102024e-02  -2.8738482e-01  -1.9117149e-01
  -1.8734576e+00  -3.0056533e-01  -4.0812050e-02  -1.5918677e-02  -2.8929654e-01  -1.8476219e-01
  -1.8764633e+00  -2.7428703e-01  -4.1221466e-02  -1.4713915e-02  -2.9114416e-01  -1.7837935e-01
  -1.8792062e+00  -2.4860731e-01  -4.1612290e-02  -1.3488285e-02  -2.9292795e-01  -1.7202388e-01
  -1.8816922e+00  -2.2352196e-01  -4.1984394e-02  -1.2242360e-02  -2.9464819e-01  -1.6569672e-01
  -1.8839275e+00  -1.9902587e-01  -4.2337650e-02  -1.0976713e-02  -2.9630516e-01  -1.5939875e-01
  -1.8859177e+00  -1.7511306e-01  -4.2671929e-02  -9.6919160e-03  -2.9789915e-01  -1.5313086e-01
  -1.8876689e+00  -1.5177679e-01  -4.2987102e-02  -8.3885419e-03  -2.9943045e-01  -1.4689391e-01
  -1.8891866e+00  -1.2900962e-01  -4.3283042e-02  -7.0671631e-03  -3.0089939e-01  -1.4068876e-01
  -1.8904767e+00  -1.0680346e-01  -4.3559620e-02  -5.7283521e-03  -3.0230628e-01  -1.3451622e-01
  -1.8915447e+00  -8.5149679e-02  -4.3816707e-02  -4.3726816e-03  -3.0365144e-01  -1.2837712e-01
  -1.8923962e+00  -6.4039122e-02  -4.4054176e-02  -3.0007240e-03  -3.0493521e-01  -1.2227224e-01
  -1.8930366e+00  -4.3462205e-02  -4.4271897e-02  -1.6130520e-03  -3.0615794e-01  -1.1620237e-01
  -1.8934713e+00  -2.3408955e-02  -4.4469743e-02  -2.1023791e-04  -3.0731996e-01  -1.1016826e-01
  -1.8937053e+00  -3.8690660e-03  -4.4647585e-02   1.2071456e-03  -3.0842164e-01  -1.0417066e-01
  -1.8937440e+00   1.5168046e-02  -4.4805294e-02   2.6385259e-03  -3.0946335e-01  -9.8210287e-02
  -1.8935924e+00   3.3713200e-02  -4.4942742e-02   4.0833306e-03  -3.1044545e-01  -9.2287855e-02
  -1.8932552e+00   5.1777404e-02  -4.5059802e-02   5.5409870e-03  -3.1136833e-01  -8.6404052e-02
  -1.8927375e+00   6.9371814e-02  -4.5156344e-02   7.0109227e-03  -3.1223237e-01  -8.0559550e-02
  -1.8920437e+00   8.6507692e-02  -4.5232240e-02   8.4925651e-03  -3.1303797e-01  -7.4755005e-02
  -1.8911787e+00   1.0319638e-01  -4.5287361e-02   9.9853417e-03  -3.1378552e-01  -6.8991054e-02
  -1.8901467e+00   1.1944925e-01  -4.5321580e-02   1.1488680e-02  -3.1447543e-01  -6.3268319e-02
  -1.8889522e+00   1.3527770e-01  -4.5334768e-02   1.3002007e-02  -3.1510811e-01  -5.7587403e-02
  -1.8875994e+00   1.5069310e-01  -4.5326797e-02   1.4524751e-02  -3.1568398e-01  -5.1948893e-02
  -1.8860925e+00   1.6570679e-01  -4.5297537e-02   1.6056339e-02  -3.1620347e-01  -4.6353360e-02
  -1.8844354e+00   1.8033002e-01  -4.5246862e-02   1.7596198e-02  -3.1666701e-01  -4.0801356e-02
  -1.8826321e+00   1.9457398e-01  -4.5174641e-02   1.9143756e-02  -3.1707502e-01  -3.5293419e-02
  -1.8806864e+00   2.0844975e-01  -4.5080748e-02   2.0698440e-02  -3.1742795e-01  -2.9830067e-02
  -1.8786019e+00   2.2196828e-01  -4.4965053e-02   2.2259679e-02  -3.1772626e-01  -2.4411807e-02
  -1.8763822e+00   2.3514040e-01  -4.4827429e-02   2.3826898e-02  -3.1797037e-01  -1.9039124e-02
  -1.8740308e+00   2.4797678e-01  -4.4667746e-02   2.5399526e-02  -3.1816076e-01  -1.3712491e-02
  -1.8715510e+00   2.6048793e-01  -4.4485877e-02   2.6976991e-02  -3.1829789e-01  -8.4323636e-03
  -1.8689462e+00   2.7268420e-01  -4.4281693e-02   2.8558719e-02  -3.1838221e-01  -3.1991818e-03
  -1.8662193e+00   2.8457575e-01  -4.4055066e-02   3.0144138e-02  -3.1841421e-01   1.9866296e-03
  -1.8633736e+00   2.9617257e-01  -4.3805867e-02   3.1732676e-02  -3.1839434e-01   7.1246615e-03
  -1.8604118e+00   3.0748445e-01  -4.3533974e-02   3.3323759e-02  -3.1832309e-01   1.2214520e-02
  -1.8573370e+00   3.1852096e-01  -4.3239343e-02   3.4916810e-02  -3.1820095e-01   1.7255825e-02
  -1.8541518e+00   3.2929152e-01  -4.2921977e-02   3.6511248e-02  -3.1802839e-01   2.2248213e-02
  -1.8508589e+00   3.3980531e-01  -4.2581881e-02   3.8106492e-02  -3.1780591e-01   2.7191335e-02
  -1.8474608e+00   3.5007132e-01  -4.2219060e-02   3.9701961e-02  -3.1753399e-01   3.2084854e-02
  -1.8439601e+00   3.6009832e-01  -4.1833519e-02   4.1297074e-02  -3.1721314e-01   3.6928449e-02
  -1.8403591e+00   3.6989488e-01  -4.1425263e-02   4.2891251e-02  -3.1684386e-01   4.1721814e-02
  -1.8366602e+00   3.7946937e-01  -4.0994296e-02   4.4483909e-02  -3.1642664e-01   4.6464655e-02
  -1.8328655e+00   3.8882994e-01  -4.0540624e-02   4.6074469e-02  -3.1596200e-01   5.1156692e-02
  -1.8289772e+00   3.9798456e-01  -4.0064252e-02   4.7662349e-02  -3.1545043e-01   5.5797658e-02
  -1.8249973e+00   4.0694097e-01  -3.9565183e-02   4.9246969e-02  -3.1489245e-01   6.0387301e-02
  -1.8209279e+00   4.1570671e-01  -3.9043424e-02   5.0827747e-02  -3.1428858e-01   6.4925380e-02
  -1.8167708e+00   4.2428915e-01  -3.8498979e-02   5.2404103e-02  -3.1363933e-01   6.9411666e-02
  -1.8125280e+00   4.3269542e-01  -3.7931853e-02   5.3975456e-02  -3.1294521e-01   7.3845946e-02
  -1.8082010e+00   4.4093249e-01  -3.7342050e-02   5.5541224e-02  -3.1220675e-01   7.8228017e-02
  -1.8037917e+00   4.4900714e-01  -3.6729577e-02   5.7100827e-02  -3.1142447e-01   8.2557687e-02
  -1.7993016e+00   4.5692594e-01  -3.6094436e-02   5.8653683e-02  -3.1059889e-01   8.6834777e-02
  -1.7947323e+00   4.6469530e-01  -3.5436635e-02   6.0199213e-02  -3.0973054e-01   9.1059122e-02
  -1.7900854e+00   4.7232145e-01  -3.4756176e-02   6.1736834e-02  -3.0881995e-01   9.5230564e-02
  -1.7853622e+00   4.7981042e-01  -3.4053066e-02   6.3265967e-02  -3.0786765e-01   9.9348960e-02
  -1.7805641e+00   4.8716810e-01  -3.3327309e-02   6.4786029e-02  -3.0687416e-01   1.0341418e-01
  -1.7756924e+00   4.9440020e-01  -3.2578910e-02   6.6296441e-02  -3.0584002e-01   1.0742609e-01
  -1.7707484e+00   5.0151228e-01  -3.1807873e-02   6.7796621e-02  -3.0476576e-01   1.1138459e-01
  -1.7657333e+00   5.0850972e-01  -3.1014205e-02   6.9285988e-02  -3.0365191e-01   1.1528957e-01
  -1.7606482e+00   5.1539776e-01  -3.0197909e-02   7.0763961e-02  -3.0249901e-01   1.1914095e-01
  -1.7554942e+00   5.2218150e-01  -2.9358990e-02   7.2229960e-02  -3.0130760e-01   1.2293864e-01
  -1.7502724e+00   5.2886588e-01  -2.8497454e-02   7.3683403e-02  -3.0007822e-01   1.2668256e-01
  -1.7449837e+00   5.3545570e-01  -2.7613305e-02   7.5123710e-02  -2.9881139e-01   1.3037267e-01
  -1.7396292e+00   5.4195564e-01  -2.6706548e-02   7.6550300e-02  -2.9750767e-01   1.3400890e-01
  -1.7342096e+00   5.4837023e-01  -2.5777188e-02   7.7962591e-02  -2.9616758e-01   1.3759122e-01
  -1.7287259e+00   5.5470389e-01  -2.4825230e-02   7.9360002e-02  -2.9479166e-01   1.4111959e-01
  -1.7231789e+00   5.6096090e-01  -2.3850679e-02   8.0741954e-02  -2.9338047e-01   1.4459398e-01
  -1.7175693e+00   5.6714543e-01  -2.2853540e-02   8.2107864e-02  -2.9193453e-01   1.4801438e-01
  -1.7118978e+00   5.7326153e-01  -2.1833822e-02   8.3457152e-02  -2.9045438e-01   1.5138078e-01
  -1.7061652e+00   5.7931316e-01  -2.0791852e-02   8.4789221e-02  -2.8894058e-01   1.5469318e-01
  -1.7003721e+00   5.8530414e-01  -1.9728449e-02   8.6103453e-02  -2.8739365e-01   1.5795158e-01
  -1.6945190e+00   5.9123821e-01  -1.8644471e-02   8.7399226e-02  -2.8581413e-01   1.6115602e-01
  -1.6886066e+00   5.9711900e-01  -1.7540778e-02   8.8675919e-02  -2.8420257e-01   1.6430650e-01
  -1.6826354e+00   6.0295005e-01  -1.6418229e-02   8.9932910e-02  -2.8255950e-01   1.6740307e-01
  -1.6766059e+00   6.0873481e-01  -1.5277684e-02   9.1169580e-02  -2.8088547e-01   1.7044577e-01
  -1.6705186e+00   6.1447663e-01  -1.4120004e-02   9.2385305e-02  -2.7918102e-01   1.7343463e-01
  -1.6643738e+00   6.2017880e-01  -1.2946046e-02   9.3579466e-02  -2.7744667e-01   1.7636971e-01
  -1.6581720e+00   6.2584450e-01  -1.1756671e-02   9.4751440e-02  -2.7568297e-01   1.7925108e-01
  -1.6519136e+00   6.3147686e-01  -1.0552739e-02   9.5900607e-02  -2.7389046e-01   1.8207881e-01
  -1.6455988e+00   6.3707891e-01  -9.3351079e-03   9.7026346e-02  -2.7206967e-01   1.8485296e-01
  -1.6392280e+00   6.4265362e-01  -8.1046387e-03   9.8128035e-02  -2.7022114e-01   1.8757363e-01
  -1.6328015e+00   6.4820389e-01  -6.8621906e-03   9.9205053e-02  -2.6834541e-01   1.9024090e-01
  -1.6263195e+00   6.5373256e-01  -5.6086230e-03   1.0025678e-01  -2.6644300e-01   1.9285486e-01
  -1.6197821e+00   6.5924241e-01  -4.3447956e-03   1.0128259e-01  -2.6451445e-01   1.9541561e-01
  -1.6131897e+00   6.6473615e-01  -3.0715679e-03   1.0228187e-01  -2.6256029e-01   1.9792327e-01
  -1.6065423e+00   6.7021644e-01  -1.7897995e-03   1.0325399e-01  -2.6058106e-01   2.0037794e-01
  -1.5998402e+00   6.7568589e-01  -5.0034986e-04   1.0419834e-01  -2.5857728e-01   2.0277975e-01
  -1.5930833e+00   6.8114705e-01   7.9592133e-04   1.0511429e-01  -2.5654948e-01   2.0512882e-01
  -1.5862719e+00   6.8660242e-01   2.0981546e-03   1.0600122e-01  -2.5449820e-01   2.0742528e-01
  -1.5794058e+00   6.9205447e-01   3.4054903e-03   1.0685850e-01  -2.5242394e-01   2.0966926e-01
  -1.5724853e+00   6.9750562e-01   4.7170689e-03   1.0768553e-01  -2.5032725e-01   2.1186091e-01
  -1.5655102e+00   7.0295824e-01   6.0320309e-03   1.0848167e-01  -2.4820864e-01   2.1400038e-01
  -1.5584806e+00   7.0841467e-01   7.3495167e-03   1.0924631e-01  -2.4606864e-01   2.1608781e-01
  -1.5513965e+00   7.1387721e-01   8.6686667e-03   1.0997883e-01  -2.4390776e-01   2.1812336e-01
  -1.5442577e+00   7.1934812e-01   9.9886214e-03   1.1067859e-01  -2.4172653e-01   2.2010720e-01
  -1.5370642e+00   7.2482966e-01   1.1308521e-02   1.1134499e-01  -2.3952545e-01   2.2203950e-01
  -1.5298160e+00   7.3032401e-01   1.2627506e-02   1.1197741e-01  -2.3730506e-01   2.2392042e-01
  -1.5225127e+00   7.3583337e-01   1.3944718e-02   1.1257521e-01  -2.3506585e-01   2.2575015e-01
  -1.5151544e+00   7.4135988e-01   1.5259296e-02   1.1313778e-01  -2.3280835e-01   2.2752885e-01
  -1.5077408e+00   7.4690568e-01   1.6570380e-02   1.1366449e-01  -2.3053306e-01   2.2925674e-01
  -1.5002717e+00   7.5247287e-01   1.7877112e-02   1.1415474e-01  -2.2824050e-01   2.3093398e-01
  -1.4927470e+00   7.5806354e-01   1.9178632e-02   1.1460789e-01  -2.2593116e-01   2.3256078e-01
  -1.4851664e+00   7.6367977e-01   2.0474184e-02   1.1502350e-01  -2.2360555e-01   2.3413734e-01
  -1.4775296e+00   7.6932360e-01   2.1763434e-02   1.1540187e-01  -2.2126418e-01   2.3566386e-01
  -1.4698363e+00   7.7499708e-01   2.3046151e-02   1.1574346e-01  -2.1890754e-01   2.3714056e-01
  -1.4620864e+00   7.8070223e-01   2.4322104e-02   1.1604875e-01  -2.1653613e-01   2.3856764e-01
  -1.4542793e+00   7.8644107e-01   2.5591062e-02   1.1631819e-01  -2.1415046e-01   2.3994532e-01
  -1.4464149e+00   7.9221561e-01   2.6852794e-02   1.1655227e-01  -2.1175100e-01   2.4127382e-01
  -1.4384928e+00   7.9802784e-01   2.8107070e-02   1.1675146e-01  -2.0933826e-01   2.4255337e-01
  -1.4305125e+00   8.0387977e-01   2.9353660e-02   1.1691621e-01  -2.0691273e-01   2.4378420e-01
  -1.4224737e+00   8.0977337e-01   3.0592331e-02   1.1704701e-01  -2.0447489e-01   2.4496655e-01
  -1.4143760e+00   8.1571063e-01   3.1822854e-02   1.1714432e-01  -2.0202522e-01   2.4610064e-01
  -1.4062188e+00   8.2169353e-01   3.3044998e-02   1.1720861e-01  -1.9956422e-01   2.4718672e-01
  -1.3980019e+00   8.2772407e-01   3.4258532e-02   1.1724035e-01  -1.9709235e-01   2.4822504e-01
  -1.3897247e+00   8.3380421e-01   3.5463226e-02   1.1724002e-01  -1.9461010e-01   2.4921584e-01
  -1.3813866e+00   8.3993595e-01   3.6658848e-02   1.1720807e-01  -1.9211794e-01   2.5015938e-01
  -1.3729873e+00   8.4612127e-01   3.7845168e-02   1.1714499e-01  -1.8961635e-01   2.5105591e-01
  -1.3645261e+00   8.5236218e-01   3.9021955e-02   1.1705123e-01  -1.8710579e-01   2.5190570e-01
  -1.3560024e+00   8.5866066e-01   4.0188978e-02   1.1692728e-01  -1.8458673e-01   2.5270900e-01
  -1.3474158e+00   8.6501873e-01   4.1346008e-02   1.1677360e-01  -1.8205964e-01   2.5346609e-01
  -1.3387656e+00   8.7143841e-01   4.2492812e-02   1.1659065e-01  -1.7952498e-01   2.5417723e-01
  -1.3300513e+00   8.7792172e-01   4.3629160e-02   1.1637892e-01  -1.7698321e-01   2.5484270e-01
  -1.3212720e+00   8.8447069e-01   4.4754822e-02   1.1613886e-01  -1.7443478e-01   2.5546278e-01
  -1.3124273e+00   8.9108739e-01   4.5869567e-02   1.1587096e-01  -1.7188015e-01   2.5603774e-01
  -1.3035165e+00   8.9777386e-01   4.6973164e-02   1.1557567e-01  -1.6931978e-01   2.5656788e-01
  -1.2945387e+00   9.0453219e-01   4.8065382e-02   1.1525347e-01  -1.6675410e-01   2.5705348e-01
  -1.2854934e+00   9.1136447e-01   4.9145991e-02   1.1490483e-01  -1.6418356e-01   2.5749483e-01
  -1.2763798e+00   9.1827282e-01   5.0214759e-02   1.1453022e-01  -1.6160861e-01   2.5789223e-01
  -1.2671970e+00   9.2525934e-01   5.1271457e-02   1.1413011e-01  -1.5902969e-01   2.5824598e-01
  -1.2579444e+00   9.3232620e-01   5.2315853e-02   1.1370496e-01  -1.5644723e-01   2.5855637e-01
  -1.2486212e+00   9.3947555e-01   5.3347716e-02   1.1325525e-01  -1.5386167e-01   2.5882370e-01
  -1.2392264e+00   9.4670958e-01   5.4366817e-02   1.1278145e-01  -1.5127343e-01   2.5904830e-01
  -1.2297593e+00   9.5403049e-01   5.5372923e-02   1.1228403e-01  -1.4868295e-01   2.5923046e-01
  -1.2202190e+00   9.6144051e-01   5.6365805e-02   1.1176345e-01  -1.4609064e-01   2.5937051e-01
  -1.2106046e+00   9.6894189e-01   5.7345232e-02   1.1122019e-01  -1.4349694e-01   2.5946875e-01
  -1.2009152e+00   9.7653689e-01   5.8310989e-02   1.1065470e-01  -1.4090225e-01   2.5952552e-01
  -1.1911498e+00   9.8422782e-01   5.9263047e-02   1.1006726e-01  -1.3830700e-01   2.5954112e-01
  -1.1813075e+00   9.9201700e-01   6.0201498e-02   1.0945804e-01  -1.3571158e-01   2.5951589e-01
  -1.1713874e+00   9.9990678e-01   6.1126436e-02   1.0882720e-01  -1.3311643e-01   2.5945016e-01
  -1.1613883e+00   1.0078995e+00   6.2037954e-02   1.0817490e-01  -1.3052192e-01   2.5934426e-01
  -1.1513093e+00   1.0159976e+00   6.2936145e-02   1.0750131e-01  -1.2792848e-01   2.5919852e-01
  -1.1411493e+00   1.0242035e+00   6.3821104e-02   1.0680660e-01  -1.2533650e-01   2.5901328e-01
  -1.1309073e+00   1.0325196e+00   6.4692923e-02   1.0609092e-01  -1.2274636e-01   2.5878888e-01
  -1.1205821e+00   1.0409485e+00   6.5551697e-02   1.0535444e-01  -1.2015847e-01   2.5852567e-01
  -1.1101726e+00   1.0494925e+00   6.6397519e-02   1.0459733e-01  -1.1757322e-01   2.5822398e-01
  -1.0996777e+00   1.0581544e+00   6.7230483e-02   1.0381975e-01  -1.1499098e-01   2.5788418e-01
  -1.0890961e+00   1.0669365e+00   6.8050681e-02   1.0302186e-01  -1.1241214e-01   2.5750660e-01
  -1.0784268e+00   1.0758416e+00   6.8858208e-02   1.0220383e-01  -1.0983707e-01   2.5709161e-01
  -1.0676684e+00   1.0848722e+00   6.9653158e-02   1.0136582e-01  -1.0726615e-01   2.5663956e-01
  -1.0568196e+00   1.0940310e+00   7.0435623e-02   1.0050799e-01  -1.0469976e-01   2.5615081e-01
  -1.0458793e+00   1.1033206e+00   7.1205697e-02   9.9630515e-02  -1.0213825e-01   2.5562573e-01
  -1.0348461e+00   1.1127438e+00   7.1963475e-02   9.8733554e-02  -9.9581993e-02   2.5506467e-01
  -1.0237187e+00   1.1223032e+00   7.2709048e-02   9.7817270e-02  -9.7031346e-02   2.5446800e-01
  -1.0124957e+00   1.1320017e+00   7.3442512e-02   9.6881829e-02  -9.4486666e-02   2.5383610e-01
  -1.0011756e+00   1.1418420e+00   7.4163960e-02   9.5927393e-02  -9.1948305e-02   2.5316933e-01
  -9.8975722e-01   1.1518269e+00   7.4873484e-02   9.4954128e-02  -8.9416612e-02   2.5246808e-01
  -9.7823895e-01   1.1619592e+00   7.5571180e-02   9.3962197e-02  -8.6891931e-02   2.5173271e-01
  -9.6661936e-01   1.1722418e+00   7.6257139e-02   9.2951764e-02  -8.4374604e-02   2.5096360e-01
  -9.5489694e-01   1.1826775e+00   7.6931457e-02   9.1922994e-02  -8.1864968e-02   2.5016114e-01
  -9.4307017e-01   1.1932693e+00   7.7594226e-02   9.0876051e-02  -7.9363357e-02   2.4932571e-01
  -9.3113748e-01   1.2040200e+00   7.8245539e-02   8.9811098e-02  -7.6870100e-02   2.4845769e-01
  -9.1909728e-01   1.2149325e+00   7.8885492e-02   8.8728300e-02  -7.4385523e-02   2.4755747e-01
  -9.0694795e-01   1.2260098e+00   7.9514176e-02   8.7627821e-02  -7.1909948e-02   2.4662545e-01
  -8.9468785e-01   1.2372548e+00   8.0131686e-02   8.6509824e-02  -6.9443694e-02   2.4566201e-01
  -8.8231530e-01   1.2486704e+00   8.0738116e-02   8.5374475e-02  -6.6987074e-02   2.4466754e-01
  -8.6982860e-01   1.2602596e+00   8.1333558e-02   8.4221937e-02  -6.4540398e-02   2.4364244e-01
  -8.5722601e-01   1.2720253e+00   8.1918107e-02   8.3052374e-02  -6.2103974e-02   2.4258712e-01
  -8.4450575e-01   1.2839705e+00   8.2491855e-02   8.1865950e-02  -5.9678103e-02   2.4150196e-01
  -8.3166605e-01   1.2960981e+00   8.3054897e-02   8.0662833e-02  -5.7263083e-02   2.4038737e-01
  -8.1870507e-01   1.3084111e+00   8.3607277e-02   7.9443361e-02  -5.4859209e-02   2.3924375e-01
  -8.0562095e-01   1.3209122e+00   8.4148973e-02   7.8208139e-02  -5.2466772e-02   2.3807151e-01
  -7.9241183e-01   1.3336045e+00   8.4679954e-02   7.6957795e-02  -5.0086057e-02   2.3687105e-01
  -7.7907579e-01   1.3464908e+00   8.5200190e-02   7.5692958e-02  -4.7717346e-02   2.3564278e-01
  -7.6561088e-01   1.3595738e+00   8.5709649e-02   7.4414255e-02  -4.5360918e-02   2.3438710e-01
  -7.5201514e-01   1.3728564e+00   8.6208301e-02   7.3122314e-02  -4.3017047e-02   2.3310443e-01
  -7.3828658e-01   1.3863412e+00   8.6696116e-02   7.1817764e-02  -4.0686003e-02   2.3179518e-01
  -7.2442317e-01   1.4000310e+00   8.7173064e-02   7.0501232e-02  -3.8368051e-02   2.3045976e-01
  -7.1042286e-01   1.4139283e+00   8.7639114e-02   6.9173346e-02  -3.6063454e-02   2.2909859e-01
  -6.9628357e-01   1.4280357e+00   8.8094235e-02   6.7834735e-02  -3.3772468e-02   2.2771208e-01
  -6.8200322e-01   1.4423557e+00   8.8538397e-02   6.6486027e-02  -3.1495347e-02   2.2630065e-01
  -6.6757966e-01   1.4568904e+00   8.8971569e-02   6.5127849e-02  -2.9232340e-02   2.2486471e-01
  -6.5301075e-01   1.4716423e+00   8.9393722e-02   6.3760830e-02  -2.6983693e-02   2.2340469e-01
  -6.3829433e-01   1.4866134e+00   8.9804824e-02   6.2385598e-02  -2.4749646e-02   2.2192100e-01
  -6.2342820e-01   1.5018057e+00   9.0204846e-02   6.1002780e-02  -2.2530436e-02   2.2041406e-01
  -6.0841014e-01   1.5172211e+00   9.0593756e-02   5.9613005e-02  -2.0326296e-02   2.1888430e-01
  -5.9323793e-01   1.5328613e+00   9.0971524e-02   5.8216901e-02  -1.8137453e-02   2.1733213e-01
  -5.7790932e-01   1.5487276e+00   9.1338120e-02   5.6815095e-02  -1.5964131e-02   2.1575798e-01
  -5.6242204e-01   1.5648216e+00   9.1693513e-02   5.5408217e-02  -1.3806552e-02   2.1416227e-01
  -5.4677382e-01   1.5811442e+00   9.2037673e-02   5.3996893e-02  -1.1664929e-02   2.1254543e-01
  -5.3096238e-01   1.5976964e+00   9.2370569e-02   5.2581753e-02  -9.5394747e-03   2.1090788e-01
  -5.1498542e-01   1.6144787e+00   9.2692171e-02   5.1163423e-02  -7.4303959e-03   2.0925004e-01
  -4.9884063e-01   1.6314916e+00   9.3002448e-02   4.9742533e-02  -5.3378956e-03   2.0757233e-01
  -4.8252572e-01   1.6487351e+00   9.3301370e-02   4.8319709e-02  -3.2621722e-03   2.0587520e-01
  -4.6603836e-01   1.6662089e+00   9.3588907e-02   4.6895581e-02  -1.2034203e-03   2.0415905e-01
  -4.4937628e-01   1.6839125e+00   9.3865027e-02   4.5470776e-02   8.3817020e-04   2.0242431e-01
  -4.3253715e-01   1.7018449e+00   9.4129701e-02   4.4045922e-02   2.8624133e-03   2.0067141e-01
  -4.1551870e-01   1.7200048e+00   9.4382898e-02   4.2621647e-02   4.8691274e-03   1.9890078e-01
  -3.9831865e-01   1.7383903e+00   9.4624587e-02   4.1198579e-02   6.8581352e-03   1.9711284e-01
  -3.8093475e-01   1.7569993e+00   9.4854738e-02   3.9777347e-02   8.8292636e-03   1.9530801e-01
  -3.6336476e-01   1.7758291e+00   9.5073321e-02   3.8358578e-02   1.0782344e-02   1.9348672e-01
  -3.4560647e-01   1.7948763e+00   9.5280305e-02   3.6942901e-02   1.2717211e-02   1.9164939e-01
  -3.2765770e-01   1.8141373e+00   9.5475660e-02   3.5530943e-02   1.4633705e-02   1.8979645e-01
  -3.0951633e-01   1.8336076e+00   9.5659370e-02   3.4123168e-02   1.6531669e-02   1.8792833e-01
  -2.9118026e-01   1.8532822e+00   9.5831477e-02   3.2719380e-02   1.8410953e-02   1.8604543e-01
  -2.7264743e-01   1.8731555e+00   9.5992042e-02   3.1319220e-02   2.0271407e-02   1.8414820e-01
  -2.5391588e-01   1.8932211e+00   9.6141121e-02   2.9922327e-02   2.2112889e-02   1.8223704e-01
  -2.3498367e-01   1.9134718e+00   9.6278773e-02   2.8528342e-02   2.3935259e-02   1.8031239e-01
  -2.1584895e-01   1.9338998e+00   9.6405056e-02   2.7136904e-02   2.5738383e-02   1.7837465e-01
  -1.9650995e-01   1.9544963e+00   9.6520028e-02   2.5747654e-02   2.7522130e-02   1.7642425e-01
  -1.7696499e-01   1.9752516e+00   9.6623747e-02   2.4360232e-02   2.9286372e-02   1.7446162e-01
  -1.5721247e-01   1.9961552e+00   9.6716273e-02   2.2974277e-02   3.1030988e-02   1.7248715e-01
  -1.3725092e-01   2.0171955e+00   9.6797661e-02   2.1589430e-02   3.2755860e-02   1.7050128e-01
  -1.1707896e-01   2.0383600e+00   9.6867972e-02   2.0205331e-02   3.4460873e-02   1.6850442e-01
  -9.6695364e-02   2.0596350e+00   9.6927263e-02   1.8821619e-02   3.6145917e-02   1.6649697e-01
  -7.6099015e-02   2.0810057e+00   9.6975592e-02   1.7437935e-02   3.7810887e-02   1.6447936e-01
  -5.5288958e-02   2.1024562e+00   9.7013018e-02   1.6053919e-02   3.9455680e-02   1.6245199e-01
  -3.4264396e-02   2.1239694e+00   9.7039598e-02   1.4669211e-02   4.1080200e-02   1.6041528e-01
  -1.3024702e-02   2.1455268e+00   9.7055391e-02   1.3283450e-02   4.2684353e-02   1.5836963e-01
   8.4305663e-03   2.1671087e+00   9.7060456e-02   1.1896277e-02   4.4268049e-02   1.5631544e-01
   3.0101653e-02   2.1886939e+00   9.7054849e-02   1.0507332e-02   4.5831204e-02   1.5425314e-01
   5.1988592e-02   2.2102600e+00   9.7038630e-02   9.1162552e-03   4.7373735e-02   1.5218310e-01
   7.4091192e-02   2.2317830e+00   9.7011856e-02   7.7226860e-03   4.8895566e-02   1.5010575e-01
   9.6409022e-02   2.2532374e+00   9.6974586e-02   6.3262646e-03   5.0396623e-02   1.4802148e-01
   1.1894140e-01   2.2745962e+00   9.6926877e-02   4.9266311e-03   5.1876838e-02   1.4593068e-01
   1.4168736e-01   2.2958310e+00   9.6868789e-02   3.5234256e-03   5.3336145e-02   1.4383375e-01
   1.6464567e-01   2.3169115e+00   9.6800379e-02   2.1162880e-03   5.4774482e-02   1.4173109e-01
   1.8781478e-01   2.3378061e+00   9.6721706e-02   7.0485845e-04   5.6191793e-02   1.3962308e-01
   2.1119285e-01   2.3584814e+00   9.6632827e-02  -7.1122314e-04   5.7588024e-02   1.3751012e-01
   2.3477766e-01   2.3789023e+00   9.6533801e-02  -2.1323167e-03   5.8963125e-02   1.3539260e-01
   2.5856668e-01   2.3990323e+00   9.6424686e-02  -3.5587822e-03   6.0317051e-02   1.3327089e-01
   2.8255701e-01   2.4188331e+00   9.6305540e-02  -4.9909797e-03   6.1649760e-02   1.3114539e-01
   3.0674534e-01   2.4382647e+00   9.6176421e-02  -6.4292691e-03   6.2961214e-02   1.2901647e-01
   3.3112798e-01   2.4572856e+00   9.6037388e-02  -7.8740104e-03   6.4251379e-02   1.2688451e-01
   3.5570084e-01   2.4758529e+00   9.5888499e-02  -9.3255635e-03   6.5520224e-02   1.2474988e-01
   3.8045937e-01   2.4939219e+00   9.5729811e-02  -1.0784288e-02   6.6767723e-02   1.2261296e-01
   4.0539859e-01   2.5114466e+00   9.5561387e-02  -1.2250500e-02   6.7993852e-02   1.2047412e-01
   4.3051305e-01   2.5283796e+00   9.5383320e-02  -1.3723983e-02   6.9198594e-02   1.1833373e-01
   4.5579685e-01   2.5446721e+00   9.5195728e-02  -1.5204183e-02   7.0381931e-02   1.1619214e-01
   4.8124357e-01   2.5602743e+00   9.4998729e-02  -1.6690537e-02   7.1543852e-02   1.1404973e-01
   5.0684631e-01   2.5751351e+00   9.4792438e-02  -1.8182486e-02   7.2684350e-02   1.1190685e-01
   5.3259766e-01   2.5892026e+00   9.4576975e-02  -1.9679467e-02   7.3803418e-02   1.0976386e-01
   5.5848969e-01   2.6024241e+00   9.4352455e-02  -2.1180919e-02   7.4901057e-02   1.0762111e-01
   5.8451393e-01   2.6147462e+00   9.4118997e-02  -2.2686281e-02   7.5977268e-02   1.0547895e-01
   6.1066139e-01   2.6261151e+00   9.3876717e-02  -2.4194992e-02   7.7032057e-02   1.0333773e-01
   6.3692254e-01   2.6364767e+00   9.3625733e-02  -2.5706491e-02   7.8065435e-02   1.0119780e-01
   6.6328731e-01   2.6457768e+00   9.3366162e-02  -2.7220215e-02   7.9077413e-02   9.9059491e-02
   6.8974508e-01   2.6539616e+00   9.3098121e-02  -2.8735604e-02   8.0068008e-02   9.6923147e-02
   7.1628469e-01   2.6609776e+00   9.2821728e-02  -3.0252097e-02   8.1037239e-02   9.4789103e-02
   7.4289447e-01   2.6667720e+00   9.2537099e-02  -3.1769132e-02   8.1985130e-02   9.2657689e-02
   7.6956219e-01   2.6712931e+00   9.2244353e-02  -3.3286148e-02   8.2911707e-02   9.0529235e-02
   7.9627512e-01   2.6744903e+00   9.1943606e-02  -3.4802584e-02   8.3816999e-02   8.8404067e-02
   8.2302002e-01   2.6763147e+00   9.1634976e-02  -3.6317878e-02   8.4701040e-02   8.6282506e-02
   8.4978317e-01   2.6767193e+00   9.1318579e-02  -3.7831470e-02   8.5563865e-02   8.4164871e-02
   8.7655037e-01   2.6756593e+00   9.0994534e-02  -3.9342797e-02   8.6405514e-02   8.2051478e-02
   9.0330696e-01   2.6730922e+00   9.0662958e-02  -4.0851299e-02   8.7226029e-02   7.9942638e-02
   9.3003788e-01   2.6689786e+00   9.0323966e-02  -4.2356414e-02   8.8025455e-02   7.7838661e-02
   9.5672767e-01   2.6632821e+00   8.9977678e-02  -4.3857581e-02   8.8803842e-02   7.5739851e-02
   9.8336049e-01   2.6559699e+00   8.9624211e-02  -4.5354239e-02   8.9561240e-02   7.3646509e-02
   1.0099202e+00   2.6470128e+00   8.9263680e-02  -4.6845827e-02   9.0297705e-02   7.1558935e-02
   1.0363903e+00   2.6363858e+00   8.8896205e-02  -4.8331782e-02   9.1013295e-02   6.9477421e-02
   1.0627542e+00   2.6240682e+00   8.8521902e-02  -4.9811545e-02   9.1708069e-02   6.7402260e-02
   1.0889949e+00   2.6100439e+00   8.8140888e-02  -5.1284553e-02   9.2382091e-02   6.5333739e-02
   1.1150953e+00   2.5943017e+00   8.7753280e-02  -5.2750245e-02   9.3035429e-02   6.3272141e-02
   1.1410383e+00   2.5768352e+00   8.7359197e-02  -5.4208061e-02   9.3668150e-02   6.1217747e-02
   1.1668067e+00   2.5576436e+00   8.6958754e-02  -5.5657439e-02   9.4280328e-02   5.9170832e-02
   1.1923831e+00   2.5367312e+00   8.6552070e-02  -5.7097816e-02   9.4872036e-02   5.7131670e-02
   1.2177504e+00   2.5141080e+00   8.6139262e-02  -5.8528634e-02   9.5443353e-02   5.5100530e-02
   1.2428915e+00   2.4897895e+00   8.5720446e-02  -5.9949329e-02   9.5994358e-02   5.3077676e-02
   1.2677894e+00   2.4637967e+00   8.5295739e-02  -6.1359347e-02   9.6525135e-02   5.1063371e-02
   1.2924274e+00   2.4361565e+00   8.4865112e-02  -6.2758488e-02   9.7035768e-02   4.9057872e-02
   1.3167889e+00   2.4069010e+00   8.4428318e-02  -6.4147109e-02   9.7526347e-02   4.7061434e-02
   1.3408579e+00   2.3760680e+00   8.3985092e-02  -6.5525611e-02   9.7996961e-02   4.5074306e-02
   1.3646186e+00   2.3437008e+00   8.3535166e-02  -6.6894396e-02   9.8447705e-02   4.3096735e-02
   1.3880556e+00   2.3098476e+00   8.3078275e-02  -6.8253867e-02   9.8878672e-02   4.1128964e-02
   1.4111541e+00   2.2745617e+00   8.2614152e-02  -6.9604426e-02   9.9289962e-02   3.9171232e-02
   1.4338997e+00   2.2379012e+00   8.2142531e-02  -7.0946476e-02   9.9681674e-02   3.7223774e-02
   1.4562787e+00   2.1999284e+00   8.1663146e-02  -7.2280418e-02   1.0005391e-01   3.5286820e-02
   1.4782780e+00   2.1607100e+00   8.1175730e-02  -7.3606654e-02   1.0040678e-01   3.3360600e-02
   1.4998851e+00   2.1203162e+00   8.0680017e-02  -7.4925588e-02   1.0074039e-01   3.1445335e-02
   1.5210883e+00   2.0788207e+00   8.0175740e-02  -7.6237621e-02   1.0105484e-01   2.9541246e-02
   1.5418765e+00   2.0363001e+00   7.9662635e-02  -7.7543156e-02   1.0135025e-01   2.7648550e-02
   1.5622395e+00   1.9928337e+00   7.9140433e-02  -7.8842594e-02   1.0162674e-01   2.5767457e-02
   1.5821678e+00   1.9485027e+00   7.8608870e-02  -8.0136339e-02   1.0188441e-01   2.3898176e-02
   1.6016528e+00   1.9033901e+00   7.8067678e-02  -8.1424792e-02   1.0212339e-01   2.2040912e-02
   1.6206867e+00   1.8575799e+00   7.7516591e-02  -8.2708356e-02   1.0234380e-01   2.0195866e-02
   1.6392625e+00   1.8111572e+00   7.6955344e-02  -8.3987433e-02   1.0254576e-01   1.8363233e-02
   1.6573741e+00   1.7642071e+00   7.6383669e-02  -8.5262426e-02   1.0272939e-01   1.6543207e-02
   1.6750162e+00   1.7168146e+00   7.5801301e-02  -8.6533736e-02   1.0289483e-01   1.4735976e-02
   1.6921843e+00   1.6690643e+00   7.5207973e-02  -8.7801766e-02   1.0304219e-01   1.2941727e-02
   1.7088750e+00   1.6210396e+00   7.4603419e-02  -8.9066918e-02   1.0317160e-01   1.1160640e-02
   1.7250854e+00   1.5728228e+00   7.3987373e-02  -9.0329594e-02   1.0328321e-01   9.3928932e-03
   1.7408136e+00   1.5244942e+00   7.3359568e-02  -9.1590197e-02   1.0337714e-01   7.6386600e-03
   1.7560585e+00   1.4761323e+00   7.2719738e-02  -9.2849129e-02   1.0345352e-01   5.8981105e-03
   1.7708199e+00   1.4278129e+00   7.2067617e-02  -9.4106793e-02   1.0351251e-01   4.1714107e-03
   1.7850980e+00   1.3796094e+00   7.1402938e-02  -9.5363590e-02   1.0355422e-01   2.4587230e-03
   1.7988941e+00   1.3315923e+00   7.0725436e-02  -9.6619923e-02   1.0357881e-01   7.6020584e-04
   1.8122100e+00   1.2838286e+00   7.0034843e-02  -9.7876193e-02   1.0358641e-01  -9.2398590e-04
   1.8250483e+00   1.2363826e+00   6.9330895e-02  -9.9132805e-02   1.0357717e-01  -2.5937013e-03
   1.8374121e+00   1.1893144e+00   6.8613323e-02  -1.0039016e-01   1.0355123e-01  -4.2487930e-03
   1.8493053e+00   1.1426812e+00   6.7881863e-02  -1.0164866e-01   1.0350874e-01  -5.8891176e-03
   1.8607321e+00   1.0965361e+00   6.7136248e-02  -1.0290870e-01   1.0344985e-01  -7.5145354e-03
   1.8716974e+00   1.0509285e+00   6.6376211e-02  -1.0417070e-01   1.0337471e-01  -9.1249102e-03
   1.8822067e+00   1.0059041e+00   6.5601587e-02  -1.0543489e-01   1.0328346e-01  -1.0720110e-02
   1.8922658e+00   9.6150493e-01   6.4812617e-02  -1.0670093e-01   1.0317626e-01  -1.2300005e-02
   1.9018808e+00   9.1776900e-01   6.4009641e-02  -1.0796829e-01   1.0305326e-01  -1.3864472e-02
   1.9110585e+00   8.7473080e-01   6.3193000e-02  -1.0923647e-01   1.0291461e-01  -1.5413388e-02
   1.9198058e+00   8.3242109e-01   6.2363036e-02  -1.1050495e-01   1.0276048e-01  -1.6946637e-02
   1.9281300e+00   7.9086708e-01   6.1520089e-02  -1.1177322e-01   1.0259101e-01  -1.8464103e-02
   1.9360387e+00   7.5009250e-01   6.0664501e-02  -1.1304078e-01   1.0240637e-01  -1.9965677e-02
   1.9435396e+00   7.1011772e-01   5.9796612e-02  -1.1430710e-01   1.0220671e-01  -2.1451252e-02
   1.9506408e+00   6.7095990e-01   5.8916763e-02  -1.1557167e-01   1.0199220e-01  -2.2920725e-02
   1.9573504e+00   6.3263307e-01   5.8025296e-02  -1.1683399e-01   1.0176299e-01  -2.4373995e-02
   1.9636767e+00   5.9514833e-01   5.7122552e-02  -1.1809354e-01   1.0151925e-01  -2.5810967e-02
   1.9696282e+00   5.5851397e-01   5.6208871e-02  -1.1934981e-01   1.0126115e-01  -2.7231548e-02
   1.9752133e+00   5.2273564e-01   5.5284595e-02  -1.2060228e-01   1.0098883e-01  -2.8635648e-02
   1.9804407e+00   4.8781650e-01   5.4350064e-02  -1.2185045e-01   1.0070247e-01  -3.0023183e-02
   1.9853189e+00   4.5375738e-01   5.3405620e-02  -1.2309381e-01   1.0040224e-01  -3.1394070e-02
   1.9898564e+00   4.2055696e-01   5.2451603e-02  -1.2433183e-01   1.0008830e-01  -3.2748230e-02
   1.9940620e+00   3.8821190e-01   5.1488356e-02  -1.2556402e-01   9.9760819e-02  -3.4085588e-02
   1.9979441e+00   3.5671699e-01   5.0516218e-02  -1.2678985e-01   9.9419963e-02  -3.5406072e-02
   2.0015113e+00   3.2606536e-01   4.9535531e-02  -1.2800882e-01   9.9065902e-02  -3.6709613e-02
   2.0047720e+00   2.9624857e-01   4.8546635e-02  -1.2922040e-01   9.8698806e-02  -3.7996147e-02
   2.0077344e+00   2.6725677e-01   4.7549873e-02  -1.3042410e-01   9.8318844e-02  -3.9265610e-02
   2.0104070e+00   2.3907888e-01   4.6545584e-02  -1.3161940e-01   9.7926188e-02  -4.0517946e-02
   2.0127978e+00   2.1170266e-01   4.5534110e-02  -1.3280579e-01   9.7521009e-02  -4.1753098e-02
   2.0149148e+00   1.8511489e-01   4.4515792e-02  -1.3398275e-01   9.7103478e-02  -4.2971014e-02
   2.0167660e+00   1.5930144e-01   4.3490971e-02  -1.3514977e-01   9.6673768e-02  -4.4171646e-02
   2.0183590e+00   1.3424746e-01   4.2459988e-02  -1.3630634e-01   9.6232051e-02  -4.5354948e-02
   2.0197015e+00   1.0993740e-01   4.1423184e-02  -1.3745195e-01   9.5778502e-02  -4.6520878e-02
   2.0208008e+00   8.6355204e-02   4.0380900e-02  -1.3858609e-01   9.5313293e-02  -4.7669396e-02
   2.0216644e+00   6.3484315e-02   3.9333477e-02  -1.3970824e-01   9.4836599e-02  -4.8800467e-02
   2.0222992e+00   4.1307830e-02   3.8281256e-02  -1.4081789e-01   9.4348594e-02  -4.9914057e-02
   2.0227123e+00   1.9808552e-02   3.7224579e-02  -1.4191454e-01   9.3849454e-02  -5.1010137e-02
   2.0229104e+00  -1.0309255e-03   3.6163785e-02  -1.4299766e-01   9.3339352e-02  -5.2088681e-02
   2.0229001e+00  -2.1228152e-02   3.5099217e-02  -1.4406675e-01   9.2818466e-02  -5.3149663e-02
   2.0226878e+00  -4.0800751e-02   3.4031195e-02  -1.4512131e-01   9.2286969e-02  -5.4193064e-02
   2.0222798e+00  -5.9766370e-02   3.2959818e-02  -1.4616109e-01   9.1745038e-02  -5.5218865e-02
   2.0216821e+00  -7.8142617e-02   3.1885037e-02  -1.4718599e-01   9.1192850e-02  -5.6227053e-02
   2.0209007e+00  -9.5947020e-02   3.0806804e-02  -1.4819591e-01   9.0630579e-02  -5.7217615e-02
   2.0199412e+00  -1.1319698e-01   2.9725067e-02  -1.4919075e-01   9.0058403e-02  -5.8190543e-02
   2.0188093e+00  -1.2990974e-01   2.8639777e-02  -1.5017041e-01   8.9476498e-02  -5.9145830e-02
   2.0175102e+00  -1.4610234e-01   2.7550884e-02  -1.5113479e-01   8.8885039e-02  -6.0083473e-02
   2.0160491e+00  -1.6179160e-01   2.6458338e-02  -1.5208379e-01   8.8284204e-02  -6.1003472e-02
   2.0144312e+00  -1.7699406e-01   2.5362089e-02  -1.5301731e-01   8.7674170e-02  -6.1905830e-02
   2.0126613e+00  -1.9172601e-01   2.4262088e-02  -1.5393526e-01   8.7055111e-02  -6.2790552e-02
   2.0107440e+00  -2.0600344e-01   2.3158284e-02  -1.5483753e-01   8.6427206e-02  -6.3657646e-02
   2.0086840e+00  -2.1984200e-01   2.2050628e-02  -1.5572403e-01   8.5790629e-02  -6.4507122e-02
   2.0064856e+00  -2.3325705e-01   2.0939069e-02  -1.5659465e-01   8.5145558e-02  -6.5338995e-02
   2.0041530e+00  -2.4626359e-01   1.9823558e-02  -1.5744930e-01   8.4492168e-02  -6.6153280e-02
   2.0016904e+00  -2.5887626e-01   1.8704045e-02  -1.5828788e-01   8.3830636e-02  -6.6949997e-02
   1.9991016e+00  -2.7110936e-01   1.7580479e-02  -1.5911028e-01   8.3161136e-02  -6.7729166e-02
   1.9963905e+00  -2.8297684e-01   1.6452812e-02  -1.5991641e-01   8.2483844e-02  -6.8490812e-02
   1.9935607e+00  -2.9449226e-01   1.5320992e-02  -1.6070618e-01   8.1798936e-02  -6.9234962e-02
   1.9906158e+00  -3.0566883e-01   1.4184971e-02  -1.6147947e-01   8.1106586e-02  -6.9961644e-02
   1.9875591e+00  -3.1651939e-01   1.3044698e-02  -1.6223619e-01   8.0406970e-02  -7.0670891e-02
   1.9843939e+00  -3.2705642e-01   1.1900123e-02  -1.6297625e-01   7.9700261e-02  -7.1362736e-02
   1.9811234e+00  -3.3729203e-01   1.0751197e-02  -1.6369953e-01   7.8986633e-02  -7.2037217e-02
   1.9777505e+00  -3.4723798e-01   9.5978686e-03  -1.6440595e-01   7.8266261e-02  -7.2694372e-02
   1.9742781e+00  -3.5690566e-01   8.4400892e-03  -1.6509541e-01   7.7539318e-02  -7.3334242e-02
   1.9707090e+00  -3.6630612e-01   7.2778085e-03  -1.6576780e-01   7.6805975e-02  -7.3956872e-02
   1.9670460e+00  -3.7545007e-01   6.1109765e-03  -1.6642302e-01   7.6066406e-02  -7.4562308e-02
   1.9632915e+00  -3.8434785e-01   4.9395434e-03  -1.6706099e-01   7.5320783e-02  -7.5150598e-02
   1.9594480e+00  -3.9300950e-01   3.7634592e-03  -1.6768159e-01   7.4569277e-02  -7.5721793e-02
   1.9555179e+00  -4.0144473e-01   2.5826740e-03  -1.6828472e-01   7.3812059e-02  -7.6275947e-02
   1.9515034e+00  -4.0966291e-01   1.3971379e-03  -1.6887030e-01   7.3049300e-02  -7.6813114e-02
   1.9474068e+00  -4.1767311e-01   2.0680100e-04  -1.6943821e-01   7.2281169e-02  -7.7333352e-02
   1.9432301e+00  -4.2548410e-01  -9.8838661e-04  -1.6998837e-01   7.1507835e-02  -7.7836720e-02
   1.9389752e+00  -4.3310436e-01  -2.1884748e-03  -1.7052067e-01   7.0729468e-02  -7.8323282e-02
   1.9346442e+00  -4.4054205e-01  -3.3935119e-03  -1.7103500e-01   6.9946235e-02  -7.8793100e-02
   1.9302388e+00  -4.4780509e-01  -4.6034427e-03  -1.7153131e-01   6.9158304e-02  -7.9246241e-02
   1.9257607e+00  -4.5490111e-01  -5.8180521e-03  -1.7200955e-01   6.8365842e-02  -7.9682773e-02
   1.9212117e+00  -4.6183748e-01  -7.0371112e-03  -1.7246969e-01   6.7569014e-02  -8.0102766e-02
   1.9165933e+00  -4.6862130e-01  -8.2603910e-03  -1.7291169e-01   6.6767986e-02  -8.0506292e-02
   1.9119071e+00  -4.7525944e-01  -9.4876628e-03  -1.7333553e-01   6.5962924e-02  -8.0893426e-02
   1.9071545e+00  -4.8175852e-01  -1.0718697e-02  -1.7374118e-01   6.5153989e-02  -8.1264244e-02
   1.9023369e+00  -4.8812495e-01  -1.1953266e-02  -1.7412859e-01   6.4341347e-02  -8.1618823e-02
   1.8974557e+00  -4.9436488e-01  -1.3191140e-02  -1.7449774e-01   6.3525159e-02  -8.1957245e-02
   1.8925120e+00  -5.0048428e-01  -1.4432090e-02  -1.7484859e-01   6.2705586e-02  -8.2279590e-02
   1.8875072e+00  -5.0648889e-01  -1.5675888e-02  -1.7518112e-01   6.1882790e-02  -8.2585943e-02
   1.8824423e+00  -5.1238425e-01  -1.6922304e-02  -1.7549529e-01   6.1056931e-02  -8.2876389e-02
   1.8773185e+00  -5.1817573e-01  -1.8171109e-02  -1.7579106e-01   6.0228167e-02  -8.3151015e-02
   1.8721367e+00  -5.2386847e-01  -1.9422075e-02  -1.7606841e-01   5.9396657e-02  -8.3409910e-02
   1.8668980e+00  -5.2946748e-01  -2.0674973e-02  -1.7632730e-01   5.8562558e-02  -8.3653166e-02
   1.8616034e+00  -5.3497756e-01  -2.1929573e-02  -1.7656770e-01   5.7726026e-02  -8.3880875e-02
   1.8562536e+00  -5.4040337e-01  -2.3185648e-02  -1.7678958e-01   5.6887217e-02  -8.4093131e-02
   1.8508495e+00  -5.4574938e-01  -2.4442967e-02  -1.7699291e-01   5.6046286e-02  -8.4290029e-02
   1.8453920e+00  -5.5101994e-01  -2.5701302e-02  -1.7717764e-01   5.5203386e-02  -8.4471669e-02
   1.8398818e+00  -5.5621923e-01  -2.6960425e-02  -1.7734376e-01   5.4358669e-02  -8.4638148e-02
   1.8343197e+00  -5.6135130e-01  -2.8220106e-02  -1.7749122e-01   5.3512288e-02  -8.4789567e-02
   1.8287061e+00  -5.6642006e-01  -2.9480116e-02  -1.7762000e-01   5.2664392e-02  -8.4926028e-02
   1.8230419e+00  -5.7142929e-01  -3.0740226e-02  -1.7773006e-01   5.1815132e-02  -8.5047636e-02
   1.8173277e+00  -5.7638266e-01  -3.2000208e-02  -1.7782137e-01   5.0964655e-02  -8.5154494e-02
   1.8115638e+00  -5.8128369e-01  -3.3259833e-02  -1.7789390e-01   5.0113110e-02  -8.5246711e-02
   1.8057510e+00  -5.8613581e-01  -3.4518871e-02  -1.7794761e-01   4.9260643e-02  -8.5324394e-02
   1.7998896e+00  -5.9094233e-01  -3.5777094e-02  -1.7798248e-01   4.8407399e-02  -8.5387652e-02
   1.7939802e+00  -5.9570647e-01  -3.7034273e-02  -1.7799846e-01   4.7553523e-02  -8.5436597e-02
   1.7880231e+00  -6.0043132e-01  -3.8290179e-02  -1.7799553e-01   4.6699157e-02  -8.5471340e-02
   1.7820188e+00  -6.0511992e-01  -3.9544584e-02  -1.7797366e-01   4.5844443e-02  -8.5491996e-02
   1.7759676e+00  -6.0977517e-01  -4.0797257e-02  -1.7793281e-01   4.4989523e-02  -8.5498678e-02
   1.7698699e+00  -6.1439992e-01  -4.2047970e-02  -1.7787295e-01   4.4134537e-02  -8.5491503e-02
   1.7637259e+00  -6.1899691e-01  -4.3296495e-02  -1.7779405e-01   4.3279622e-02  -8.5470588e-02
   1.7575359e+00  -6.2356882e-01  -4.4542602e-02  -1.7769607e-01   4.2424916e-02  -8.5436052e-02
   1.7513002e+00  -6.2811825e-01  -4.5786090e-02  -1.7757898e-01   4.1570555e-02  -8.5388014e-02
   1.7450190e+00  -6.3264772e-01  -4.7026862e-02  -1.7744270e-01   4.0716675e-02  -8.5326596e-02
   1.7386926e+00  -6.3715969e-01  -4.8264852e-02  -1.7728718e-01   3.9863409e-02  -8.5251919e-02
   1.7323210e+00  -6.4165654e-01  -4.9499989e-02  -1.7711233e-01   3.9010890e-02  -8.5164105e-02
   1.7259044e+00  -6.4614061e-01  -5.0732207e-02  -1.7691808e-01   3.8159249e-02  -8.5063281e-02
   1.7194430e+00  -6.5061418e-01  -5.1961437e-02  -1.7670437e-01   3.7308616e-02  -8.4949569e-02
   1.7129369e+00  -6.5507944e-01  -5.3187609e-02  -1.7647111e-01   3.6459120e-02  -8.4823097e-02
   1.7063861e+00  -6.5953857e-01  -5.4410657e-02  -1.7621823e-01   3.5610889e-02  -8.4683992e-02
   1.6997907e+00  -6.6399368e-01  -5.5630511e-02  -1.7594567e-01   3.4764049e-02  -8.4532382e-02
   1.6931507e+00  -6.6844684e-01  -5.6847103e-02  -1.7565335e-01   3.3918726e-02  -8.4368395e-02
   1.6864663e+00  -6.7290005e-01  -5.8060364e-02  -1.7534120e-01   3.3075042e-02  -8.4192163e-02
   1.6797373e+00  -6.7735530e-01  -5.9270228e-02  -1.7500914e-01   3.2233120e-02  -8.4003815e-02
   1.6729637e+00  -6.8181453e-01  -6.0476624e-02  -1.7465711e-01   3.1393082e-02  -8.3803483e-02
   1.6661456e+00  -6.8627964e-01  -6.1679484e-02  -1.7428502e-01   3.0555047e-02  -8.3591301e-02
   1.6592828e+00  -6.9075248e-01  -6.2878741e-02  -1.7389282e-01   2.9719134e-02  -8.3367400e-02
   1.6523752e+00  -6.9523491e-01  -6.4074326e-02  -1.7348042e-01   2.8885460e-02  -8.3131916e-02
   1.6454229e+00  -6.9972870e-01  -6.5266170e-02  -1.7304775e-01   2.8054141e-02  -8.2884982e-02
   1.6384256e+00  -7.0423565e-01  -6.6454205e-02  -1.7259475e-01   2.7225291e-02  -8.2626735e-02
   1.6313833e+00  -7.0875749e-01  -6.7638363e-02  -1.7212133e-01   2.6399024e-02  -8.2357310e-02
   1.6242957e+00  -7.1329594e-01  -6.8818575e-02  -1.7162743e-01   2.5575451e-02  -8.2076846e-02
   1.6171627e+00  -7.1785271e-01  -6.9994773e-02  -1.7111297e-01   2.4754682e-02  -8.1785478e-02
   1.6099842e+00  -7.2242947e-01  -7.1166888e-02  -1.7057788e-01   2.3936827e-02  -8.1483345e-02
   1.6027599e+00  -7.2702788e-01  -7.2334853e-02  -1.7002209e-01   2.3121994e-02  -8.1170586e-02
   1.5954896e+00  -7.3164958e-01  -7.3498598e-02  -1.6944553e-01   2.2310288e-02  -8.0847340e-02
   1.5881731e+00  -7.3629620e-01  -7.4658056e-02  -1.6884812e-01   2.1501815e-02  -8.0513748e-02
   1.5808102e+00  -7.4096934e-01  -7.5813158e-02  -1.6822980e-01   2.0696677e-02  -8.0169948e-02
   1.5734005e+00  -7.4567060e-01  -7.6963836e-02  -1.6759048e-01   1.9894978e-02  -7.9816082e-02
   1.5659438e+00  -7.5040157e-01  -7.8110020e-02  -1.6693009e-01   1.9096817e-02  -7.9452292e-02
   1.5584397e+00  -7.5516383e-01  -7.9251644e-02  -1.6624857e-01   1.8302294e-02  -7.9078718e-02
   1.5508881e+00  -7.5995894e-01  -8.0388638e-02  -1.6554585e-01   1.7511507e-02  -7.8695503e-02
   1.5432885e+00  -7.6478847e-01  -8.1520934e-02  -1.6482184e-01   1.6724552e-02  -7.8302789e-02
   1.5356406e+00  -7.6965397e-01  -8.2648464e-02  -1.6407648e-01   1.5941524e-02  -7.7900720e-02
   1.5279441e+00  -7.7455700e-01  -8.3771160e-02  -1.6330969e-01   1.5162517e-02  -7.7489437e-02
   1.5201985e+00  -7.7949910e-01  -8.4888948e-02  -1.6252142e-01   1.4387622e-02  -7.7069086e-02
   1.5124035e+00  -7.8448182e-01  -8.6001713e-02  -1.6171178e-01   1.3616931e-02  -7.6639808e-02
   1.5045587e+00  -7.8950672e-01  -8.7109309e-02  -1.6088099e-01   1.2850533e-02  -7.6201749e-02
   1.4966636e+00  -7.9457533e-01  -8.8211590e-02  -1.6002929e-01   1.2088516e-02  -7.5755052e-02
   1.4887179e+00  -7.9968922e-01  -8.9308411e-02  -1.5915690e-01   1.1330965e-02  -7.5299862e-02
   1.4807210e+00  -8.0484993e-01  -9.0399625e-02  -1.5826405e-01   1.0577967e-02  -7.4836323e-02
   1.4726725e+00  -8.1005902e-01  -9.1485087e-02  -1.5735097e-01   9.8296035e-03  -7.4364580e-02
   1.4645719e+00  -8.1531807e-01  -9.2564650e-02  -1.5641788e-01   9.0859577e-03  -7.3884778e-02
   1.4564187e+00  -8.2062863e-01  -9.3638170e-02  -1.5546501e-01   8.3471099e-03  -7.3397061e-02
   1.4482124e+00  -8.2599230e-01  -9.4705499e-02  -1.5449260e-01   7.6131393e-03  -7.2901575e-02
   1.4399525e+00  -8.3141065e-01  -9.5766493e-02  -1.5350086e-01   6.8841236e-03  -7.2398465e-02
   1.4316384e+00  -8.3688529e-01  -9.6821005e-02  -1.5249002e-01   6.1601389e-03  -7.1887876e-02
   1.4232696e+00  -8.4241782e-01  -9.7868890e-02  -1.5146031e-01   5.4412602e-03  -7.1369953e-02
   1.4148454e+00  -8.4800987e-01  -9.8910001e-02  -1.5041197e-01   4.7275606e-03  -7.0844841e-02
   1.4063653e+00  -8.5366306e-01  -9.9944194e-02  -1.4934521e-01   4.0191122e-03  -7.0312685e-02
   1.3978287e+00  -8.5937906e-01  -1.0097132e-01  -1.4826027e-01   3.3159854e-03  -6.9773630e-02
   1.3892349e+00  -8.6515951e-01  -1.0199124e-01  -1.4715736e-01   2.6182491e-03  -6.9227821e-02
   1.3805833e+00  -8.7100611e-01  -1.0300380e-01  -1.4603673e-01   1.9259709e-03  -6.8675402e-02
   1.3718732e+00  -8.7692054e-01  -1.0400885e-01  -1.4489859e-01   1.2392169e-03  -6.8116520e-02
   1.3631040e+00  -8.8290451e-01  -1.0500626e-01  -1.4374318e-01   5.5805165e-04  -6.7551317e-02
   1.3542750e+00  -8.8895977e-01  -1.0599588e-01  -1.4257072e-01  -1.1746152e-04  -6.6979939e-02
   1.3453854e+00  -8.9508805e-01  -1.0697755e-01  -1.4138144e-01  -7.8726090e-04  -6.6402529e-02
   1.3364345e+00  -9.0129114e-01  -1.0795114e-01  -1.4017557e-01  -1.4512862e-03  -6.5819231e-02
   1.3274216e+00  -9.0757082e-01  -1.0891649e-01  -1.3895333e-01  -2.1094785e-03  -6.5230190e-02
   1.3183459e+00  -9.1392891e-01  -1.0987347e-01  -1.3771495e-01  -2.7617804e-03  -6.4635548e-02
   1.3092066e+00  -9.2036725e-01  -1.1082193e-01  -1.3646066e-01  -3.4081359e-03  -6.4035449e-02
   1.3000029e+00  -9.2688769e-01  -1.1176171e-01  -1.3519069e-01  -4.0484904e-03  -6.3430036e-02
   1.2907340e+00  -9.3349213e-01  -1.1269268e-01  -1.3390526e-01  -4.6827907e-03  -6.2819451e-02
   1.2813991e+00  -9.4018246e-01  -1.1361469e-01  -1.3260461e-01  -5.3109852e-03  -6.2203836e-02
   1.2719973e+00  -9.4696064e-01  -1.1452759e-01  -1.3128896e-01  -5.9330236e-03  -6.1583333e-02
   1.2625277e+00  -9.5382861e-01  -1.1543124e-01  -1.2995853e-01  -6.5488569e-03  -6.0958084e-02
   1.2529894e+00  -9.6078837e-01  -1.1632549e-01  -1.2861355e-01  -7.1584378e-03  -6.0328230e-02
   1.2433815e+00  -9.6784194e-01  -1.1721019e-01  -1.2725426e-01  -7.7617201e-03  -5.9693911e-02
   1.2337031e+00  -9.7499136e-01  -1.1808521e-01  -1.2588088e-01  -8.3586592e-03  -5.9055267e-02
   1.2239532e+00  -9.8223871e-01  -1.1895041e-01  -1.2449375e-01  -8.9492118e-03  -5.8412439e-02
   1.2141308e+00  -9.8958609e-01  -1.1980573e-01  -1.2309335e-01  -9.5333362e-03  -5.7765565e-02
   1.2042349e+00  -9.9703564e-01  -1.2065107e-01  -1.2168020e-01  -1.0110992e-02  -5.7114784e-02
   1.1942646e+00  -1.0045895e+00  -1.2148637e-01  -1.2025479e-01  -1.0682140e-02  -5.6460235e-02
   1.1842187e+00  -1.0122499e+00  -1.2231155e-01  -1.1881765e-01  -1.1246742e-02  -5.5802055e-02
   1.1740962e+00  -1.0200191e+00  -1.2312653e-01  -1.1736927e-01  -1.1804763e-02  -5.5140381e-02
   1.1638960e+00  -1.0278992e+00  -1.2393122e-01  -1.1591017e-01  -1.2356166e-02  -5.4475349e-02
   1.1536170e+00  -1.0358927e+00  -1.2472556e-01  -1.1444084e-01  -1.2900920e-02  -5.3807097e-02
   1.1432581e+00  -1.0440018e+00  -1.2550947e-01  -1.1296181e-01  -1.3438991e-02  -5.3135758e-02
   1.1328180e+00  -1.0522289e+00  -1.2628287e-01  -1.1147356e-01  -1.3970348e-02  -5.2461469e-02
   1.1222957e+00  -1.0605764e+00  -1.2704568e-01  -1.0997662e-01  -1.4494963e-02  -5.1784362e-02
   1.1116900e+00  -1.0690466e+00  -1.2779783e-01  -1.0847149e-01  -1.5012807e-02  -5.1104572e-02
   1.1009995e+00  -1.0776421e+00  -1.2853923e-01  -1.0695867e-01  -1.5523852e-02  -5.0422231e-02
   1.0902231e+00  -1.0863654e+00  -1.2926981e-01  -1.0543867e-01  -1.6028075e-02  -4.9737470e-02
   1.0793594e+00  -1.0952189e+00  -1.2998950e-01  -1.0391201e-01  -1.6525449e-02  -4.9050423e-02
   1.0684073e+00  -1.1042052e+00  -1.3069821e-01  -1.0237918e-01  -1.7015954e-02  -4.8361218e-02
   1.0573652e+00  -1.1133269e+00  -1.3139586e-01  -1.0084070e-01  -1.7499566e-02  -4.7669987e-02
   1.0462319e+00  -1.1225865e+00  -1.3208239e-01  -9.9297064e-02  -1.7976266e-02  -4.6976857e-02
   1.0350061e+00  -1.1319869e+00  -1.3275771e-01  -9.7748789e-02  -1.8446034e-02  -4.6281958e-02
   1.0236862e+00  -1.1415305e+00  -1.3342174e-01  -9.6196379e-02  -1.8908854e-02  -4.5585417e-02
   1.0122709e+00  -1.1512202e+00  -1.3407442e-01  -9.4640342e-02  -1.9364708e-02  -4.4887361e-02
   1.0007587e+00  -1.1610587e+00  -1.3471565e-01  -9.3081184e-02  -1.9813582e-02  -4.4187916e-02
   9.8914811e-01  -1.1710486e+00  -1.3534536e-01  -9.1519413e-02  -2.0255461e-02  -4.3487207e-02
   9.7743762e-01  -1.1811929e+00  -1.3596348e-01  -8.9955536e-02  -2.0690333e-02  -4.2785358e-02
   9.6562569e-01  -1.1914943e+00  -1.3656993e-01  -8.8390060e-02  -2.1118187e-02  -4.2082492e-02
   9.5371075e-01  -1.2019556e+00  -1.3716463e-01  -8.6823491e-02  -2.1539011e-02  -4.1378733e-02
   9.4169119e-01  -1.2125797e+00  -1.3774750e-01  -8.5256338e-02  -2.1952799e-02  -4.0674201e-02
   9.2956539e-01  -1.2233695e+00  -1.3831847e-01  -8.3689106e-02  -2.2359541e-02  -3.9969019e-02
   9.1733170e-01  -1.2343278e+00  -1.3887746e-01  -8.2122304e-02  -2.2759231e-02  -3.9263305e-02
   9.0498842e-01  -1.2454575e+00  -1.3942438e-01  -8.0556439e-02  -2.3151864e-02  -3.8557178e-02
   8.9253385e-01  -1.2567616e+00  -1.3995917e-01  -7.8992017e-02  -2.3537436e-02  -3.7850757e-02
   8.7996623e-01  -1.2682430e+00  -1.4048175e-01  -7.7429545e-02  -2.3915943e-02  -3.7144159e-02
   8.6728380e-01  -1.2799046e+00  -1.4099203e-01  -7.5869531e-02  -2.4287385e-02  -3.6437499e-02
   8.5448475e-01  -1.2917493e+00  -1.4148998e-01  -7.4312348e-02  -2.4651760e-02  -3.5730894e-02
   8.4156726e-01  -1.3037800e+00  -1.4197567e-01  -7.2757829e-02  -2.5009069e-02  -3.5024456e-02
   8.2852946e-01  -1.3159996e+00  -1.4244920e-01  -7.1205676e-02  -2.5359313e-02  -3.4318300e-02
   8.1536947e-01  -1.3284111e+00  -1.4291069e-01  -6.9655589e-02  -2.5702496e-02  -3.3612537e-02
   8.0208535e-01  -1.3410173e+00  -1.4336025e-01  -6.8107268e-02  -2.6038622e-02  -3.2907280e-02
   7.8867518e-01  -1.3538210e+00  -1.4379798e-01  -6.6560414e-02  -2.6367695e-02  -3.2202637e-02
   7.7513697e-01  -1.3668251e+00  -1.4422400e-01  -6.5014726e-02  -2.6689721e-02  -3.1498718e-02
   7.6146872e-01  -1.3800323e+00  -1.4463841e-01  -6.3469906e-02  -2.7004708e-02  -3.0795631e-02
   7.4766840e-01  -1.3934454e+00  -1.4504132e-01  -6.1925653e-02  -2.7312664e-02  -3.0093484e-02
   7.3373394e-01  -1.4070671e+00  -1.4543284e-01  -6.0381668e-02  -2.7613599e-02  -2.9392381e-02
   7.1966327e-01  -1.4208999e+00  -1.4581308e-01  -5.8837651e-02  -2.7907523e-02  -2.8692429e-02
   7.0545428e-01  -1.4349465e+00  -1.4618215e-01  -5.7293303e-02  -2.8194447e-02  -2.7993732e-02
   6.9110481e-01  -1.4492092e+00  -1.4654015e-01  -5.5748323e-02  -2.8474385e-02  -2.7296391e-02
   6.7661272e-01  -1.4636906e+00  -1.4688720e-01  -5.4202413e-02  -2.8747349e-02  -2.6600508e-02
   6.6197581e-01  -1.4783928e+00  -1.4722341e-01  -5.2655273e-02  -2.9013354e-02  -2.5906185e-02
   6.4719188e-01  -1.4933180e+00  -1.4754888e-01  -5.1106602e-02  -2.9272416e-02  -2.5213520e-02
   6.3225870e-01  -1.5084682e+00  -1.4786371e-01  -4.9556102e-02  -2.9524551e-02  -2.4522613e-02
   6.1717402e-01  -1.5238453e+00  -1.4816803e-01  -4.8003472e-02  -2.9769777e-02  -2.3833559e-02
   6.0193557e-01  -1.5394512e+00  -1.4846194e-01  -4.6448413e-02  -3.0008112e-02  -2.3146457e-02
   5.8654106e-01  -1.5552872e+00  -1.4874555e-01  -4.4890626e-02  -3.0239577e-02  -2.2461399e-02
   5.7098819e-01  -1.5713548e+00  -1.4901897e-01  -4.3329810e-02  -3.0464191e-02  -2.1778482e-02
   5.5527464e-01  -1.5876552e+00  -1.4928230e-01  -4.1765666e-02  -3.0681976e-02  -2.1097796e-02
   5.3939809e-01  -1.6041893e+00  -1.4953565e-01  -4.0197894e-02  -3.0892954e-02  -2.0419434e-02
   5.2335619e-01  -1.6209577e+00  -1.4977914e-01  -3.8626195e-02  -3.1097148e-02  -1.9743486e-02
   5.0714662e-01  -1.6379611e+00  -1.5001287e-01  -3.7050270e-02  -3.1294583e-02  -1.9070042e-02
   4.9076701e-01  -1.6551993e+00  -1.5023695e-01  -3.5469817e-02  -3.1485283e-02  -1.8399190e-02
   4.7421501e-01  -1.6726724e+00  -1.5045150e-01  -3.3884538e-02  -3.1669275e-02  -1.7731016e-02
   4.5748829e-01  -1.6903798e+00  -1.5065661e-01  -3.2294133e-02  -3.1846586e-02  -1.7065606e-02
   4.4058449e-01  -1.7083206e+00  -1.5085239e-01  -3.0698303e-02  -3.2017242e-02  -1.6403045e-02
   4.2350128e-01  -1.7264935e+00  -1.5103897e-01  -2.9096747e-02  -3.2181272e-02  -1.5743417e-02
   4.0623635e-01  -1.7448969e+00  -1.5121644e-01  -2.7489166e-02  -3.2338706e-02  -1.5086803e-02
   3.8878738e-01  -1.7635287e+00  -1.5138491e-01  -2.5875261e-02  -3.2489574e-02  -1.4433284e-02
   3.7115209e-01  -1.7823862e+00  -1.5154450e-01  -2.4254731e-02  -3.2633907e-02  -1.3782942e-02
   3.5332823e-01  -1.8014663e+00  -1.5169530e-01  -2.2627287e-02  -3.2771736e-02  -1.3135853e-02
   3.3531357e-01  -1.8207653e+00  -1.5183738e-01  -2.0992743e-02  -3.2903095e-02  -1.2492096e-02
   3.1710592e-01  -1.8402789e+00  -1.5197074e-01  -1.9350984e-02  -3.3028016e-02  -1.1851747e-02
   2.9870313e-01  -1.8600022e+00  -1.5209542e-01  -1.7701895e-02  -3.3146533e-02  -1.1214881e-02
   2.8010310e-01  -1.8799297e+00  -1.5221144e-01  -1.6045360e-02  -3.3258682e-02  -1.0581572e-02
   2.6130381e-01  -1.9000551e+00  -1.5231880e-01  -1.4381264e-02  -3.3364498e-02  -9.9518919e-03
   2.4230326e-01  -1.9203713e+00  -1.5241754e-01  -1.2709494e-02  -3.3464017e-02  -9.3259131e-03
   2.2309954e-01  -1.9408706e+00  -1.5250768e-01  -1.1029932e-02  -3.3557276e-02  -8.7037056e-03
   2.0369084e-01  -1.9615442e+00  -1.5258923e-01  -9.3424662e-03  -3.3644313e-02  -8.0853382e-03
   1.8407540e-01  -1.9823828e+00  -1.5266222e-01  -7.6469795e-03  -3.3725166e-02  -7.4708790e-03
   1.6425157e-01  -2.0033756e+00  -1.5272666e-01  -5.9433576e-03  -3.3799875e-02  -6.8603944e-03
   1.4421781e-01  -2.0245114e+00  -1.5278258e-01  -4.2314855e-03  -3.3868479e-02  -6.2539499e-03
   1.2397270e-01  -2.0457776e+00  -1.5283000e-01  -2.5112481e-03  -3.3931019e-02  -5.6516097e-03
   1.0351492e-01  -2.0671607e+00  -1.5286894e-01  -7.8253055e-04  -3.3987535e-02  -5.0534367e-03
   8.2843314e-02  -2.0886460e+00  -1.5289942e-01   9.5478221e-04  -3.4038069e-02  -4.4594928e-03
   6.1956854e-02  -2.1102175e+00  -1.5292145e-01   2.7008051e-03  -3.4082664e-02  -3.8698384e-03
   4.0854679e-02  -2.1318583e+00  -1.5293507e-01   4.4556532e-03  -3.4121362e-02  -3.2845330e-03
   1.9536097e-02  -2.1535498e+00  -1.5294029e-01   6.2194414e-03  -3.4154208e-02  -2.7036347e-03
  -1.9994015e-03  -2.1752725e+00  -1.5293712e-01   7.9922846e-03  -3.4181244e-02  -2.1272003e-03
  -2.3752126e-02  -2.1970051e+00  -1.5292560e-01   9.7742980e-03  -3.4202516e-02  -1.5552857e-03
  -4.5722177e-02  -2.2187252e+00  -1.5290575e-01   1.1565596e-02  -3.4218069e-02  -9.8794525e-04
  -6.7909429e-02  -2.2404089e+00  -1.5287757e-01   1.3366295e-02  -3.4227948e-02  -4.2523234e-04
  -9.0313518e-02  -2.2620306e+00  -1.5284110e-01   1.5176508e-02  -3.4232201e-02   1.3280094e-04
  -1.1293382e-01  -2.2835632e+00  -1.5279635e-01   1.6996352e-02  -3.4230873e-02   6.8610371e-04
  -1.3576946e-01  -2.3049783e+00  -1.5274335e-01   1.8825940e-02  -3.4224012e-02   1.2346263e-03
  -1.5881924e-01  -2.3262455e+00  -1.5268211e-01   2.0665389e-02  -3.4211665e-02   1.7783201e-03
  -1.8208169e-01  -2.3473330e+00  -1.5261266e-01   2.2514812e-02  -3.4193882e-02   2.3171379e-03
  -2.0555502e-01  -2.3682073e+00  -1.5253501e-01   2.4374325e-02  -3.4170711e-02   2.8510336e-03
  -2.2923710e-01  -2.3888331e+00  -1.5244920e-01   2.6244043e-02  -3.4142201e-02   3.3799623e-03
  -2.5312543e-01  -2.4091738e+00  -1.5235523e-01   2.8124081e-02  -3.4108401e-02   3.9038801e-03
  -2.7721716e-01  -2.4291906e+00  -1.5225312e-01   3.0014554e-02  -3.4069362e-02   4.4227447e-03
  -3.0150907e-01  -2.4488436e+00  -1.5214291e-01   3.1915576e-02  -3.4025135e-02   4.9365145e-03
  -3.2599751e-01  -2.4680907e+00  -1.5202460e-01   3.3827264e-02  -3.3975770e-02   5.4451495e-03
  -3.5067841e-01  -2.4868887e+00  -1.5189823e-01   3.5749727e-02  -3.3921318e-02   5.9486105e-03
  -3.7554730e-01  -2.5051925e+00  -1.5176380e-01   3.7682836e-02  -3.3861832e-02   6.4468598e-03
  -4.0059923e-01  -2.5229558e+00  -1.5162130e-01   3.9626087e-02  -3.3797363e-02   6.9398607e-03
  -4.2582878e-01  -2.5401305e+00  -1.5147075e-01   4.1578945e-02  -3.3727965e-02   7.4275777e-03
  -4.5123009e-01  -2.5566675e+00  -1.5131214e-01   4.3540875e-02  -3.3653689e-02   7.9099764e-03
  -4.7679676e-01  -2.5725163e+00  -1.5114547e-01   4.5511339e-02  -3.3574589e-02   8.3870235e-03
  -5.0252193e-01  -2.5876252e+00  -1.5097074e-01   4.7489804e-02  -3.3490719e-02   8.8586871e-03
  -5.2839818e-01  -2.6019418e+00  -1.5078794e-01   4.9475733e-02  -3.3402132e-02   9.3249363e-03
  -5.5441760e-01  -2.6154125e+00  -1.5059708e-01   5.1468592e-02  -3.3308883e-02   9.7857412e-03
  -5.8057172e-01  -2.6279832e+00  -1.5039815e-01   5.3467843e-02  -3.3211025e-02   1.0241073e-02
  -6.0685155e-01  -2.6395994e+00  -1.5019116e-01   5.5472952e-02  -3.3108615e-02   1.0690905e-02
  -6.3324755e-01  -2.6502060e+00  -1.4997610e-01   5.7483383e-02  -3.3001706e-02   1.1135210e-02
  -6.5974961e-01  -2.6597482e+00  -1.4975297e-01   5.9498601e-02  -3.2890353e-02   1.1573963e-02
  -6.8634709e-01  -2.6681711e+00  -1.4952177e-01   6.1518070e-02  -3.2774614e-02   1.2007139e-02
  -7.1302880e-01  -2.6754203e+00  -1.4928250e-01   6.3541254e-02  -3.2654542e-02   1.2434717e-02
  -7.3978300e-01  -2.6814422e+00  -1.4903516e-01   6.5567618e-02  -3.2530195e-02   1.2856673e-02
  -7.6659743e-01  -2.6861838e+00  -1.4877974e-01   6.7596626e-02  -3.2401628e-02   1.3272988e-02
  -7.9345926e-01  -2.6895937e+00  -1.4851625e-01   6.9627743e-02  -3.2268899e-02   1.3683640e-02
  -8.2035520e-01  -2.6916220e+00  -1.4824469e-01   7.1660433e-02  -3.2132062e-02   1.4088613e-02
  -8.4727142e-01  -2.6922205e+00  -1.4796505e-01   7.3694160e-02  -3.1991176e-02   1.4487887e-02
  -8.7419363e-01  -2.6913434e+00  -1.4767733e-01   7.5728390e-02  -3.1846297e-02   1.4881447e-02
  -9.0110706e-01  -2.6889472e+00  -1.4738153e-01   7.7762585e-02  -3.1697483e-02   1.5269276e-02
  -9.2799653e-01  -2.6849915e+00  -1.4707765e-01   7.9796212e-02  -3.1544790e-02   1.5651362e-02
  -9.5484645e-01  -2.6794389e+00  -1.4676570e-01   8.1828733e-02  -3.1388276e-02   1.6027689e-02
  -9.8164084e-01  -2.6722556e+00  -1.4644566e-01   8.3859615e-02  -3.1227999e-02   1.6398247e-02
  -1.0083634e+00  -2.6634114e+00  -1.4611754e-01   8.5888320e-02  -3.1064017e-02   1.6763024e-02
  -1.0349975e+00  -2.6528804e+00  -1.4578133e-01   8.7914314e-02  -3.0896387e-02   1.7122008e-02
  -1.0615263e+00  -2.6406410e+00  -1.4543704e-01   8.9937060e-02  -3.0725167e-02   1.7475193e-02
  -1.0879327e+00  -2.6266764e+00  -1.4508467e-01   9.1956024e-02  -3.0550415e-02   1.7822568e-02
  -1.1141995e+00  -2.6109746e+00  -1.4472420e-01   9.3970670e-02  -3.0372189e-02   1.8164127e-02
  -1.1403092e+00  -2.5935286e+00  -1.4435565e-01   9.5980462e-02  -3.0190548e-02   1.8499864e-02
  -1.1662445e+00  -2.5743370e+00  -1.4397901e-01   9.7984864e-02  -3.0005549e-02   1.8829774e-02
  -1.1919879e+00  -2.5534037e+00  -1.4359428e-01   9.9983341e-02  -2.9817251e-02   1.9153852e-02
  -1.2175219e+00  -2.5307382e+00  -1.4320146e-01   1.0197536e-01  -2.9625713e-02   1.9472095e-02
  -1.2428293e+00  -2.5063557e+00  -1.4280048e-01   1.0396058e-01  -2.9430992e-02   1.9784501e-02
  -1.2678929e+00  -2.4802772e+00  -1.4239103e-01   1.0593950e-01  -2.9233147e-02   2.0091068e-02
  -1.2926956e+00  -2.4525293e+00  -1.4197274e-01   1.0791278e-01  -2.9032236e-02   2.0391797e-02
  -1.3172209e+00  -2.4231444e+00  -1.4154521e-01   1.0988113e-01  -2.8828318e-02   2.0686688e-02
  -1.3414524e+00  -2.3921603e+00  -1.4110808e-01   1.1184522e-01  -2.8621451e-02   2.0975742e-02
  -1.3653740e+00  -2.3596206e+00  -1.4066096e-01   1.1380575e-01  -2.8411694e-02   2.1258962e-02
  -1.3889702e+00  -2.3255739e+00  -1.4020349e-01   1.1576339e-01  -2.8199104e-02   2.1536352e-02
  -1.4122259e+00  -2.2900741e+00  -1.3973526e-01   1.1771883e-01  -2.7983741e-02   2.1807915e-02
  -1.4351267e+00  -2.2531798e+00  -1.3925592e-01   1.1967275e-01  -2.7765662e-02   2.2073657e-02
  -1.4576585e+00  -2.2149541e+00  -1.3876509e-01   1.2162585e-01  -2.7544925e-02   2.2333584e-02
  -1.4798080e+00  -2.1754644e+00  -1.3826237e-01   1.2357881e-01  -2.7321589e-02   2.2587703e-02
  -1.5015626e+00  -2.1347819e+00  -1.3774740e-01   1.2553230e-01  -2.7095712e-02   2.2836021e-02
  -1.5229105e+00  -2.0929814e+00  -1.3721979e-01   1.2748703e-01  -2.6867352e-02   2.3078549e-02
  -1.5438403e+00  -2.0501405e+00  -1.3667918e-01   1.2944367e-01  -2.6636567e-02   2.3315295e-02
  -1.5643417e+00  -2.0063396e+00  -1.3612517e-01   1.3140290e-01  -2.6403414e-02   2.3546269e-02
  -1.5844051e+00  -1.9616611e+00  -1.3555739e-01   1.3336542e-01  -2.6167951e-02   2.3771484e-02
  -1.6040217e+00  -1.9161893e+00  -1.3497547e-01   1.3533191e-01  -2.5930236e-02   2.3990950e-02
  -1.6231836e+00  -1.8700097e+00  -1.3437902e-01   1.3730306e-01  -2.5690327e-02   2.4204682e-02
  -1.6418837e+00  -1.8232083e+00  -1.3376766e-01   1.3927954e-01  -2.5448280e-02   2.4412693e-02
  -1.6601158e+00  -1.7758718e+00  -1.3314102e-01   1.4126205e-01  -2.5204153e-02   2.4614997e-02
  -1.6778745e+00  -1.7280866e+00  -1.3249872e-01   1.4325127e-01  -2.4958003e-02   2.4811611e-02
  -1.6951553e+00  -1.6799386e+00  -1.3184038e-01   1.4524788e-01  -2.4709887e-02   2.5002549e-02
  -1.7119547e+00  -1.6315125e+00  -1.3116563e-01   1.4725258e-01  -2.4459861e-02   2.5187830e-02
  -1.7282699e+00  -1.5828919e+00  -1.3047407e-01   1.4926604e-01  -2.4207983e-02   2.5367470e-02
  -1.7440988e+00  -1.5341585e+00  -1.2976534e-01   1.5128895e-01  -2.3954308e-02   2.5541489e-02
  -1.7594404e+00  -1.4853918e+00  -1.2903906e-01   1.5332200e-01  -2.3698893e-02   2.5709906e-02
  -1.7742943e+00  -1.4366691e+00  -1.2829485e-01   1.5536587e-01  -2.3441794e-02   2.5872740e-02
  -1.7886610e+00  -1.3880647e+00  -1.2753232e-01   1.5742125e-01  -2.3183067e-02   2.6030013e-02
  -1.8025416e+00  -1.3396503e+00  -1.2675111e-01   1.5948883e-01  -2.2922767e-02   2.6181745e-02
  -1.8159381e+00  -1.2914941e+00  -1.2595083e-01   1.6156928e-01  -2.2660949e-02   2.6327959e-02
  -1.8288531e+00  -1.2436609e+00  -1.2513110e-01   1.6366329e-01  -2.2397670e-02   2.6468678e-02
  -1.8412897e+00  -1.1962122e+00  -1.2429155e-01   1.6577155e-01  -2.2132983e-02   2.6603926e-02
  -1.8532518e+00  -1.1492057e+00  -1.2343179e-01   1.6789475e-01  -2.1866944e-02   2.6733726e-02
  -1.8647438e+00  -1.1026953e+00  -1.2255147e-01   1.7003351e-01  -2.1599606e-02   2.6858104e-02
  -1.8757708e+00  -1.0567311e+00  -1.2165042e-01   1.7218772e-01  -2.1331025e-02   2.6977084e-02
  -1.8863381e+00  -1.0113595e+00  -1.2072859e-01   1.7435681e-01  -2.1061255e-02   2.7090695e-02
  -1.8964517e+00  -9.6662275e-01  -1.1978594e-01   1.7654022e-01  -2.0790348e-02   2.7198961e-02
  -1.9061179e+00  -9.2255960e-01  -1.1882243e-01   1.7873736e-01  -2.0518358e-02   2.7301912e-02
  -1.9153435e+00  -8.7920479e-01  -1.1783801e-01   1.8094765e-01  -2.0245339e-02   2.7399574e-02
  -1.9241356e+00  -8.3658941e-01  -1.1683265e-01   1.8317052e-01  -1.9971343e-02   2.7491977e-02
  -1.9325015e+00  -7.9474092e-01  -1.1580629e-01   1.8540539e-01  -1.9696423e-02   2.7579151e-02
  -1.9404489e+00  -7.5368322e-01  -1.1475891e-01   1.8765169e-01  -1.9420632e-02   2.7661124e-02
  -1.9479857e+00  -7.1343682e-01  -1.1369045e-01   1.8990883e-01  -1.9144021e-02   2.7737928e-02
  -1.9551201e+00  -6.7401891e-01  -1.1260088e-01   1.9217624e-01  -1.8866641e-02   2.7809594e-02
  -1.9618603e+00  -6.3544356e-01  -1.1149014e-01   1.9445335e-01  -1.8588545e-02   2.7876154e-02
  -1.9682147e+00  -5.9772184e-01  -1.1035821e-01   1.9673957e-01  -1.8309784e-02   2.7937639e-02
  -1.9741919e+00  -5.6086194e-01  -1.0920503e-01   1.9903433e-01  -1.8030407e-02   2.7994083e-02
  -1.9798005e+00  -5.2486942e-01  -1.0803057e-01   2.0133705e-01  -1.7750467e-02   2.8045519e-02
  -1.9850492e+00  -4.8974728e-01  -1.0683477e-01   2.0364716e-01  -1.7470011e-02   2.8091980e-02
  -1.9899467e+00  -4.5549615e-01  -1.0561761e-01   2.0596408e-01  -1.7189092e-02   2.8133502e-02
  -1.9945017e+00  -4.2211451e-01  -1.0437904e-01   2.0828722e-01  -1.6907757e-02   2.8170119e-02
  -1.9987228e+00  -3.8959877e-01  -1.0311901e-01   2.1061602e-01  -1.6626055e-02   2.8201867e-02
  -2.0026188e+00  -3.5794347e-01  -1.0183748e-01   2.1294990e-01  -1.6344037e-02   2.8228781e-02
  -2.0061982e+00  -3.2714146e-01  -1.0053442e-01   2.1528827e-01  -1.6061749e-02   2.8250898e-02
  -2.0094697e+00  -2.9718400e-01  -9.9209773e-02   2.1763057e-01  -1.5779240e-02   2.8268254e-02
  -2.0124415e+00  -2.6806095e-01  -9.7863502e-02   2.1997622e-01  -1.5496557e-02   2.8280888e-02
  -2.0151221e+00  -2.3976089e-01  -9.6495565e-02   2.2232463e-01  -1.5213749e-02   2.8288836e-02
  -2.0175197e+00  -2.1227126e-01  -9.5105920e-02   2.2467524e-01  -1.4930860e-02   2.8292137e-02
  -2.0196424e+00  -1.8557852e-01  -9.3694523e-02   2.2702746e-01  -1.4647939e-02   2.8290830e-02
  -2.0214982e+00  -1.5966822e-01  -9.2261334e-02   2.2938071e-01  -1.4365031e-02   2.8284953e-02
  -2.0230949e+00  -1.3452515e-01  -9.0806309e-02   2.3173443e-01  -1.4082181e-02   2.8274546e-02
  -2.0244401e+00  -1.1013345e-01  -8.9329406e-02   2.3408803e-01  -1.3799436e-02   2.8259649e-02
  -2.0255415e+00  -8.6476722e-02  -8.7830583e-02   2.3644094e-01  -1.3516839e-02   2.8240302e-02
  -2.0264062e+00  -6.3538091e-02  -8.6309797e-02   2.3879257e-01  -1.3234436e-02   2.8216546e-02
  -2.0270416e+00  -4.1300331e-02  -8.4767007e-02   2.4114236e-01  -1.2952271e-02   2.8188421e-02
  -2.0274546e+00  -1.9745930e-02  -8.3202169e-02   2.4348973e-01  -1.2670386e-02   2.8155970e-02
  -2.0276521e+00   1.1428281e-03  -8.1615246e-02   2.4583409e-01  -1.2388827e-02   2.8119233e-02
  -2.0276407e+00   2.1383791e-02  -8.0006405e-02   2.4817476e-01  -1.2107634e-02   2.8078253e-02
  -2.0274268e+00   4.0994878e-02  -7.8376134e-02   2.5051089e-01  -1.1826852e-02   2.8033072e-02
  -2.0270169e+00   5.9994018e-02  -7.6724951e-02   2.5284161e-01  -1.1546521e-02   2.7983733e-02
  -2.0264169e+00   7.8399094e-02  -7.5053370e-02   2.5516607e-01  -1.1266684e-02   2.7930279e-02
  -2.0256329e+00   9.6227901e-02  -7.3361908e-02   2.5748338e-01  -1.0987381e-02   2.7872753e-02
  -2.0246707e+00   1.1349810e-01  -7.1651082e-02   2.5979268e-01  -1.0708653e-02   2.7811199e-02
  -2.0235357e+00   1.3022717e-01  -6.9921408e-02   2.6209312e-01  -1.0430541e-02   2.7745661e-02
  -2.0222334e+00   1.4643239e-01  -6.8173401e-02   2.6438382e-01  -1.0153085e-02   2.7676182e-02
  -2.0207691e+00   1.6213080e-01  -6.6407579e-02   2.6666391e-01  -9.8763230e-03   2.7602808e-02
  -2.0191478e+00   1.7733917e-01  -6.4624456e-02   2.6893254e-01  -9.6002949e-03   2.7525583e-02
  -2.0173744e+00   1.9207400e-01  -6.2824550e-02   2.7118883e-01  -9.3250391e-03   2.7444552e-02
  -2.0154537e+00   2.0635146e-01  -6.1008376e-02   2.7343192e-01  -9.0505936e-03   2.7359759e-02
  -2.0133901e+00   2.2018740e-01  -5.9176451e-02   2.7566095e-01  -8.7769960e-03   2.7271252e-02
  -2.0111883e+00   2.3359735e-01  -5.7329291e-02   2.7787504e-01  -8.5042835e-03   2.7179074e-02
  -2.0088523e+00   2.4659648e-01  -5.5467412e-02   2.8007333e-01  -8.2324927e-03   2.7083272e-02
  -2.0063863e+00   2.5919960e-01  -5.3591330e-02   2.8225496e-01  -7.9616600e-03   2.6983893e-02
  -2.0037943e+00   2.7142115e-01  -5.1701561e-02   2.8441905e-01  -7.6918211e-03   2.6880981e-02
  -2.0010801e+00   2.8327523e-01  -4.9798622e-02   2.8656475e-01  -7.4230113e-03   2.6774584e-02
  -1.9982474e+00   2.9477553e-01  -4.7883029e-02   2.8869119e-01  -7.1552654e-03   2.6664748e-02
  -1.9952996e+00   3.0593540e-01  -4.5955298e-02   2.9079749e-01  -6.8886179e-03   2.6551521e-02
  -1.9922403e+00   3.1676778e-01  -4.4015945e-02   2.9288281e-01  -6.6231027e-03   2.6434948e-02
  -1.9890726e+00   3.2728528e-01  -4.2065487e-02   2.9494626e-01  -6.3587532e-03   2.6315077e-02
  -1.9857997e+00   3.3750011e-01  -4.0104439e-02   2.9698698e-01  -6.0956025e-03   2.6191955e-02
  -1.9824247e+00   3.4742413e-01  -3.8133318e-02   2.9900411e-01  -5.8336829e-03   2.6065629e-02
  -1.9789505e+00   3.5706883e-01  -3.6152639e-02   3.0099679e-01  -5.5730266e-03   2.5936147e-02
  -1.9753798e+00   3.6644533e-01  -3.4162920e-02   3.0296413e-01  -5.3136652e-03   2.5803557e-02
  -1.9717153e+00   3.7556442e-01  -3.2164676e-02   3.0490529e-01  -5.0556296e-03   2.5667906e-02
  -1.9679597e+00   3.8443655e-01  -3.0158423e-02   3.0681939e-01  -4.7989505e-03   2.5529241e-02
  -1.9641153e+00   3.9307180e-01  -2.8144679e-02   3.0870557e-01  -4.5436581e-03   2.5387611e-02
  -1.9601846e+00   4.0147995e-01  -2.6123958e-02   3.1056295e-01  -4.2897820e-03   2.5243063e-02
  -1.9561698e+00   4.0967043e-01  -2.4096776e-02   3.1239069e-01  -4.0373514e-03   2.5095646e-02
  -1.9520731e+00   4.1765239e-01  -2.2063652e-02   3.1418790e-01  -3.7863949e-03   2.4945408e-02
  -1.9478966e+00   4.2543462e-01  -2.0025099e-02   3.1595372e-01  -3.5369408e-03   2.4792396e-02
  -1.9436422e+00   4.3302567e-01  -1.7981529e-02   3.1768744e-01  -3.2890169e-03   2.4636659e-02
  -1.9393120e+00   4.4043374e-01  -1.5932926e-02   3.1938887e-01  -3.0426503e-03   2.4478244e-02
  -1.9349076e+00   4.4766679e-01  -1.3879169e-02   3.2105801e-01  -2.7978679e-03   2.4317201e-02
  -1.9304310e+00   4.5473248e-01  -1.1820137e-02   3.2269481e-01  -2.5546959e-03   2.4153577e-02
  -1.9258837e+00   4.6163822e-01  -9.7557086e-03   3.2429927e-01  -2.3131601e-03   2.3987421e-02
  -1.9212673e+00   4.6839115e-01  -7.6857621e-03   3.2587135e-01  -2.0732859e-03   2.3818780e-02
  -1.9165834e+00   4.7499816e-01  -5.6101766e-03   3.2741103e-01  -1.8350981e-03   2.3647704e-02
  -1.9118334e+00   4.8146591e-01  -3.5288308e-03   3.2891828e-01  -1.5986210e-03   2.3474239e-02
  -1.9070187e+00   4.8780081e-01  -1.4416033e-03   3.3039308e-01  -1.3638786e-03   2.3298436e-02
  -1.9021407e+00   4.9400905e-01   6.5162706e-04   3.3183541e-01  -1.1308943e-03   2.3120340e-02
  -1.8972006e+00   5.0009661e-01   2.7509816e-03   3.3324524e-01  -8.9969089e-04   2.2940002e-02
  -1.8921997e+00   5.0606926e-01   4.8565816e-03   3.3462255e-01  -6.7029087e-04   2.2757468e-02
  -1.8871390e+00   5.1193254e-01   6.9685483e-03   3.3596731e-01  -4.4271618e-04   2.2572788e-02
  -1.8820196e+00   5.1769184e-01   9.0870030e-03   3.3727949e-01  -2.1698831e-04   2.2386008e-02
  -1.8768427e+00   5.2335232e-01   1.1212067e-02   3.3855908e-01   6.8717733e-06   2.2197177e-02
  -1.8716092e+00   5.2891898e-01   1.3343861e-02   3.3980605e-01   2.2884354e-04   2.2006343e-02
  -1.8663200e+00   5.3439665e-01   1.5482508e-02   3.4102036e-01   4.4890697e-04   2.1813553e-02
  -1.8609760e+00   5.3978998e-01   1.7628127e-02   3.4220201e-01   6.6704251e-04   2.1618856e-02
  -1.8555781e+00   5.4510346e-01   1.9780841e-02   3.4335096e-01   8.8323107e-04   2.1422298e-02
  -1.8501271e+00   5.5034143e-01   2.1940770e-02   3.4446719e-01   1.0974540e-03   2.1223928e-02
  -1.8446237e+00   5.5550810e-01   2.4108036e-02   3.4555068e-01   1.3096933e-03   2.1023792e-02
  -1.8390686e+00   5.6060749e-01   2.6282761e-02   3.4660140e-01   1.5199312e-03   2.0821938e-02
  -1.8334625e+00   5.6564354e-01   2.8465065e-02   3.4761932e-01   1.7281506e-03   2.0618414e-02
  -1.8278061e+00   5.7062001e-01   3.0655069e-02   3.4860442e-01   1.9343348e-03   2.0413265e-02
  -1.8220999e+00   5.7554057e-01   3.2852896e-02   3.4955668e-01   2.1384674e-03   2.0206540e-02
  -1.8163445e+00   5.8040875e-01   3.5058666e-02   3.5047607e-01   2.3405328e-03   1.9998284e-02
  -1.8105404e+00   5.8522797e-01   3.7272500e-02   3.5136257e-01   2.5405157e-03   1.9788545e-02
  -1.8046881e+00   5.9000155e-01   3.9494521e-02   3.5221615e-01   2.7384011e-03   1.9577369e-02
  -1.7987881e+00   5.9473269e-01   4.1724848e-02   3.5303679e-01   2.9341748e-03   1.9364802e-02
  -1.7928408e+00   5.9942450e-01   4.3963604e-02   3.5382446e-01   3.1278228e-03   1.9150891e-02
  -1.7868465e+00   6.0407998e-01   4.6210909e-02   3.5457914e-01   3.3193317e-03   1.8935681e-02
  -1.7808057e+00   6.0870206e-01   4.8466885e-02   3.5530080e-01   3.5086886e-03   1.8719218e-02
  -1.7747187e+00   6.1329356e-01   5.0731654e-02   3.5598942e-01   3.6958807e-03   1.8501548e-02
  -1.7685858e+00   6.1785722e-01   5.3005313e-02   3.5664496e-01   3.8808962e-03   1.8282716e-02
  -1.7624072e+00   6.2239572e-01   5.5287705e-02   3.5726717e-01   4.0637234e-03   1.8062768e-02
  -1.7561833e+00   6.2691165e-01   5.7578505e-02   3.5785567e-01   4.2443511e-03   1.7841748e-02
  -1.7499141e+00   6.3140752e-01   5.9877384e-02   3.5841007e-01   4.4227685e-03   1.7619702e-02
  -1.7436001e+00   6.3588578e-01   6.2184014e-02   3.5893000e-01   4.5989656e-03   1.7396673e-02
  -1.7372412e+00   6.4034881e-01   6.4498067e-02   3.5941506e-01   4.7729323e-03   1.7172707e-02
  -1.7308377e+00   6.4479894e-01   6.6819216e-02   3.5986489e-01   4.9446594e-03   1.6947847e-02
  -1.7243897e+00   6.4923842e-01   6.9147132e-02   3.6027908e-01   5.1141378e-03   1.6722138e-02
  -1.7178973e+00   6.5366947e-01   7.1481488e-02   3.6065727e-01   5.2813592e-03   1.6495623e-02
  -1.7113606e+00   6.5809423e-01   7.3821955e-02   3.6099906e-01   5.4463154e-03   1.6268346e-02
  -1.7047797e+00   6.6251481e-01   7.6168206e-02   3.6130407e-01   5.6089989e-03   1.6040349e-02
  -1.6981546e+00   6.6693326e-01   7.8519912e-02   3.6157193e-01   5.7694024e-03   1.5811677e-02
  -1.6914852e+00   6.7135159e-01   8.0876746e-02   3.6180225e-01   5.9275192e-03   1.5582371e-02
  -1.6847717e+00   6.7577177e-01   8.3238379e-02   3.6199464e-01   6.0833429e-03   1.5352474e-02
  -1.6780140e+00   6.8019572e-01   8.5604485e-02   3.6214873e-01   6.2368676e-03   1.5122029e-02
  -1.6712120e+00   6.8462534e-01   8.7974733e-02   3.6226412e-01   6.3880879e-03   1.4891077e-02
  -1.6643658e+00   6.8906247e-01   9.0348798e-02   3.6234045e-01   6.5369987e-03   1.4659660e-02
  -1.6574752e+00   6.9350894e-01   9.2726350e-02   3.6237731e-01   6.6835953e-03   1.4427819e-02
  -1.6505401e+00   6.9796654e-01   9.5107062e-02   3.6237434e-01   6.8278735e-03   1.4195596e-02
  -1.6435604e+00   7.0243703e-01   9.7490606e-02   3.6233114e-01   6.9698294e-03   1.3963032e-02
  -1.6365360e+00   7.0692213e-01   9.9876654e-02   3.6224734e-01   7.1094597e-03   1.3730166e-02
  -1.6294668e+00   7.1142357e-01   1.0226488e-01   3.6212255e-01   7.2467614e-03   1.3497039e-02
  -1.6223526e+00   7.1594303e-01   1.0465495e-01   3.6195639e-01   7.3817318e-03   1.3263692e-02
  -1.6151931e+00   7.2048216e-01   1.0704654e-01   3.6174848e-01   7.5143687e-03   1.3030163e-02
  -1.6079883e+00   7.2504263e-01   1.0943932e-01   3.6149843e-01   7.6446703e-03   1.2796492e-02
  -1.6007379e+00   7.2962604e-01   1.1183297e-01   3.6120586e-01   7.7726353e-03   1.2562719e-02
  -1.5934416e+00   7.3423402e-01   1.1422715e-01   3.6087039e-01   7.8982625e-03   1.2328882e-02
  -1.5860993e+00   7.3886816e-01   1.1662155e-01   3.6049163e-01   8.0215513e-03   1.2095019e-02
  -1.5787106e+00   7.4353005e-01   1.1901582e-01   3.6006920e-01   8.1425015e-03   1.1861168e-02
  -1.5712753e+00   7.4822126e-01   1.2140964e-01   3.5960272e-01   8.2611131e-03   1.1627368e-02
  -1.5637931e+00   7.5294334e-01   1.2380269e-01   3.5909180e-01   8.3773868e-03   1.1393656e-02
  -1.5562637e+00   7.5769786e-01   1.2619463e-01   3.5853607e-01   8.4913234e-03   1.1160068e-02
  -1.5486867e+00   7.6248636e-01   1.2858515e-01   3.5793514e-01   8.6029241e-03   1.0926642e-02
  -1.5410618e+00   7.6731039e-01   1.3097390e-01   3.5728862e-01   8.7121905e-03   1.0693414e-02
  -1.5333887e+00   7.7217147e-01   1.3336053e-01   3.5659624e-01   8.8191246e-03   1.0460420e-02
  -1.5256670e+00   7.7707116e-01   1.3574462e-01   3.5585789e-01   8.9237288e-03   1.0227696e-02
  -1.5178963e+00   7.8201096e-01   1.3812575e-01   3.5507346e-01   9.0260058e-03   9.9952776e-03
  -1.5100762e+00   7.8699243e-01   1.4050351e-01   3.5424283e-01   9.1259586e-03   9.7631995e-03
  -1.5022063e+00   7.9201709e-01   1.4287747e-01   3.5336592e-01   9.2235906e-03   9.5314966e-03
  -1.4942861e+00   7.9708648e-01   1.4524721e-01   3.5244262e-01   9.3189055e-03   9.3002032e-03
  -1.4863152e+00   8.0220214e-01   1.4761231e-01   3.5147282e-01   9.4119076e-03   9.0693535e-03
  -1.4782932e+00   8.0736560e-01   1.4997236e-01   3.5045642e-01   9.5026011e-03   8.8389809e-03
  -1.4702195e+00   8.1257842e-01   1.5232693e-01   3.4939331e-01   9.5909909e-03   8.6091189e-03
  -1.4620938e+00   8.1784214e-01   1.5467560e-01   3.4828339e-01   9.6770821e-03   8.3798003e-03
  -1.4539153e+00   8.2315834e-01   1.5701796e-01   3.4712656e-01   9.7608801e-03   8.1510577e-03
  -1.4456838e+00   8.2852858e-01   1.5935358e-01   3.4592271e-01   9.8423907e-03   7.9229234e-03
  -1.4373985e+00   8.3395445e-01   1.6168205e-01   3.4467174e-01   9.9216199e-03   7.6954291e-03
  -1.4290589e+00   8.3943752e-01   1.6400294e-01   3.4337354e-01   9.9985742e-03   7.4686063e-03
  -1.4206645e+00   8.4497942e-01   1.6631583e-01   3.4202801e-01   1.0073260e-02   7.2424861e-03
  -1.4122148e+00   8.5058174e-01   1.6862031e-01   3.4063505e-01   1.0145685e-02   7.0170992e-03
  -1.4037089e+00   8.5624612e-01   1.7091596e-01   3.3919456e-01   1.0215856e-02   6.7924759e-03
  -1.3951465e+00   8.6197421e-01   1.7320235e-01   3.3770642e-01   1.0283781e-02   6.5686462e-03
  -1.3865267e+00   8.6776766e-01   1.7547906e-01   3.3617053e-01   1.0349467e-02   6.3456396e-03
  -1.3778491e+00   8.7362815e-01   1.7774568e-01   3.3458680e-01   1.0412924e-02   6.1234854e-03
  -1.3691128e+00   8.7955737e-01   1.8000179e-01   3.3295511e-01   1.0474159e-02   5.9022123e-03
  -1.3603172e+00   8.8555704e-01   1.8224696e-01   3.3127537e-01   1.0533181e-02   5.6818487e-03
  -1.3514616e+00   8.9162887e-01   1.8448078e-01   3.2954746e-01   1.0589999e-02   5.4624228e-03
  -1.3425453e+00   8.9777464e-01   1.8670283e-01   3.2777129e-01   1.0644623e-02   5.2439620e-03
  -1.3335676e+00   9.0399609e-01   1.8891268e-01   3.2594675e-01   1.0697063e-02   5.0264937e-03
  -1.3245276e+00   9.1029504e-01   1.9110992e-01   3.2407374e-01   1.0747328e-02   4.8100447e-03
  -1.3154247e+00   9.1667329e-01   1.9329413e-01   3.2215215e-01   1.0795428e-02   4.5946415e-03
  -1.3062580e+00   9.2313269e-01   1.9546488e-01   3.2018187e-01   1.0841375e-02   4.3803102e-03
  -1.2970266e+00   9.2967509e-01   1.9762177e-01   3.1816282e-01   1.0885178e-02   4.1670764e-03
  -1.2877299e+00   9.3630239e-01   1.9976436e-01   3.1609487e-01   1.0926849e-02   3.9549655e-03
  -1.2783669e+00   9.4301649e-01   2.0189223e-01   3.1397793e-01   1.0966398e-02   3.7440023e-03
  -1.2689367e+00   9.4981935e-01   2.0400498e-01   3.1181189e-01   1.1003838e-02   3.5342113e-03
  -1.2594385e+00   9.5671291e-01   2.0610217e-01   3.0959665e-01   1.1039180e-02   3.3256167e-03
  -1.2498714e+00   9.6369919e-01   2.0818344e-01   3.0733226e-01   1.1072437e-02   3.1182421e-03
  -1.2402344e+00   9.7078019e-01   2.1024854e-01   3.0501942e-01   1.1103619e-02   2.9121108e-03
  -1.2305266e+00   9.7795798e-01   2.1229728e-01   3.0265898e-01   1.1132740e-02   2.7072457e-03
  -1.2207470e+00   9.8523463e-01   2.1432948e-01   3.0025178e-01   1.1159813e-02   2.5036694e-03
  -1.2108946e+00   9.9261225e-01   2.1634495e-01   2.9779868e-01   1.1184849e-02   2.3014040e-03
  -1.2009685e+00   1.0000930e+00   2.1834349e-01   2.9530052e-01   1.1207863e-02   2.1004711e-03
  -1.1909676e+00   1.0076790e+00   2.2032492e-01   2.9275816e-01   1.1228868e-02   1.9008921e-03
  -1.1808908e+00   1.0153725e+00   2.2228904e-01   2.9017245e-01   1.1247877e-02   1.7026879e-03
  -1.1707371e+00   1.0231757e+00   2.2423566e-01   2.8754424e-01   1.1264904e-02   1.5058790e-03
  -1.1605053e+00   1.0310910e+00   2.2616460e-01   2.8487437e-01   1.1279963e-02   1.3104855e-03
  -1.1501944e+00   1.0391205e+00   2.2807565e-01   2.8216371e-01   1.1293068e-02   1.1165272e-03
  -1.1398032e+00   1.0472666e+00   2.2996863e-01   2.7941309e-01   1.1304233e-02   9.2402331e-04
  -1.1293305e+00   1.0555317e+00   2.3184336e-01   2.7662337e-01   1.1313473e-02   7.3299278e-04
  -1.1187752e+00   1.0639182e+00   2.3369963e-01   2.7379540e-01   1.1320803e-02   5.4345414e-04
  -1.1081360e+00   1.0724286e+00   2.3553726e-01   2.7093004e-01   1.1326238e-02   3.5542551e-04
  -1.0974118e+00   1.0810651e+00   2.3735605e-01   2.6802812e-01   1.1329792e-02   1.6892461e-04
  -1.0866011e+00   1.0898305e+00   2.3915582e-01   2.6509050e-01   1.1331481e-02  -1.6031236e-05
  -1.0757028e+00   1.0987272e+00   2.4093638e-01   2.6211804e-01   1.1331321e-02  -1.9942509e-04
  -1.0647155e+00   1.1077577e+00   2.4269753e-01   2.5911158e-01   1.1329326e-02  -3.8124042e-04
  -1.0536379e+00   1.1169247e+00   2.4443908e-01   2.5607197e-01   1.1325514e-02  -5.6146110e-04
  -1.0424687e+00   1.1262307e+00   2.4616085e-01   2.5300006e-01   1.1319899e-02  -7.4007136e-04
  -1.0312064e+00   1.1356785e+00   2.4786264e-01   2.4989671e-01   1.1312499e-02  -9.1705587e-04
  -1.0198496e+00   1.1452707e+00   2.4954426e-01   2.4676276e-01   1.1303328e-02  -1.0923997e-03
  -1.0083969e+00   1.1550100e+00   2.5120552e-01   2.4359906e-01   1.1292404e-02  -1.2660882e-03
  -9.9684680e-01   1.1648992e+00   2.5284623e-01   2.4040647e-01   1.1279743e-02  -1.4381072e-03
  -9.8519781e-01   1.1749410e+00   2.5446620e-01   2.3718583e-01   1.1265362e-02  -1.6084431e-03
  -9.7344840e-01   1.1851383e+00   2.5606523e-01   2.3393800e-01   1.1249278e-02  -1.7770822e-03
  -9.6159702e-01   1.1954937e+00   2.5764314e-01   2.3066382e-01   1.1231507e-02  -1.9440118e-03
  -9.4964208e-01   1.2060103e+00   2.5919974e-01   2.2736415e-01   1.1212067e-02  -2.1092190e-03
  -9.3758198e-01   1.2166908e+00   2.6073484e-01   2.2403984e-01   1.1190975e-02  -2.2726918e-03
  -9.2541507e-01   1.2275381e+00   2.6224824e-01   2.2069173e-01   1.1168248e-02  -2.4344182e-03
  -9.1313969e-01   1.2385550e+00   2.6373975e-01   2.1732068e-01   1.1143904e-02  -2.5943868e-03
  -9.0075414e-01   1.2497446e+00   2.6520919e-01   2.1392754e-01   1.1117960e-02  -2.7525865e-03
  -8.8825669e-01   1.2611097e+00   2.6665635e-01   2.1051312e-01   1.1090434e-02  -2.9090066e-03
  -8.7564559e-01   1.2726532e+00   2.6808100e-01   2.0707777e-01   1.1061344e-02  -3.0636367e-03
  -8.6291906e-01   1.2843781e+00   2.6948285e-01   2.0362156e-01   1.1030707e-02  -3.2164669e-03
  -8.5007528e-01   1.2962872e+00   2.7086164e-01   2.0014453e-01   1.0998543e-02  -3.3674877e-03
  -8.3711241e-01   1.3083835e+00   2.7221708e-01   1.9664676e-01   1.0964868e-02  -3.5166898e-03
  -8.2402857e-01   1.3206698e+00   2.7354891e-01   1.9312830e-01   1.0929701e-02  -3.6640644e-03
  -8.1082188e-01   1.3331492e+00   2.7485683e-01   1.8958919e-01   1.0893060e-02  -3.8096030e-03
  -7.9749038e-01   1.3458243e+00   2.7614058e-01   1.8602951e-01   1.0854964e-02  -3.9532976e-03
  -7.8403214e-01   1.3586982e+00   2.7739987e-01   1.8244930e-01   1.0815431e-02  -4.0951403e-03
  -7.7044516e-01   1.3717735e+00   2.7863444e-01   1.7884863e-01   1.0774480e-02  -4.2351240e-03
  -7.5672742e-01   1.3850530e+00   2.7984401e-01   1.7522754e-01   1.0732129e-02  -4.3732415e-03
  -7.4287689e-01   1.3985395e+00   2.8102830e-01   1.7158610e-01   1.0688396e-02  -4.5094863e-03
  -7.2889150e-01   1.4122356e+00   2.8218702e-01   1.6792436e-01   1.0643301e-02  -4.6438520e-03
  -7.1476914e-01   1.4261439e+00   2.8331992e-01   1.6424238e-01   1.0596863e-02  -4.7763327e-03
  -7.0050771e-01   1.4402669e+00   2.8442671e-01   1.6054022e-01   1.0549100e-02  -4.9069229e-03
  -6.8610504e-01   1.4546071e+00   2.8550710e-01   1.5681793e-01   1.0500030e-02  -5.0356174e-03
  -6.7155896e-01   1.4691668e+00   2.8656084e-01   1.5307557e-01   1.0449674e-02  -5.1624113e-03
  -6.5686730e-01   1.4839483e+00   2.8758764e-01   1.4931319e-01   1.0398050e-02  -5.2873002e-03
  -6.4202781e-01   1.4989536e+00   2.8858722e-01   1.4553086e-01   1.0345177e-02  -5.4102797e-03
  -6.2703828e-01   1.5141847e+00   2.8955931e-01   1.4172862e-01   1.0291074e-02  -5.5313462e-03
  -6.1189643e-01   1.5296435e+00   2.9050363e-01   1.3790654e-01   1.0235761e-02  -5.6504961e-03
  -5.9660000e-01   1.5453316e+00   2.9141991e-01   1.3406468e-01   1.0179256e-02  -5.7677263e-03
  -5.8114668e-01   1.5612506e+00   2.9230786e-01   1.3020308e-01   1.0121579e-02  -5.8830340e-03
  -5.6553417e-01   1.5774018e+00   2.9316722e-01   1.2632181e-01   1.0062748e-02  -5.9964167e-03
  -5.4976016e-01   1.5937861e+00   2.9399770e-01   1.2242092e-01   1.0002784e-02  -6.1078724e-03
  -5.3382229e-01   1.6104046e+00   2.9479903e-01   1.1850047e-01   9.9417053e-03  -6.2173992e-03
  -5.1771825e-01   1.6272578e+00   2.9557093e-01   1.1456051e-01   9.8795313e-03  -6.3249956e-03
  -5.0144567e-01   1.6443460e+00   2.9631313e-01   1.1060111e-01   9.8162813e-03  -6.4306604e-03
  -4.8500221e-01   1.6616692e+00   2.9702535e-01   1.0662232e-01   9.7519747e-03  -6.5343930e-03
  -4.6838552e-01   1.6792272e+00   2.9770731e-01   1.0262419e-01   9.6866308e-03  -6.6361926e-03
  -4.5159325e-01   1.6970194e+00   2.9835874e-01   9.8606783e-02   9.6202689e-03  -6.7360593e-03
  -4.3462305e-01   1.7150447e+00   2.9897936e-01   9.4570156e-02   9.5529083e-03  -6.8339930e-03
  -4.1747261e-01   1.7333017e+00   2.9956889e-01   9.0514365e-02   9.4845684e-03  -6.9299942e-03
  -4.0013959e-01   1.7517885e+00   3.0012706e-01   8.6439469e-02   9.4152684e-03  -7.0240637e-03
  -3.8262171e-01   1.7705030e+00   3.0065377e-01   8.2345710e-02   9.3450278e-03  -7.1162026e-03
  -3.6491668e-01   1.7894423e+00   3.0114915e-01   7.8233612e-02   9.2738658e-03  -7.2064120e-03
  -3.4702225e-01   1.8086029e+00   3.0161338e-01   7.4103725e-02   9.2018016e-03  -7.2946939e-03
  -3.2893622e-01   1.8279812e+00   3.0204662e-01   6.9956596e-02   9.1288547e-03  -7.3810500e-03
  -3.1065641e-01   1.8475725e+00   3.0244905e-01   6.5792774e-02   9.0550442e-03  -7.4654826e-03
  -2.9218069e-01   1.8673718e+00   3.0282084e-01   6.1612807e-02   8.9803894e-03  -7.5479943e-03
  -2.7350697e-01   1.8873731e+00   3.0316215e-01   5.7417245e-02   8.9049094e-03  -7.6285879e-03
  -2.5463324e-01   1.9075700e+00   3.0347314e-01   5.3206635e-02   8.8286235e-03  -7.7072666e-03
  -2.3555754e-01   1.9279552e+00   3.0375400e-01   4.8981526e-02   8.7515509e-03  -7.7840337e-03
  -2.1627798e-01   1.9485206e+00   3.0400489e-01   4.4742467e-02   8.6737105e-03  -7.8588929e-03
  -1.9679278e-01   1.9692571e+00   3.0422598e-01   4.0490006e-02   8.5951216e-03  -7.9318482e-03
  -1.7710021e-01   1.9901550e+00   3.0441744e-01   3.6224692e-02   8.5158031e-03  -8.0029038e-03
  -1.5719866e-01   2.0112034e+00   3.0457943e-01   3.1947074e-02   8.4357741e-03  -8.0720642e-03
  -1.3708662e-01   2.0323904e+00   3.0471213e-01   2.7657699e-02   8.3550535e-03  -8.1393343e-03
  -1.1676272e-01   2.0537032e+00   3.0481571e-01   2.3357117e-02   8.2736601e-03  -8.2047189e-03
  -9.6225687e-02   2.0751279e+00   3.0489032e-01   1.9045876e-02   8.1916129e-03  -8.2682236e-03
  -7.5474409e-02   2.0966493e+00   3.0493615e-01   1.4724524e-02   8.1089307e-03  -8.3298537e-03
  -5.4507916e-02   2.1182511e+00   3.0495337e-01   1.0393610e-02   8.0256321e-03  -8.3896152e-03
  -3.3325405e-02   2.1399157e+00   3.0494213e-01   6.0536832e-03   7.9417360e-03  -8.4475141e-03
  -1.1926248e-02   2.1616244e+00   3.0490261e-01   1.7052912e-03   7.8572609e-03  -8.5035567e-03
   9.6899954e-03   2.1833568e+00   3.0483498e-01  -2.6510171e-03   7.7722253e-03  -8.5577497e-03
   3.1523563e-02   2.2050914e+00   3.0473941e-01  -7.0146933e-03   7.6866478e-03  -8.6100998e-03
   5.3574478e-02   2.2268052e+00   3.0461606e-01  -1.1385189e-02   7.6005468e-03  -8.6606141e-03
   7.5842529e-02   2.2484736e+00   3.0446511e-01  -1.5761955e-02   7.5139406e-03  -8.7092998e-03
   9.8327265e-02   2.2700706e+00   3.0428673e-01  -2.0144443e-02   7.4268477e-03  -8.7561646e-03
   1.2102797e-01   2.2915685e+00   3.0408108e-01  -2.4532105e-02   7.3392860e-03  -8.8012162e-03
   1.4394366e-01   2.3129383e+00   3.0384833e-01  -2.8924392e-02   7.2512738e-03  -8.8444625e-03
   1.6707304e-01   2.3341490e+00   3.0358865e-01  -3.3320755e-02   7.1628292e-03  -8.8859118e-03
   1.9041453e-01   2.3551682e+00   3.0330221e-01  -3.7720647e-02   7.0739701e-03  -8.9255725e-03
   2.1396621e-01   2.3759618e+00   3.0298918e-01  -4.2123517e-02   6.9847144e-03  -8.9634533e-03
   2.3772583e-01   2.3964940e+00   3.0264973e-01  -4.6528819e-02   6.8950798e-03  -8.9995631e-03
   2.6169077e-01   2.4167273e+00   3.0228402e-01  -5.0936004e-02   6.8050842e-03  -9.0339109e-03
   2.8585804e-01   2.4366227e+00   3.0189224e-01  -5.5344522e-02   6.7147451e-03  -9.0665060e-03
   3.1022427e-01   2.4561392e+00   3.0147441e-01  -5.9754065e-02   6.6240800e-03  -9.0973579e-03
   3.3478566e-01   2.4752346e+00   3.0103010e-01  -6.4165285e-02   6.5331065e-03  -9.1264763e-03
   3.5953801e-01   2.4938648e+00   3.0055874e-01  -6.8579072e-02   6.4418417e-03  -9.1538712e-03
   3.8447665e-01   2.5119843e+00   3.0005976e-01  -7.2996318e-02   6.3503030e-03  -9.1795525e-03
   4.0959650e-01   2.5295461e+00   2.9953259e-01  -7.7417913e-02   6.2585075e-03  -9.2035307e-03
   4.3489196e-01   2.5465018e+00   2.9897667e-01  -8.1844750e-02   6.1664722e-03  -9.2258161e-03
   4.6035698e-01   2.5628017e+00   2.9839142e-01  -8.6277719e-02   6.0742140e-03  -9.2464194e-03
   4.8598499e-01   2.5783948e+00   2.9777627e-01  -9.0717711e-02   5.9817498e-03  -9.2653515e-03
   5.1176894e-01   2.5932293e+00   2.9713067e-01  -9.5165617e-02   5.8890963e-03  -9.2826234e-03
   5.3770124e-01   2.6072520e+00   2.9645403e-01  -9.9622329e-02   5.7962701e-03  -9.2982463e-03
   5.6377376e-01   2.6204094e+00   2.9574580e-01  -1.0408874e-01   5.7032876e-03  -9.3122316e-03
   5.8997785e-01   2.6326470e+00   2.9500540e-01  -1.0856573e-01   5.6101653e-03  -9.3245907e-03
   6.1630432e-01   2.6439101e+00   2.9423226e-01  -1.1305421e-01   5.5169194e-03  -9.3353355e-03
   6.4274342e-01   2.6541438e+00   2.9342582e-01  -1.1755505e-01   5.4235660e-03  -9.3444778e-03
   6.6928486e-01   2.6632930e+00   2.9258551e-01  -1.2206916e-01   5.3301212e-03  -9.3520295e-03
   6.9591779e-01   2.6713031e+00   2.9171076e-01  -1.2659742e-01   5.2366009e-03  -9.3580029e-03
   7.2263082e-01   2.6781198e+00   2.9080100e-01  -1.3114072e-01   5.1430209e-03  -9.3624104e-03
   7.4941202e-01   2.6836896e+00   2.8985566e-01  -1.3569996e-01   5.0493968e-03  -9.3652644e-03
   7.7624891e-01   2.6879603e+00   2.8887418e-01  -1.4027602e-01   4.9557442e-03  -9.3665775e-03
   8.0312852e-01   2.6908808e+00   2.8785599e-01  -1.4486980e-01   4.8620784e-03  -9.3663626e-03
   8.3003732e-01   2.6924017e+00   2.8680051e-01  -1.4948219e-01   4.7684148e-03  -9.3646325e-03
   8.5696134e-01   2.6924757e+00   2.8570718e-01  -1.5411407e-01   4.6747684e-03  -9.3614002e-03
   8.8388610e-01   2.6910578e+00   2.8457544e-01  -1.5876635e-01   4.5811544e-03  -9.3566791e-03
   9.1079668e-01   2.6881055e+00   2.8340471e-01  -1.6343991e-01   4.4875876e-03  -9.3504824e-03
   9.3767773e-01   2.6835794e+00   2.8219442e-01  -1.6813564e-01   4.3940828e-03  -9.3428234e-03
   9.6451353e-01   2.6774433e+00   2.8094401e-01  -1.7285443e-01   4.3006546e-03  -9.3337159e-03
   9.9128796e-01   2.6696647e+00   2.7965291e-01  -1.7759718e-01   4.2073174e-03  -9.3231735e-03
   1.0179846e+00   2.6602150e+00   2.7832054e-01  -1.8236478e-01   4.1140857e-03  -9.3112100e-03
   1.0445868e+00   2.6490697e+00   2.7694635e-01  -1.8715811e-01   4.0209736e-03  -9.2978393e-03
   1.0710775e+00   2.6362089e+00   2.7552977e-01  -1.9197807e-01   3.9279952e-03  -9.2830754e-03
   1.0974395e+00   2.6216174e+00   2.7407021e-01  -1.9682555e-01   3.8351644e-03  -9.2669325e-03
   1.1236557e+00   2.6052852e+00   2.7256713e-01  -2.0170144e-01   3.7424951e-03  -9.2494247e-03
   1.1497086e+00   2.5872071e+00   2.7101994e-01  -2.0660663e-01   3.6500009e-03  -9.2305666e-03
   1.1755806e+00   2.5673836e+00   2.6942814e-01  -2.1154187e-01   3.5576952e-03  -9.2103724e-03
   1.2012545e+00   2.5458206e+00   2.6779193e-01  -2.1650631e-01   3.4655915e-03  -9.1888568e-03
   1.2267127e+00   2.5225298e+00   2.6611195e-01  -2.2149803e-01   3.3737029e-03  -9.1660342e-03
   1.2519380e+00   2.4975283e+00   2.6438887e-01  -2.2651511e-01   3.2820426e-03  -9.1419196e-03
   1.2769133e+00   2.4708392e+00   2.6262333e-01  -2.3155563e-01   3.1906234e-03  -9.1165276e-03
   1.3016217e+00   2.4424913e+00   2.6081600e-01  -2.3661766e-01   3.0994581e-03  -9.0898731e-03
   1.3260466e+00   2.4125188e+00   2.5896754e-01  -2.4169928e-01   3.0085594e-03  -9.0619711e-03
   1.3501718e+00   2.3809618e+00   2.5707860e-01  -2.4679857e-01   2.9179397e-03  -9.0328367e-03
   1.3739814e+00   2.3478657e+00   2.5514984e-01  -2.5191361e-01   2.8276113e-03  -9.0024848e-03
   1.3974600e+00   2.3132809e+00   2.5318191e-01  -2.5704246e-01   2.7375864e-03  -8.9709308e-03
   1.4205928e+00   2.2772632e+00   2.5117547e-01  -2.6218322e-01   2.6478771e-03  -8.9381898e-03
   1.4433655e+00   2.2398728e+00   2.4913119e-01  -2.6733395e-01   2.5584952e-03  -8.9042773e-03
   1.4657642e+00   2.2011745e+00   2.4704971e-01  -2.7249273e-01   2.4694525e-03  -8.8692084e-03
   1.4877759e+00   2.1612372e+00   2.4493169e-01  -2.7765764e-01   2.3807604e-03  -8.8329987e-03
   1.5093883e+00   2.1201333e+00   2.4277780e-01  -2.8282675e-01   2.2924304e-03  -8.7956636e-03
   1.5305896e+00   2.0779387e+00   2.4058868e-01  -2.8799814e-01   2.2044738e-03  -8.7572187e-03
   1.5513690e+00   2.0347323e+00   2.3836500e-01  -2.9316989e-01   2.1169016e-03  -8.7176796e-03
   1.5717164e+00   1.9905951e+00   2.3610741e-01  -2.9834008e-01   2.0297248e-03  -8.6770618e-03
   1.5916223e+00   1.9456103e+00   2.3381657e-01  -3.0350678e-01   1.9429542e-03  -8.6353811e-03
   1.6110784e+00   1.8998628e+00   2.3149314e-01  -3.0866806e-01   1.8566003e-03  -8.5926531e-03
   1.6300770e+00   1.8534383e+00   2.2913777e-01  -3.1382202e-01   1.7706738e-03  -8.5488937e-03
   1.6486114e+00   1.8064233e+00   2.2675113e-01  -3.1896671e-01   1.6851849e-03  -8.5041185e-03
   1.6666757e+00   1.7589043e+00   2.2433386e-01  -3.2410022e-01   1.6001437e-03  -8.4583435e-03
   1.6842647e+00   1.7109676e+00   2.2188662e-01  -3.2922062e-01   1.5155603e-03  -8.4115844e-03
   1.7013744e+00   1.6626988e+00   2.1941008e-01  -3.3432600e-01   1.4314444e-03  -8.3638571e-03
   1.7180014e+00   1.6141823e+00   2.1690489e-01  -3.3941443e-01   1.3478058e-03  -8.3151775e-03
   1.7341432e+00   1.5655010e+00   2.1437171e-01  -3.4448398e-01   1.2646541e-03  -8.2655615e-03
   1.7497982e+00   1.5167360e+00   2.1181119e-01  -3.4953273e-01   1.1819985e-03  -8.2150251e-03
   1.7649656e+00   1.4679661e+00   2.0922399e-01  -3.5455876e-01   1.0998482e-03  -8.1635842e-03
   1.7796452e+00   1.4192674e+00   2.0661076e-01  -3.5956014e-01   1.0182124e-03  -8.1112547e-03
   1.7938379e+00   1.3707135e+00   2.0397218e-01  -3.6453496e-01   9.3709981e-04  -8.0580526e-03
   1.8075450e+00   1.3223747e+00   2.0130888e-01  -3.6948128e-01   8.5651929e-04  -8.0039939e-03
   1.8207688e+00   1.2743181e+00   1.9862154e-01  -3.7439719e-01   7.7647935e-04  -7.9490946e-03
   1.8335120e+00   1.2266074e+00   1.9591080e-01  -3.7928077e-01   6.9698840e-04  -7.8933706e-03
   1.8457780e+00   1.1793027e+00   1.9317733e-01  -3.8413060e-01   6.1805469e-04  -7.8368380e-03
   1.8575711e+00   1.1324603e+00   1.9042178e-01  -3.8894599e-01   5.3968631e-04  -7.7795126e-03
   1.8688957e+00   1.0861329e+00   1.8764482e-01  -3.9372636e-01   4.6189119e-04  -7.7214105e-03
   1.8797570e+00   1.0403691e+00   1.8484711e-01  -3.9847108e-01   3.8467708e-04  -7.6625475e-03
   1.8901607e+00   9.9521395e-01   1.8202932e-01  -4.0317956e-01   3.0805161e-04  -7.6029398e-03
   1.9001128e+00   9.5070840e-01   1.7919209e-01  -4.0785119e-01   2.3202221e-04  -7.5426031e-03
   1.9096199e+00   9.0688971e-01   1.7633611e-01  -4.1248537e-01   1.5659618e-04  -7.4815535e-03
   1.9186888e+00   8.6379133e-01   1.7346201e-01  -4.1708149e-01   8.1780645e-05  -7.4198067e-03
   1.9273267e+00   8.2144303e-01   1.7057048e-01  -4.2163894e-01   7.5825782e-06  -7.3573787e-03
   1.9355411e+00   7.7987097e-01   1.6766217e-01  -4.2615712e-01  -6.5991209e-05  -7.2942854e-03
   1.9433399e+00   7.3909781e-01   1.6473774e-01  -4.3063543e-01  -1.3893406e-04  -7.2305425e-03
   1.9507308e+00   6.9914284e-01   1.6179785e-01  -4.3507326e-01  -2.1123949e-04  -7.1661659e-03
   1.9577223e+00   6.6002212e-01   1.5884316e-01  -4.3947000e-01  -2.8290115e-04  -7.1011714e-03
   1.9643225e+00   6.2174861e-01   1.5587435e-01  -4.4382504e-01  -3.5391286e-04  -7.0355746e-03
   1.9705400e+00   5.8433231e-01   1.5289206e-01  -4.4813779e-01  -4.2426861e-04  -6.9693912e-03
   1.9763833e+00   5.4778045e-01   1.4989696e-01  -4.5240764e-01  -4.9396252e-04  -6.9026370e-03
   1.9818611e+00   5.1209762e-01   1.4688971e-01  -4.5663398e-01  -5.6298889e-04  -6.8353276e-03
   1.9869821e+00   4.7728595e-01   1.4387097e-01  -4.6081621e-01  -6.3134217e-04  -6.7674785e-03
   1.9917549e+00   4.4334527e-01   1.4084141e-01  -4.6495371e-01  -6.9901695e-04  -6.6991053e-03
   1.9961884e+00   4.1027328e-01   1.3780168e-01  -4.6904590e-01  -7.6600800e-04  -6.6302234e-03
   2.0002911e+00   3.7806569e-01   1.3475246e-01  -4.7309215e-01  -8.3231024e-04  -6.5608484e-03
   2.0040718e+00   3.4671641e-01   1.3169439e-01  -4.7709187e-01  -8.9791872e-04  -6.4909956e-03
   2.0075389e+00   3.1621767e-01   1.2862814e-01  -4.8104445e-01  -9.6282868e-04  -6.4206803e-03
   2.0107011e+00   2.8656021e-01   1.2555437e-01  -4.8494928e-01  -1.0270355e-03  -6.3499178e-03
   2.0135667e+00   2.5773340e-01   1.2247375e-01  -4.8880577e-01  -1.0905347e-03  -6.2787235e-03
   2.0161440e+00   2.2972540e-01   1.1938694e-01  -4.9261329e-01  -1.1533219e-03  -6.2071123e-03
   2.0184413e+00   2.0252325e-01   1.1629459e-01  -4.9637126e-01  -1.2153930e-03  -6.1350995e-03
   2.0204665e+00   1.7611306e-01   1.1319737e-01  -5.0007906e-01  -1.2767440e-03  -6.0627002e-03
   2.0222277e+00   1.5048009e-01   1.1009595e-01  -5.0373608e-01  -1.3373710e-03  -5.9899292e-03
   2.0237325e+00   1.2560887e-01   1.0699097e-01  -5.0734173e-01  -1.3972703e-03  -5.9168015e-03
   2.0249886e+00   1.0148333e-01   1.0388311e-01  -5.1089540e-01  -1.4564383e-03  -5.8433319e-03
   2.0260034e+00   7.8086875e-02   1.0077302e-01  -5.1439647e-01  -1.5148716e-03  -5.7695353e-03
   2.0267843e+00   5.5402486e-02   9.7661376e-02  -5.1784436e-01  -1.5725670e-03  -5.6954264e-03
   2.0273383e+00   3.3412815e-02   9.4548711e-02  -5.2123863e-01  -1.6295213e-03  -5.6210197e-03
   2.0276724e+00   1.2100260e-02   9.1435115e-02  -5.2457960e-01  -1.6857315e-03  -5.5463299e-03
   2.0277934e+00  -8.5529582e-03   8.8320558e-02  -5.2786777e-01  -1.7411948e-03  -5.4713714e-03
   2.0277079e+00  -2.8564729e-02   8.5205010e-02  -5.3110365e-01  -1.7959085e-03  -5.3961587e-03
   2.0274222e+00  -4.7952988e-02   8.2088441e-02  -5.3428774e-01  -1.8498701e-03  -5.3207060e-03
   2.0269427e+00  -6.6735661e-02   7.8970821e-02  -5.3742053e-01  -1.9030771e-03  -5.2450276e-03
   2.0262754e+00  -8.4930612e-02   7.5852119e-02  -5.4050254e-01  -1.9555274e-03  -5.1691377e-03
   2.0254260e+00  -1.0255560e-01   7.2732306e-02  -5.4353425e-01  -2.0072188e-03  -5.0930503e-03
   2.0244005e+00  -1.1962822e-01   6.9611352e-02  -5.4651618e-01  -2.0581493e-03  -5.0167794e-03
   2.0232042e+00  -1.3616591e-01   6.6489227e-02  -5.4944882e-01  -2.1083171e-03  -4.9403390e-03
   2.0218425e+00  -1.5218586e-01   6.3365901e-02  -5.5233267e-01  -2.1577205e-03  -4.8637428e-03
   2.0203207e+00  -1.6770502e-01   6.0241344e-02  -5.5516824e-01  -2.2063579e-03  -4.7870046e-03
   2.0186436e+00  -1.8274006e-01   5.7115525e-02  -5.5795603e-01  -2.2542279e-03  -4.7101379e-03
   2.0168162e+00  -1.9730739e-01   5.3988415e-02  -5.6069654e-01  -2.3013293e-03  -4.6331564e-03
   2.0148432e+00  -2.1142305e-01   5.0859984e-02  -5.6339027e-01  -2.3476609e-03  -4.5560734e-03
   2.0127289e+00  -2.2510280e-01   4.7730202e-02  -5.6603772e-01  -2.3932216e-03  -4.4789024e-03
   2.0104779e+00  -2.3836202e-01   4.4599038e-02  -5.6863939e-01  -2.4380106e-03  -4.4016564e-03
   2.0080943e+00  -2.5121578e-01   4.1466464e-02  -5.7119578e-01  -2.4820272e-03  -4.3243488e-03
   2.0055821e+00  -2.6367875e-01   3.8332448e-02  -5.7370741e-01  -2.5252707e-03  -4.2469924e-03
   2.0029453e+00  -2.7576525e-01   3.5196961e-02  -5.7617476e-01  -2.5677406e-03  -4.1696003e-03
   2.0001877e+00  -2.8748923e-01   3.2059972e-02  -5.7859833e-01  -2.6094366e-03  -4.0921853e-03
   1.9973128e+00  -2.9886427e-01   2.8921453e-02  -5.8097864e-01  -2.6503585e-03  -4.0147602e-03
   1.9943242e+00  -3.0990358e-01   2.5781372e-02  -5.8331618e-01  -2.6905061e-03  -3.9373375e-03
   1.9912251e+00  -3.2061997e-01   2.2639700e-02  -5.8561145e-01  -2.7298794e-03  -3.8599298e-03
   1.9880189e+00  -3.3102591e-01   1.9496407e-02  -5.8786496e-01  -2.7684787e-03  -3.7825494e-03
   1.9847087e+00  -3.4113349e-01   1.6351462e-02  -5.9007720e-01  -2.8063042e-03  -3.7052088e-03
   1.9812973e+00  -3.5095443e-01   1.3204836e-02  -5.9224868e-01  -2.8433563e-03  -3.6279200e-03
   1.9777878e+00  -3.6050009e-01   1.0056499e-02  -5.9437990e-01  -2.8796355e-03  -3.5506952e-03
   1.9741828e+00  -3.6978149e-01   6.9064208e-03  -5.9647135e-01  -2.9151425e-03  -3.4735463e-03
   1.9704850e+00  -3.7880928e-01   3.7545712e-03  -5.9852355e-01  -2.9498779e-03  -3.3964852e-03
   1.9666969e+00  -3.8759377e-01   6.0092033e-04  -6.0053699e-01  -2.9838428e-03  -3.3195237e-03
   1.9628209e+00  -3.9614495e-01  -2.5545618e-03  -6.0251218e-01  -3.0170380e-03  -3.2426733e-03
   1.9588595e+00  -4.0447247e-01  -5.7119053e-03  -6.0444961e-01  -3.0494648e-03  -3.1659455e-03
   1.9548148e+00  -4.1258565e-01  -8.8711104e-03  -6.0634975e-01  -3.0811242e-03  -3.0893518e-03
   1.9506889e+00  -4.2049352e-01  -1.2031832e-02  -6.0821279e-01  -3.1120177e-03  -3.0129035e-03
   1.9464840e+00  -4.2820478e-01  -1.5193504e-02  -6.1003866e-01  -3.1421468e-03  -2.9366116e-03
   1.9422019e+00  -4.3572784e-01  -1.8355555e-02  -6.1182735e-01  -3.1715129e-03  -2.8604873e-03
   1.9378446e+00  -4.4307084e-01  -2.1517413e-02  -6.1357879e-01  -3.2001178e-03  -2.7845414e-03
   1.9334139e+00  -4.5024161e-01  -2.4678509e-02  -6.1529296e-01  -3.2279632e-03  -2.7087847e-03
   1.9289115e+00  -4.5724773e-01  -2.7838270e-02  -6.1696982e-01  -3.2550510e-03  -2.6332280e-03
   1.9243390e+00  -4.6409651e-01  -3.0996127e-02  -6.1860931e-01  -3.2813833e-03  -2.5578818e-03
   1.9196981e+00  -4.7079500e-01  -3.4151508e-02  -6.2021140e-01  -3.3069621e-03  -2.4827564e-03
   1.9149901e+00  -4.7735000e-01  -3.7303842e-02  -6.2177606e-01  -3.3317897e-03  -2.4078623e-03
   1.9102166e+00  -4.8376808e-01  -4.0452558e-02  -6.2330323e-01  -3.3558683e-03  -2.3332095e-03
   1.9053789e+00  -4.9005558e-01  -4.3597086e-02  -6.2479288e-01  -3.3792004e-03  -2.2588082e-03
   1.9004784e+00  -4.9621861e-01  -4.6736854e-02  -6.2624497e-01  -3.4017885e-03  -2.1846682e-03
   1.8955162e+00  -5.0226307e-01  -4.9871291e-02  -6.2765946e-01  -3.4236352e-03  -2.1107994e-03
   1.8904936e+00  -5.0819464e-01  -5.2999828e-02  -6.2903630e-01  -3.4447432e-03  -2.0372115e-03
   1.8854116e+00  -5.1401882e-01  -5.6121892e-02  -6.3037545e-01  -3.4651153e-03  -1.9639140e-03
   1.8802714e+00  -5.1974090e-01  -5.9236912e-02  -6.3167688e-01  -3.4847544e-03  -1.8909164e-03
   1.8750740e+00  -5.2536600e-01  -6.2344319e-02  -6.3294055e-01  -3.5036636e-03  -1.8182278e-03
   1.8698204e+00  -5.3089904e-01  -6.5443540e-02  -6.3416640e-01  -3.5218458e-03  -1.7458576e-03
   1.8645114e+00  -5.3634479e-01  -6.8534005e-02  -6.3535441e-01  -3.5393044e-03  -1.6738147e-03
   1.8591479e+00  -5.4170785e-01  -7.1615144e-02  -6.3650453e-01  -3.5560426e-03  -1.6021080e-03
   1.8537308e+00  -5.4699265e-01  -7.4686384e-02  -6.3761672e-01  -3.5720637e-03  -1.5307464e-03
   1.8482609e+00  -5.5220348e-01  -7.7747156e-02  -6.3869094e-01  -3.5873711e-03  -1.4597384e-03
   1.8427389e+00  -5.5734447e-01  -8.0796888e-02  -6.3972714e-01  -3.6019685e-03  -1.3890926e-03
   1.8371654e+00  -5.6241964e-01  -8.3835009e-02  -6.4072530e-01  -3.6158594e-03  -1.3188174e-03
   1.8315412e+00  -5.6743283e-01  -8.6860948e-02  -6.4168536e-01  -3.6290476e-03  -1.2489210e-03
   1.8258669e+00  -5.7238779e-01  -8.9874135e-02  -6.4260729e-01  -3.6415368e-03  -1.1794116e-03
   1.8201430e+00  -5.7728813e-01  -9.2873999e-02  -6.4349104e-01  -3.6533309e-03  -1.1102972e-03
   1.8143702e+00  -5.8213734e-01  -9.5859968e-02  -6.4433657e-01  -3.6644339e-03  -1.0415856e-03
   1.8085488e+00  -5.8693881e-01  -9.8831471e-02  -6.4514385e-01  -3.6748498e-03  -9.7328454e-04
   1.8026794e+00  -5.9169581e-01  -1.0178794e-01  -6.4591283e-01  -3.6845826e-03  -9.0540165e-04
   1.7967624e+00  -5.9641150e-01  -1.0472880e-01  -6.4664348e-01  -3.6936366e-03  -8.3794440e-04
   1.7907983e+00  -6.0108896e-01  -1.0765348e-01  -6.4733574e-01  -3.7020161e-03  -7.7092011e-04
   1.7847874e+00  -6.0573115e-01  -1.1056142e-01  -6.4798959e-01  -3.7097253e-03  -7.0433599e-04
   1.7787301e+00  -6.1034098e-01  -1.1345269e-01  -6.4860499e-01  -3.7167686e-03  -6.3819913e-04
   1.7726267e+00  -6.1492123e-01  -1.1632831e-01  -6.4918196e-01  -3.7231506e-03  -5.7251645e-04
   1.7664775e+00  -6.1947462e-01  -1.1918939e-01  -6.4972051e-01  -3.7288758e-03  -5.0729478e-04
   1.7602828e+00  -6.2400379e-01  -1.2203704e-01  -6.5022064e-01  -3.7339487e-03  -4.4254078e-04
   1.7540427e+00  -6.2851130e-01  -1.2487238e-01  -6.5068238e-01  -3.7383741e-03  -3.7826100e-04
   1.7477576e+00  -6.3299965e-01  -1.2769651e-01  -6.5110572e-01  -3.7421567e-03  -3.1446185e-04
   1.7414276e+00  -6.3747126e-01  -1.3051054e-01  -6.5149068e-01  -3.7453014e-03  -2.5114962e-04
   1.7350529e+00  -6.4192848e-01  -1.3331559e-01  -6.5183727e-01  -3.7478129e-03  -1.8833046e-04
   1.7286336e+00  -6.4637363e-01  -1.3611277e-01  -6.5214550e-01  -3.7496962e-03  -1.2601039e-04
   1.7221699e+00  -6.5080893e-01  -1.3890318e-01  -6.5241538e-01  -3.7509563e-03  -6.4195278e-05
   1.7156618e+00  -6.5523658e-01  -1.4168794e-01  -6.5264692e-01  -3.7515982e-03  -2.8908953e-06
   1.7091094e+00  -6.5965870e-01  -1.4446816e-01  -6.5284014e-01  -3.7516271e-03   5.7897138e-05
   1.7025128e+00  -6.6407739e-01  -1.4724494e-01  -6.5299503e-01  -3.7510482e-03   1.1816333e-04
   1.6958721e+00  -6.6849468e-01  -1.5001941e-01  -6.5311162e-01  -3.7498665e-03   1.7790232e-04
   1.6891871e+00  -6.7291256e-01  -1.5279267e-01  -6.5318991e-01  -3.7480875e-03   2.3710887e-04
   1.6824580e+00  -6.7733298e-01  -1.5556582e-01  -6.5322991e-01  -3.7457164e-03   2.9577789e-04
   1.6756847e+00  -6.8175787e-01  -1.5833999e-01  -6.5323163e-01  -3.7427586e-03   3.5390441e-04
   1.6688671e+00  -6.8618908e-01  -1.6111628e-01  -6.5319509e-01  -3.7392196e-03   4.1148357e-04
   1.6620052e+00  -6.9062847e-01  -1.6389580e-01  -6.5312029e-01  -3.7351048e-03   4.6851068e-04
   1.6550989e+00  -6.9507785e-01  -1.6667967e-01  -6.5300725e-01  -3.7304196e-03   5.2498115e-04
   1.6481481e+00  -6.9953898e-01  -1.6946899e-01  -6.5285597e-01  -3.7251698e-03   5.8089052e-04
   1.6411527e+00  -7.0401363e-01  -1.7226487e-01  -6.5266647e-01  -3.7193609e-03   6.3623448e-04
   1.6341126e+00  -7.0850352e-01  -1.7506843e-01  -6.5243875e-01  -3.7129986e-03   6.9100881e-04
   1.6270276e+00  -7.1301034e-01  -1.7788078e-01  -6.5217283e-01  -3.7060885e-03   7.4520946e-04
   1.6198975e+00  -7.1753577e-01  -1.8070302e-01  -6.5186871e-01  -3.6986364e-03   7.9883248e-04
   1.6127221e+00  -7.2208148e-01  -1.8353627e-01  -6.5152642e-01  -3.6906481e-03   8.5187406e-04
   1.6055013e+00  -7.2664910e-01  -1.8638164e-01  -6.5114595e-01  -3.6821293e-03   9.0433051e-04
   1.5982348e+00  -7.3124025e-01  -1.8924024e-01  -6.5072732e-01  -3.6730860e-03   9.5619826e-04
   1.5909224e+00  -7.3585653e-01  -1.9211318e-01  -6.5027053e-01  -3.6635240e-03   1.0074739e-03
   1.5835638e+00  -7.4049954e-01  -1.9500156e-01  -6.4977561e-01  -3.6534493e-03   1.0581540e-03
   1.5761588e+00  -7.4517085e-01  -1.9790651e-01  -6.4924255e-01  -3.6428678e-03   1.1082356e-03
   1.5687071e+00  -7.4987205e-01  -2.0082913e-01  -6.4867138e-01  -3.6317854e-03   1.1577154e-03
   1.5612084e+00  -7.5460467e-01  -2.0377053e-01  -6.4806209e-01  -3.6202083e-03   1.2065906e-03
   1.5536624e+00  -7.5937028e-01  -2.0673148e-01  -6.4741470e-01  -3.6081424e-03   1.2548583e-03
   1.5460687e+00  -7.6417042e-01  -2.0971138e-01  -6.4672917e-01  -3.5955938e-03   1.3025159e-03
   1.5384269e+00  -7.6900663e-01  -2.1270929e-01  -6.4600548e-01  -3.5825686e-03   1.3495607e-03
   1.5307369e+00  -7.7388044e-01  -2.1572426e-01  -6.4524359e-01  -3.5690730e-03   1.3959904e-03
   1.5229981e+00  -7.7879340e-01  -2.1875535e-01  -6.4444347e-01  -3.5551131e-03   1.4418025e-03
   1.5152101e+00  -7.8374702e-01  -2.2180162e-01  -6.4360508e-01  -3.5406951e-03   1.4869949e-03
   1.5073727e+00  -7.8874284e-01  -2.2486211e-01  -6.4272840e-01  -3.5258251e-03   1.5315655e-03
   1.4994852e+00  -7.9378240e-01  -2.2793590e-01  -6.4181338e-01  -3.5105095e-03   1.5755123e-03
   1.4915474e+00  -7.9886723e-01  -2.3102203e-01  -6.4086000e-01  -3.4947543e-03   1.6188334e-03
   1.4835587e+00  -8.0399886e-01  -2.3411957e-01  -6.3986822e-01  -3.4785660e-03   1.6615271e-03
   1.4755188e+00  -8.0917886e-01  -2.3722756e-01  -6.3883800e-01  -3.4619507e-03   1.7035917e-03
   1.4674270e+00  -8.1440875e-01  -2.4034507e-01  -6.3776932e-01  -3.4449148e-03   1.7450259e-03
   1.4592829e+00  -8.1969010e-01  -2.4347116e-01  -6.3666215e-01  -3.4274646e-03   1.7858280e-03
   1.4510860e+00  -8.2502448e-01  -2.4660487e-01  -6.3551644e-01  -3.4096063e-03   1.8259970e-03
   1.4428357e+00  -8.3041345e-01  -2.4974526e-01  -6.3433217e-01  -3.3913463e-03   1.8655316e-03
   1.4345316e+00  -8.3585860e-01  -2.5289140e-01  -6.3310930e-01  -3.3726910e-03   1.9044307e-03
   1.4261730e+00  -8.4136153e-01  -2.5604234e-01  -6.3184780e-01  -3.3536467e-03   1.9426935e-03
   1.4177594e+00  -8.4692384e-01  -2.5919713e-01  -6.3054764e-01  -3.3342198e-03   1.9803190e-03
   1.4092902e+00  -8.5254715e-01  -2.6235483e-01  -6.2920878e-01  -3.3144166e-03   2.0173066e-03
   1.4007647e+00  -8.5823309e-01  -2.6551451e-01  -6.2783119e-01  -3.2942435e-03   2.0536557e-03
   1.3921824e+00  -8.6398332e-01  -2.6867520e-01  -6.2641484e-01  -3.2737069e-03   2.0893657e-03
   1.3835425e+00  -8.6979950e-01  -2.7183598e-01  -6.2495969e-01  -3.2528133e-03   2.1244362e-03
   1.3748445e+00  -8.7568330e-01  -2.7499590e-01  -6.2346571e-01  -3.2315689e-03   2.1588670e-03
   1.3660877e+00  -8.8163644e-01  -2.7815401e-01  -6.2193286e-01  -3.2099803e-03   2.1926579e-03
   1.3572713e+00  -8.8766062e-01  -2.8130938e-01  -6.2036113e-01  -3.1880537e-03   2.2258088e-03
   1.3483947e+00  -8.9375758e-01  -2.8446105e-01  -6.1875046e-01  -3.1657956e-03   2.2583197e-03
   1.3394572e+00  -8.9992909e-01  -2.8760809e-01  -6.1710083e-01  -3.1432124e-03   2.2901908e-03
   1.3304579e+00  -9.0617691e-01  -2.9074955e-01  -6.1541220e-01  -3.1203105e-03   2.3214222e-03
   1.3213961e+00  -9.1250286e-01  -2.9388448e-01  -6.1368454e-01  -3.0970963e-03   2.3520144e-03
   1.3122711e+00  -9.1890875e-01  -2.9701195e-01  -6.1191782e-01  -3.0735761e-03   2.3819677e-03
   1.3030820e+00  -9.2539643e-01  -3.0013101e-01  -6.1011201e-01  -3.0497564e-03   2.4112827e-03
   1.2938280e+00  -9.3196777e-01  -3.0324072e-01  -6.0826707e-01  -3.0256436e-03   2.4399600e-03
   1.2845083e+00  -9.3862468e-01  -3.0634014e-01  -6.0638296e-01  -3.0012440e-03   2.4680004e-03
   1.2751221e+00  -9.4536906e-01  -3.0942835e-01  -6.0445965e-01  -2.9765640e-03   2.4954047e-03
   1.2656684e+00  -9.5220287e-01  -3.1250487e-01  -6.0249696e-01  -2.9516100e-03   2.5221737e-03
   1.2561464e+00  -9.5912809e-01  -3.1556947e-01  -6.0049465e-01  -2.9263882e-03   2.5483086e-03
   1.2465551e+00  -9.6614672e-01  -3.1862193e-01  -5.9845244e-01  -2.9009051e-03   2.5738104e-03
   1.2368936e+00  -9.7326078e-01  -3.2166204e-01  -5.9637010e-01  -2.8751670e-03   2.5986804e-03
   1.2271610e+00  -9.8047235e-01  -3.2468958e-01  -5.9424737e-01  -2.8491802e-03   2.6229198e-03
   1.2173563e+00  -9.8778352e-01  -3.2770432e-01  -5.9208398e-01  -2.8229510e-03   2.6465301e-03
   1.2074785e+00  -9.9519640e-01  -3.3070606e-01  -5.8987970e-01  -2.7964857e-03   2.6695126e-03
   1.1975265e+00  -1.0027131e+00  -3.3369457e-01  -5.8763426e-01  -2.7697906e-03   2.6918691e-03
   1.1874994e+00  -1.0103359e+00  -3.3666963e-01  -5.8534740e-01  -2.7428719e-03   2.7136011e-03
   1.1773960e+00  -1.0180670e+00  -3.3963102e-01  -5.8301889e-01  -2.7157359e-03   2.7347103e-03
   1.1672153e+00  -1.0259085e+00  -3.4257854e-01  -5.8064845e-01  -2.6883888e-03   2.7551987e-03
   1.1569562e+00  -1.0338629e+00  -3.4551195e-01  -5.7823583e-01  -2.6608368e-03   2.7750681e-03
   1.1466176e+00  -1.0419323e+00  -3.4843104e-01  -5.7578079e-01  -2.6330861e-03   2.7943206e-03
   1.1361983e+00  -1.0501192e+00  -3.5133559e-01  -5.7328307e-01  -2.6051429e-03   2.8129581e-03
   1.1256971e+00  -1.0584259e+00  -3.5422539e-01  -5.7074240e-01  -2.5770133e-03   2.8309830e-03
   1.1151128e+00  -1.0668548e+00  -3.5710021e-01  -5.6815855e-01  -2.5487035e-03   2.8483973e-03
   1.1044443e+00  -1.0754084e+00  -3.5995983e-01  -5.6553125e-01  -2.5202195e-03   2.8652035e-03
   1.0936902e+00  -1.0840891e+00  -3.6280405e-01  -5.6286024e-01  -2.4915675e-03   2.8814040e-03
   1.0828493e+00  -1.0928995e+00  -3.6563263e-01  -5.6014529e-01  -2.4627535e-03   2.8970012e-03
   1.0719203e+00  -1.1018421e+00  -3.6844537e-01  -5.5738612e-01  -2.4337835e-03   2.9119977e-03
   1.0609019e+00  -1.1109194e+00  -3.7124203e-01  -5.5458248e-01  -2.4046635e-03   2.9263962e-03
   1.0497927e+00  -1.1201341e+00  -3.7402241e-01  -5.5173413e-01  -2.3753995e-03   2.9401992e-03
   1.0385914e+00  -1.1294887e+00  -3.7678629e-01  -5.4884081e-01  -2.3459975e-03   2.9534098e-03
   1.0272965e+00  -1.1389860e+00  -3.7953344e-01  -5.4590226e-01  -2.3164634e-03   2.9660305e-03
   1.0159066e+00  -1.1486287e+00  -3.8226365e-01  -5.4291822e-01  -2.2868031e-03   2.9780645e-03
   1.0044203e+00  -1.1584195e+00  -3.8497671e-01  -5.3988845e-01  -2.2570225e-03   2.9895148e-03
   9.9283614e-01  -1.1683610e+00  -3.8767238e-01  -5.3681269e-01  -2.2271273e-03   3.0003842e-03
   9.8115253e-01  -1.1784562e+00  -3.9035046e-01  -5.3369068e-01  -2.1971235e-03   3.0106761e-03
   9.6936797e-01  -1.1887077e+00  -3.9301072e-01  -5.3052218e-01  -2.1670167e-03   3.0203936e-03
   9.5748089e-01  -1.1991185e+00  -3.9565295e-01  -5.2730691e-01  -2.1368128e-03   3.0295400e-03
   9.4548970e-01  -1.2096914e+00  -3.9827693e-01  -5.2404464e-01  -2.1065174e-03   3.0381186e-03
   9.3339279e-01  -1.2204291e+00  -4.0088244e-01  -5.2073511e-01  -2.0761362e-03   3.0461328e-03
   9.2118850e-01  -1.2313347e+00  -4.0346926e-01  -5.1737806e-01  -2.0456749e-03   3.0535861e-03
   9.0887515e-01  -1.2424110e+00  -4.0603726e-01  -5.1397343e-01  -2.0151390e-03   3.0604819e-03
   8.9645104e-01  -1.2536608e+00  -4.0858648e-01  -5.1052140e-01  -1.9845342e-03   3.0668240e-03
   8.8391443e-01  -1.2650872e+00  -4.1111693e-01  -5.0702220e-01  -1.9538660e-03   3.0726158e-03
   8.7126356e-01  -1.2766931e+00  -4.1362864e-01  -5.0347605e-01  -1.9231398e-03   3.0778612e-03
   8.5849663e-01  -1.2884813e+00  -4.1612166e-01  -4.9988317e-01  -1.8923612e-03   3.0825639e-03
   8.4561182e-01  -1.3004547e+00  -4.1859599e-01  -4.9624379e-01  -1.8615355e-03   3.0867276e-03
   8.3260727e-01  -1.3126164e+00  -4.2105169e-01  -4.9255812e-01  -1.8306683e-03   3.0903563e-03
   8.1948111e-01  -1.3249691e+00  -4.2348877e-01  -4.8882639e-01  -1.7997647e-03   3.0934539e-03
   8.0623142e-01  -1.3375158e+00  -4.2590727e-01  -4.8504882e-01  -1.7688302e-03   3.0960243e-03
   7.9285626e-01  -1.3502593e+00  -4.2830722e-01  -4.8122563e-01  -1.7378699e-03   3.0980716e-03
   7.7935367e-01  -1.3632024e+00  -4.3068865e-01  -4.7735703e-01  -1.7068892e-03   3.0995998e-03
   7.6572164e-01  -1.3763480e+00  -4.3305158e-01  -4.7344326e-01  -1.6758932e-03   3.1006132e-03
   7.5195816e-01  -1.3896987e+00  -4.3539605e-01  -4.6948454e-01  -1.6448871e-03   3.1011158e-03
   7.3806118e-01  -1.4032574e+00  -4.3772209e-01  -4.6548107e-01  -1.6138759e-03   3.1011119e-03
   7.2402860e-01  -1.4170265e+00  -4.4002973e-01  -4.6143310e-01  -1.5828648e-03   3.1006058e-03
   7.0985834e-01  -1.4310088e+00  -4.4231899e-01  -4.5734083e-01  -1.5518587e-03   3.0996017e-03
   6.9554825e-01  -1.4452066e+00  -4.4458992e-01  -4.5320449e-01  -1.5208627e-03   3.0981041e-03
   6.8109618e-01  -1.4596224e+00  -4.4684253e-01  -4.4902431e-01  -1.4898817e-03   3.0961173e-03
   6.6649996e-01  -1.4742586e+00  -4.4907686e-01  -4.4480049e-01  -1.4589205e-03   3.0936458e-03
   6.5175737e-01  -1.4891172e+00  -4.5129294e-01  -4.4053327e-01  -1.4279841e-03   3.0906941e-03
   6.3686620e-01  -1.5042003e+00  -4.5349080e-01  -4.3622286e-01  -1.3970771e-03   3.0872667e-03
   6.2182420e-01  -1.5195100e+00  -4.5567047e-01  -4.3186949e-01  -1.3662044e-03   3.0833681e-03
   6.0662910e-01  -1.5350479e+00  -4.5783198e-01  -4.2747338e-01  -1.3353708e-03   3.0790030e-03
   5.9127862e-01  -1.5508157e+00  -4.5997536e-01  -4.2303474e-01  -1.3045807e-03   3.0741760e-03
   5.7577046e-01  -1.5668148e+00  -4.6210064e-01  -4.1855381e-01  -1.2738390e-03   3.0688918e-03
   5.6010231e-01  -1.5830465e+00  -4.6420785e-01  -4.1403080e-01  -1.2431501e-03   3.0631551e-03
   5.4427185e-01  -1.5995118e+00  -4.6629702e-01  -4.0946593e-01  -1.2125185e-03   3.0569706e-03
   5.2827673e-01  -1.6162113e+00  -4.6836818e-01  -4.0485943e-01  -1.1819488e-03   3.0503432e-03
   5.1211462e-01  -1.6331457e+00  -4.7042136e-01  -4.0021151e-01  -1.1514454e-03   3.0432775e-03
   4.9578316e-01  -1.6503152e+00  -4.7245659e-01  -3.9552240e-01  -1.1210126e-03   3.0357785e-03
   4.7928001e-01  -1.6677197e+00  -4.7447391e-01  -3.9079232e-01  -1.0906548e-03   3.0278511e-03
   4.6260281e-01  -1.6853588e+00  -4.7647333e-01  -3.8602149e-01  -1.0603763e-03   3.0195000e-03
   4.4574922e-01  -1.7032317e+00  -4.7845490e-01  -3.8121013e-01  -1.0301813e-03   3.0107303e-03
   4.2871690e-01  -1.7213374e+00  -4.8041856e-01  -3.7635854e-01  -1.0000740e-03   3.0015469e-03
   4.1150353e-01  -1.7396741e+00  -4.8236395e-01  -3.7146733e-01  -9.7005852e-04   2.9919548e-03
   3.9410679e-01  -1.7582400e+00  -4.8429061e-01  -3.6653717e-01  -9.4013897e-04   2.9819589e-03
   3.7652439e-01  -1.7770326e+00  -4.8619812e-01  -3.6156874e-01  -9.1031938e-04   2.9715644e-03
   3.5875406e-01  -1.7960488e+00  -4.8808603e-01  -3.5656273e-01  -8.8060374e-04   2.9607761e-03
   3.4079358e-01  -1.8152853e+00  -4.8995388e-01  -3.5151981e-01  -8.5099598e-04   2.9495993e-03
   3.2264072e-01  -1.8347378e+00  -4.9180124e-01  -3.4644067e-01  -8.2149999e-04   2.9380390e-03
   3.0429334e-01  -1.8544017e+00  -4.9362767e-01  -3.4132599e-01  -7.9211960e-04   2.9261002e-03
   2.8574933e-01  -1.8742715e+00  -4.9543271e-01  -3.3617644e-01  -7.6285859e-04   2.9137882e-03
   2.6700661e-01  -1.8943414e+00  -4.9721592e-01  -3.3099271e-01  -7.3372071e-04   2.9011081e-03
   2.4806320e-01  -1.9146043e+00  -4.9897687e-01  -3.2577548e-01  -7.0470963e-04   2.8880649e-03
   2.2891716e-01  -1.9350528e+00  -5.0071510e-01  -3.2052542e-01  -6.7582898e-04   2.8746640e-03
   2.0956663e-01  -1.9556785e+00  -5.0243017e-01  -3.1524323e-01  -6.4708234e-04   2.8609104e-03
   1.9000984e-01  -1.9764721e+00  -5.0412164e-01  -3.0992957e-01  -6.1847324e-04   2.8468094e-03
   1.7024512e-01  -1.9974233e+00  -5.0578907e-01  -3.0458513e-01  -5.9000514e-04   2.8323661e-03
   1.5027089e-01  -2.0185211e+00  -5.0743200e-01  -2.9921059e-01  -5.6168148e-04   2.8175859e-03
   1.3008568e-01  -2.0397532e+00  -5.0905000e-01  -2.9380663e-01  -5.3350562e-04   2.8024740e-03
   1.0968815e-01  -2.0611064e+00  -5.1064261e-01  -2.8837393e-01  -5.0548088e-04   2.7870355e-03
   8.9077083e-02  -2.0825664e+00  -5.1220941e-01  -2.8291317e-01  -4.7761053e-04   2.7712758e-03
   6.8251419e-02  -2.1041175e+00  -5.1374993e-01  -2.7742503e-01  -4.4989777e-04   2.7552001e-03
   4.7210244e-02  -2.1257432e+00  -5.1526375e-01  -2.7191020e-01  -4.2234577e-04   2.7388136e-03
   2.5952812e-02  -2.1474254e+00  -5.1675040e-01  -2.6636934e-01  -3.9495763e-04   2.7221218e-03
   4.4785581e-03  -2.1691447e+00  -5.1820946e-01  -2.6080315e-01  -3.6773642e-04   2.7051297e-03
  -1.7212889e-02  -2.1908805e+00  -5.1964047e-01  -2.5521230e-01  -3.4068512e-04   2.6878427e-03
  -3.9121694e-02  -2.2126107e+00  -5.2104300e-01  -2.4959748e-01  -3.1380669e-04   2.6702662e-03
  -6.1247800e-02  -2.2343117e+00  -5.2241659e-01  -2.4395935e-01  -2.8710403e-04   2.6524053e-03
  -8.3590917e-02  -2.2559585e+00  -5.2376080e-01  -2.3829861e-01  -2.6057998e-04   2.6342654e-03
  -1.0615050e-01  -2.2775246e+00  -5.2507520e-01  -2.3261594e-01  -2.3423732e-04   2.6158517e-03
  -1.2892575e-01  -2.2989817e+00  -5.2635932e-01  -2.2691201e-01  -2.0807881e-04   2.5971696e-03
  -1.5191556e-01  -2.3203001e+00  -5.2761274e-01  -2.2118751e-01  -1.8210711e-04   2.5782244e-03
  -1.7511857e-01  -2.3414485e+00  -5.2883500e-01  -2.1544311e-01  -1.5632487e-04   2.5590213e-03
  -1.9853305e-01  -2.3623937e+00  -5.3002567e-01  -2.0967950e-01  -1.3073465e-04   2.5395655e-03
  -2.2215699e-01  -2.3831012e+00  -5.3118429e-01  -2.0389735e-01  -1.0533900e-04   2.5198625e-03
  -2.4598800e-01  -2.4035345e+00  -5.3231045e-01  -1.9809734e-01  -8.0140373e-05   2.4999175e-03
  -2.7002334e-01  -2.4236556e+00  -5.3340397e-01  -1.9227993e-01  -5.5141199e-05   2.4797357e-03
  -2.9425990e-01  -2.4434247e+00  -5.3446484e-01  -1.8644547e-01  -3.0343842e-05   2.4593223e-03
  -3.1869415e-01  -2.4628006e+00  -5.3549304e-01  -1.8059433e-01  -5.7506186e-06   2.4386828e-03
  -3.4332215e-01  -2.4817403e+00  -5.3648856e-01  -1.7472685e-01   1.8636209e-05   2.4178223e-03
  -3.6813956e-01  -2.5001993e+00  -5.3745139e-01  -1.6884337e-01   4.2814432e-05   2.3967460e-03
  -3.9314155e-01  -2.5181314e+00  -5.3838153e-01  -1.6294426e-01   6.6781892e-05   2.3754592e-03
  -4.1832286e-01  -2.5354893e+00  -5.3927895e-01  -1.5702986e-01   9.0536484e-05   2.3539671e-03
  -4.4367776e-01  -2.5522240e+00  -5.4014366e-01  -1.5110051e-01   1.1407615e-04   2.3322749e-03
  -4.6920000e-01  -2.5682854e+00  -5.4097562e-01  -1.4515658e-01   1.3739890e-04   2.3103879e-03
  -4.9488285e-01  -2.5836222e+00  -5.4177485e-01  -1.3919842e-01   1.6050278e-04   2.2883112e-03
  -5.2071907e-01  -2.5981821e+00  -5.4254131e-01  -1.3322636e-01   1.8338589e-04   2.2660499e-03
  -5.4670089e-01  -2.6119118e+00  -5.4327501e-01  -1.2724077e-01   2.0604639e-04   2.2436093e-03
  -5.7282001e-01  -2.6247574e+00  -5.4397592e-01  -1.2124199e-01   2.2848249e-04   2.2209945e-03
  -5.9906759e-01  -2.6366643e+00  -5.4464405e-01  -1.1523038e-01   2.5069243e-04   2.1982106e-03
  -6.2543423e-01  -2.6475778e+00  -5.4527937e-01  -1.0920628e-01   2.7267454e-04   2.1752627e-03
  -6.5191001e-01  -2.6574428e+00  -5.4588187e-01  -1.0317005e-01   2.9442717e-04   2.1521560e-03
  -6.7848444e-01  -2.6662043e+00  -5.4645155e-01  -9.7122039e-02   3.1594873e-04   2.1288955e-03
  -7.0514648e-01  -2.6738079e+00  -5.4698840e-01  -9.1062592e-02   3.3723768e-04   2.1054863e-03
  -7.3188456e-01  -2.6801995e+00  -5.4749239e-01  -8.4992062e-02   3.5829254e-04   2.0819334e-03
  -7.5868655e-01  -2.6853260e+00  -5.4796352e-01  -7.8910800e-02   3.7911188e-04   2.0582419e-03
  -7.8553981e-01  -2.6891355e+00  -5.4840178e-01  -7.2819157e-02   3.9969430e-04   2.0344167e-03
  -8.1243117e-01  -2.6915775e+00  -5.4880716e-01  -6.6717483e-02   4.2003846e-04   2.0104629e-03
  -8.3934694e-01  -2.6926034e+00  -5.4917964e-01  -6.0606129e-02   4.4014309e-04   1.9863853e-03
  -8.6627298e-01  -2.6921665e+00  -5.4951921e-01  -5.4485445e-02   4.6000695e-04   1.9621891e-03
  -8.9319464e-01  -2.6902226e+00  -5.4982587e-01  -4.8355782e-02   4.7962884e-04   1.9378790e-03
  -9.2009687e-01  -2.6867304e+00  -5.5009959e-01  -4.2217491e-02   4.9900763e-04   1.9134599e-03
  -9.4696417e-01  -2.6816515e+00  -5.5034038e-01  -3.6070922e-02   5.1814223e-04   1.8889369e-03
  -9.7378069e-01  -2.6749509e+00  -5.5054821e-01  -2.9916425e-02   5.3703159e-04   1.8643146e-03
  -1.0005302e+00  -2.6665974e+00  -5.5072308e-01  -2.3754351e-02   5.5567474e-04   1.8395979e-03
  -1.0271962e+00  -2.6565638e+00  -5.5086497e-01  -1.7585052e-02   5.7407072e-04   1.8147916e-03
  -1.0537618e+00  -2.6448272e+00  -5.5097387e-01  -1.1408876e-02   5.9221863e-04   1.7899005e-03
  -1.0802101e+00  -2.6313693e+00  -5.5104978e-01  -5.2261754e-03   6.1011764e-04   1.7649294e-03
  -1.1065238e+00  -2.6161767e+00  -5.5109268e-01   9.6270051e-04   6.2776693e-04   1.7398829e-03
  -1.1326855e+00  -2.5992409e+00  -5.5110266e-01   7.1574463e-03   6.4516576e-04   1.7147658e-03
  -1.1586779e+00  -2.5805588e+00  -5.5108001e-01   1.3357825e-02   6.6231342e-04   1.6895826e-03
  -1.1844835e+00  -2.5601327e+00  -5.5102500e-01   1.9563607e-02   6.7920925e-04   1.6643381e-03
  -1.2100849e+00  -2.5379705e+00  -5.5093790e-01   2.5774560e-02   6.9585263e-04   1.6390369e-03
  -1.2354646e+00  -2.5140857e+00  -5.5081902e-01   3.1990454e-02   7.1224300e-04   1.6136835e-03
  -1.2606054e+00  -2.4884976e+00  -5.5066862e-01   3.8211058e-02   7.2837983e-04   1.5882824e-03
  -1.2854904e+00  -2.4612312e+00  -5.5048699e-01   4.4436142e-02   7.4426266e-04   1.5628383e-03
  -1.3101027e+00  -2.4323171e+00  -5.5027441e-01   5.0665474e-02   7.5989104e-04   1.5373555e-03
  -1.3344259e+00  -2.4017917e+00  -5.5003116e-01   5.6898825e-02   7.7526459e-04   1.5118386e-03
  -1.3584438e+00  -2.3696968e+00  -5.4975753e-01   6.3135963e-02   7.9038298e-04   1.4862919e-03
  -1.3821408e+00  -2.3360797e+00  -5.4945380e-01   6.9376657e-02   8.0524590e-04   1.4607198e-03
  -1.4055016e+00  -2.3009926e+00  -5.4912025e-01   7.5620676e-02   8.1985310e-04   1.4351267e-03
  -1.4285115e+00  -2.2644930e+00  -5.4875716e-01   8.1867791e-02   8.3420436e-04   1.4095170e-03
  -1.4511564e+00  -2.2266425e+00  -5.4836481e-01   8.8117770e-02   8.4829953e-04   1.3838948e-03
  -1.4734228e+00  -2.1875075e+00  -5.4794349e-01   9.4370382e-02   8.6213848e-04   1.3582645e-03
  -1.4952979e+00  -2.1471581e+00  -5.4749348e-01   1.0062540e-01   8.7572113e-04   1.3326303e-03
  -1.5167695e+00  -2.1056681e+00  -5.4701506e-01   1.0688258e-01   8.8904743e-04   1.3069963e-03
  -1.5378262e+00  -2.0631143e+00  -5.4650852e-01   1.1314171e-01   9.0211739e-04   1.2813668e-03
  -1.5584573e+00  -2.0195764e+00  -5.4597412e-01   1.1940255e-01   9.1493106e-04   1.2557457e-03
  -1.5786531e+00  -1.9751363e+00  -5.4541217e-01   1.2566487e-01   9.2748852e-04   1.2301373e-03
  -1.5984045e+00  -1.9298779e+00  -5.4482294e-01   1.3192844e-01   9.3978989e-04   1.2045455e-03
  -1.6177032e+00  -1.8838862e+00  -5.4420670e-01   1.3819302e-01   9.5183535e-04   1.1789744e-03
  -1.6365421e+00  -1.8372474e+00  -5.4356376e-01   1.4445840e-01   9.6362509e-04   1.1534279e-03
  -1.6549146e+00  -1.7900480e+00  -5.4289437e-01   1.5072433e-01   9.7515937e-04   1.1279099e-03
  -1.6728150e+00  -1.7423746e+00  -5.4219884e-01   1.5699058e-01   9.8643847e-04   1.1024244e-03
  -1.6902388e+00  -1.6943131e+00  -5.4147744e-01   1.6325693e-01   9.9746271e-04   1.0769751e-03
  -1.7071819e+00  -1.6459489e+00  -5.4073045e-01   1.6952315e-01   1.0082325e-03   1.0515660e-03
  -1.7236414e+00  -1.5973659e+00  -5.3995815e-01   1.7578900e-01   1.0187481e-03   1.0262008e-03
  -1.7396151e+00  -1.5486463e+00  -5.3916083e-01   1.8205425e-01   1.0290101e-03   1.0008832e-03
  -1.7551015e+00  -1.4998706e+00  -5.3833877e-01   1.8831867e-01   1.0390190e-03   9.7561688e-04
  -1.7701002e+00  -1.4511165e+00  -5.3749225e-01   1.9458204e-01   1.0487751e-03   9.5040558e-04
  -1.7846114e+00  -1.4024595e+00  -5.3662156e-01   2.0084412e-01   1.0582792e-03   9.2525288e-04
  -1.7986360e+00  -1.3539719e+00  -5.3572697e-01   2.0710467e-01   1.0675317e-03   9.0016237e-04
  -1.8121757e+00  -1.3057231e+00  -5.3480879e-01   2.1336334e-01   1.0765333e-03   8.7513757e-04
  -1.8252330e+00  -1.2577789e+00  -5.3386741e-01   2.1961917e-01   1.0852847e-03   8.5018200e-04
  -1.8378107e+00  -1.2102017e+00  -5.3290324e-01   2.2587110e-01   1.0937865e-03   8.2529911e-04
  -1.8499128e+00  -1.1630505e+00  -5.3191670e-01   2.3211804e-01   1.1020395e-03   8.0049232e-04
  -1.8615433e+00  -1.1163802e+00  -5.3090819e-01   2.3835891e-01   1.1100444e-03   7.7576501e-04
  -1.8727071e+00  -1.0702422e+00  -5.2987812e-01   2.4459264e-01   1.1178021e-03   7.5112050e-04
  -1.8834095e+00  -1.0246838e+00  -5.2882691e-01   2.5081814e-01   1.1253133e-03   7.2656210e-04
  -1.8936563e+00  -9.7974863e-01  -5.2775498e-01   2.5703434e-01   1.1325789e-03   7.0209305e-04
  -1.9034538e+00  -9.3547641e-01  -5.2666272e-01   2.6324016e-01   1.1395999e-03   6.7771657e-04
  -1.9128086e+00  -8.9190305e-01  -5.2555055e-01   2.6943452e-01   1.1463770e-03   6.5343582e-04
  -1.9217276e+00  -8.4906072e-01  -5.2441889e-01   2.7561634e-01   1.1529114e-03   6.2925393e-04
  -1.9302182e+00  -8.0697792e-01  -5.2326814e-01   2.8178454e-01   1.1592039e-03   6.0517398e-04
  -1.9382880e+00  -7.6567960e-01  -5.2209872e-01   2.8793804e-01   1.1652557e-03   5.8119901e-04
  -1.9459448e+00  -7.2518724e-01  -5.2091104e-01   2.9407577e-01   1.1710676e-03   5.5733202e-04
  -1.9531967e+00  -6.8551899e-01  -5.1970551e-01   3.0019664e-01   1.1766410e-03   5.3357597e-04
  -1.9600518e+00  -6.4668982e-01  -5.1848254e-01   3.0629958e-01             NaN             NaN
  -1.9665187e+00  -6.0871165e-01  -5.1724255e-01   3.1238351e-01             NaN             NaN
  -1.9726059e+00  -5.7159351e-01  -5.1598594e-01   3.1844735e-01             NaN             NaN
  -1.9783218e+00  -5.3534169e-01  -5.1471312e-01   3.2449001e-01             NaN             NaN
  -1.9836752e+00  -4.9995991e-01  -5.1342452e-01   3.3051043e-01             NaN             NaN
  -1.9886748e+00  -4.6544950e-01  -5.1212053e-01   3.3650752e-01             NaN             NaN
  -1.9933293e+00  -4.3180952e-01  -5.1080158e-01   3.4248020e-01             NaN             NaN
  -1.9976474e+00  -3.9903697e-01  -5.0946807e-01   3.4842740e-01             NaN             NaN
  -2.0016378e+00  -3.6712691e-01  -5.0812041e-01   3.5434803e-01             NaN             NaN
  -2.0053090e+00  -3.3607267e-01  -5.0675902e-01   3.6024102e-01             NaN             NaN
  -2.0086698e+00  -3.0586593e-01  -5.0538431e-01   3.6610528e-01             NaN             NaN
  -2.0117284e+00  -2.7649696e-01  -5.0399668e-01   3.7193975e-01             NaN             NaN
  -2.0144934e+00  -2.4795467e-01  -5.0259656e-01   3.7774333e-01             NaN             NaN
  -2.0169729e+00  -2.2022683e-01  -5.0118435e-01   3.8351496e-01             NaN             NaN
  -2.0191752e+00  -1.9330014e-01  -4.9976046e-01   3.8925355e-01             NaN             NaN
  -2.0211082e+00  -1.6716041e-01  -4.9832531e-01   3.9495802e-01             NaN             NaN
  -2.0227798e+00  -1.4179263e-01  -4.9687931e-01   4.0062729e-01             NaN             NaN
  -2.0241977e+00  -1.1718112e-01  -4.9542287e-01   4.0626030e-01             NaN             NaN
  -2.0253696e+00  -9.3309602e-02  -4.9395636e-01   4.1185603e-01             NaN             NaN
  -2.0263027e+00  -7.0161328e-02  -4.9247985e-01   4.1741455e-01             NaN             NaN
  -2.0270043e+00  -4.7719159e-02  -4.9099316e-01   4.2293656e-01             NaN             NaN
  -2.0274815e+00  -2.5965649e-02  -4.8949612e-01   4.2842278e-01             NaN             NaN
  -2.0277411e+00  -4.8831261e-03  -4.8798856e-01   4.3387394e-01             NaN             NaN
  -2.0277899e+00   1.5546235e-02  -4.8647031e-01   4.3929075e-01             NaN             NaN
  -2.0276345e+00   3.5340346e-02  -4.8494119e-01   4.4467394e-01             NaN             NaN
  -2.0272811e+00   5.4517146e-02  -4.8340104e-01   4.5002424e-01             NaN             NaN
  -2.0267359e+00   7.3094545e-02  -4.8184968e-01   4.5534235e-01             NaN             NaN
  -2.0260050e+00   9.1090376e-02  -4.8028695e-01   4.6062902e-01             NaN             NaN
  -2.0250941e+00   1.0852235e-01  -4.7871267e-01   4.6588495e-01             NaN             NaN
  -2.0240088e+00   1.2540800e-01  -4.7712666e-01   4.7111087e-01             NaN             NaN
  -2.0227548e+00   1.4176469e-01  -4.7552877e-01   4.7630750e-01             NaN             NaN
  -2.0213371e+00   1.5760953e-01  -4.7391881e-01   4.8147556e-01             NaN             NaN
  -2.0197610e+00   1.7295938e-01  -4.7229662e-01   4.8661578e-01             NaN             NaN
  -2.0180314e+00   1.8783082e-01  -4.7066203e-01   4.9172888e-01             NaN             NaN
  -2.0161531e+00   2.0224013e-01  -4.6901485e-01   4.9681558e-01             NaN             NaN
  -2.0141307e+00   2.1620325e-01  -4.6735493e-01   5.0187660e-01             NaN             NaN
  -2.0119687e+00   2.2973583e-01  -4.6568209e-01   5.0691266e-01             NaN             NaN
  -2.0096713e+00   2.4285312e-01  -4.6399616e-01   5.1192449e-01             NaN             NaN
  -2.0072428e+00   2.5557007e-01  -4.6229697e-01   5.1691281e-01             NaN             NaN
  -2.0046871e+00   2.6790122e-01  -4.6058434e-01   5.2187834e-01             NaN             NaN
  -2.0020081e+00   2.7986077e-01  -4.5885811e-01   5.2682180e-01             NaN             NaN
  -1.9992095e+00   2.9146253e-01  -4.5711810e-01   5.3174392e-01             NaN             NaN
  -1.9962948e+00   3.0271997e-01  -4.5536414e-01   5.3664541e-01             NaN             NaN
  -1.9932676e+00   3.1364614e-01  -4.5359607e-01   5.4152701e-01             NaN             NaN
  -1.9901312e+00   3.2425375e-01  -4.5181371e-01   5.4638942e-01             NaN             NaN
  -1.9868886e+00   3.3455514e-01  -4.5001688e-01   5.5123337e-01             NaN             NaN
  -1.9835431e+00   3.4456225e-01  -4.4820542e-01   5.5605960e-01             NaN             NaN
  -1.9800975e+00   3.5428670e-01  -4.4637916e-01   5.6086880e-01             NaN             NaN
  -1.9765546e+00   3.6373972e-01  -4.4453792e-01   5.6566172e-01             NaN             NaN
  -1.9729172e+00   3.7293219e-01  -4.4268153e-01   5.7043907e-01             NaN             NaN
  -1.9691879e+00   3.8187467e-01  -4.4080983e-01   5.7520157e-01             NaN             NaN
  -1.9653691e+00   3.9057734e-01  -4.3892263e-01   5.7994994e-01             NaN             NaN
  -1.9614634e+00   3.9905006e-01  -4.3701997e-01   5.8468455e-01             NaN             NaN
  -1.9574729e+00   4.0730239e-01  -4.3510210e-01   5.8940522e-01             NaN             NaN
  -1.9533998e+00   4.1534354e-01  -4.3316936e-01   5.9411173e-01             NaN             NaN
  -1.9492464e+00   4.2318241e-01  -4.3122203e-01   5.9880386e-01             NaN             NaN
  -1.9450146e+00   4.3082763e-01  -4.2926044e-01   6.0348139e-01             NaN             NaN
  -1.9407063e+00   4.3828749e-01  -4.2728488e-01   6.0814410e-01             NaN             NaN
  -1.9363234e+00   4.4557002e-01  -4.2529567e-01   6.1279176e-01             NaN             NaN
  -1.9318677e+00   4.5268298e-01  -4.2329311e-01   6.1742416e-01             NaN             NaN
  -1.9273409e+00   4.5963385e-01  -4.2127752e-01   6.2204108e-01             NaN             NaN
  -1.9227446e+00   4.6642984e-01  -4.1924920e-01   6.2664229e-01             NaN             NaN
  -1.9180803e+00   4.7307792e-01  -4.1720845e-01   6.3122757e-01             NaN             NaN
  -1.9133495e+00   4.7958482e-01  -4.1515559e-01   6.3579670e-01             NaN             NaN
  -1.9085536e+00   4.8595701e-01  -4.1309092e-01   6.4034947e-01             NaN             NaN
  -1.9036941e+00   4.9220076e-01  -4.1101476e-01   6.4488564e-01             NaN             NaN
  -1.8987721e+00   4.9832210e-01  -4.0892740e-01   6.4940500e-01             NaN             NaN
  -1.8937888e+00   5.0432686e-01  -4.0682916e-01   6.5390733e-01             NaN             NaN
  -1.8887456e+00   5.1022066e-01  -4.0472035e-01   6.5839241e-01             NaN             NaN
  -1.8836434e+00   5.1600891e-01  -4.0260127e-01   6.6286001e-01             NaN             NaN
  -1.8784833e+00   5.2169686e-01  -4.0047223e-01   6.6730991e-01             NaN             NaN
  -1.8732663e+00   5.2728955e-01  -3.9833354e-01   6.7174190e-01             NaN             NaN
  -1.8679934e+00   5.3279185e-01  -3.9618551e-01   6.7615575e-01             NaN             NaN
  -1.8626655e+00   5.3820846e-01  -3.9402844e-01   6.8055124e-01             NaN             NaN
  -1.8572834e+00   5.4354394e-01  -3.9186265e-01   6.8492815e-01             NaN             NaN
  -1.8518480e+00   5.4880265e-01  -3.8968843e-01   6.8928626e-01             NaN             NaN
  -1.8463599e+00   5.5398885e-01  -3.8750611e-01   6.9362535e-01             NaN             NaN
  -1.8408201e+00   5.5910661e-01  -3.8531598e-01   6.9794520e-01             NaN             NaN
  -1.8352290e+00   5.6415988e-01  -3.8311836e-01   7.0224558e-01             NaN             NaN
  -1.8295874e+00   5.6915250e-01  -3.8091354e-01   7.0652627e-01             NaN             NaN
  -1.8238959e+00   5.7408814e-01  -3.7870185e-01   7.1078706e-01             NaN             NaN
  -1.8181550e+00   5.7897039e-01  -3.7648359e-01   7.1502772e-01             NaN             NaN
  -1.8123653e+00   5.8380269e-01  -3.7425906e-01   7.1924804e-01             NaN             NaN
  -1.8065272e+00   5.8858839e-01  -3.7202858e-01   7.2344778e-01             NaN             NaN
  -1.8006414e+00   5.9333072e-01  -3.6979244e-01   7.2762674e-01             NaN             NaN
  -1.7947081e+00   5.9803283e-01  -3.6755099e-01   7.3178468e-01             NaN             NaN
  -1.7887277e+00   6.0269774e-01  -3.6530457e-01   7.3592136e-01             NaN             NaN
  -1.7827008e+00   6.0732840e-01  -3.6305359e-01   7.4003655e-01             NaN             NaN
  -1.7766275e+00   6.1192766e-01  -3.6079842e-01   7.4413001e-01             NaN             NaN
  -1.7705082e+00   6.1649829e-01  -3.5853945e-01   7.4820148e-01             NaN             NaN
  -1.7643432e+00   6.2104299e-01  -3.5627707e-01   7.5225074e-01             NaN             NaN
  -1.7581328e+00   6.2556436e-01  -3.5401167e-01   7.5627753e-01             NaN             NaN
  -1.7518771e+00   6.3006494e-01  -3.5174361e-01   7.6028162e-01             NaN             NaN
  -1.7455765e+00   6.3454721e-01  -3.4947330e-01   7.6426277e-01             NaN             NaN
  -1.7392310e+00   6.3901356e-01  -3.4720112e-01   7.6822073e-01             NaN             NaN
  -1.7328409e+00   6.4346632e-01  -3.4492745e-01   7.7215526e-01             NaN             NaN
  -1.7264062e+00   6.4790779e-01  -3.4265268e-01   7.7606612e-01             NaN             NaN
  -1.7199271e+00   6.5234018e-01  -3.4037720e-01   7.7995307e-01             NaN             NaN
  -1.7134037e+00   6.5676566e-01  -3.3810138e-01   7.8381587e-01             NaN             NaN
  -1.7068361e+00   6.6118634e-01  -3.3582561e-01   7.8765427e-01             NaN             NaN
  -1.7002242e+00   6.6560429e-01  -3.3355029e-01   7.9146804e-01             NaN             NaN
  -1.6935682e+00   6.7002154e-01  -3.3127579e-01   7.9525692e-01             NaN             NaN
  -1.6868680e+00   6.7444006e-01  -3.2900250e-01   7.9902069e-01             NaN             NaN
  -1.6801236e+00   6.7886179e-01  -3.2673080e-01   8.0275910e-01             NaN             NaN
  -1.6733349e+00   6.8328863e-01  -3.2446109e-01   8.0647190e-01             NaN             NaN
  -1.6665021e+00   6.8772244e-01  -3.2219374e-01   8.1015886e-01             NaN             NaN
  -1.6596248e+00   6.9216506e-01  -3.1992915e-01   8.1381973e-01             NaN             NaN
  -1.6527032e+00   6.9661828e-01  -3.1766769e-01   8.1745427e-01             NaN             NaN
  -1.6457370e+00   7.0108386e-01  -3.1540975e-01   8.2106224e-01             NaN             NaN
  -1.6387262e+00   7.0556357e-01  -3.1315572e-01   8.2464340e-01             NaN             NaN
  -1.6316705e+00   7.1005909e-01  -3.1090598e-01   8.2819751e-01             NaN             NaN
  -1.6245699e+00   7.1457214e-01  -3.0866092e-01   8.3172432e-01             NaN             NaN
  -1.6174242e+00   7.1910438e-01  -3.0642092e-01   8.3522360e-01             NaN             NaN
  -1.6102332e+00   7.2365745e-01  -3.0418637e-01   8.3869510e-01             NaN             NaN
  -1.6029966e+00   7.2823300e-01  -3.0195766e-01   8.4213858e-01             NaN             NaN
  -1.5957143e+00   7.3283264e-01  -2.9973516e-01   8.4555379e-01             NaN             NaN
  -1.5883859e+00   7.3745796e-01  -2.9751927e-01   8.4894051e-01             NaN             NaN
  -1.5810114e+00   7.4211056e-01  -2.9531036e-01   8.5229847e-01             NaN             NaN
  -1.5735902e+00   7.4679200e-01  -2.9310882e-01   8.5562748e-01             NaN             NaN
  -1.5661223e+00   7.5150386e-01  -2.9091475e-01   8.5892752e-01             NaN             NaN
  -1.5586073e+00   7.5624770e-01  -2.8872813e-01   8.6219878e-01             NaN             NaN
  -1.5510448e+00   7.6102505e-01  -2.8654894e-01   8.6544141e-01             NaN             NaN
  -1.5434346e+00   7.6583746e-01  -2.8437715e-01   8.6865558e-01             NaN             NaN
  -1.5357762e+00   7.7068648e-01  -2.8221271e-01   8.7184146e-01             NaN             NaN
  -1.5280693e+00   7.7557363e-01  -2.8005561e-01   8.7499921e-01             NaN             NaN
  -1.5203136e+00   7.8050044e-01  -2.7790581e-01   8.7812900e-01             NaN             NaN
  -1.5125086e+00   7.8546846e-01  -2.7576329e-01   8.8123099e-01             NaN             NaN
  -1.5046539e+00   7.9047921e-01  -2.7362801e-01   8.8430535e-01             NaN             NaN
  -1.4967491e+00   7.9553422e-01  -2.7149994e-01   8.8735224e-01             NaN             NaN
  -1.4887938e+00   8.0063504e-01  -2.6937905e-01   8.9037184e-01             NaN             NaN
  -1.4807874e+00   8.0578320e-01  -2.6726532e-01   8.9336430e-01             NaN             NaN
  -1.4727296e+00   8.1098024e-01  -2.6515871e-01   8.9632980e-01             NaN             NaN
  -1.4646198e+00   8.1622773e-01  -2.6305919e-01   8.9926849e-01             NaN             NaN
  -1.4564575e+00   8.2152721e-01  -2.6096673e-01   9.0218055e-01             NaN             NaN
  -1.4482422e+00   8.2688026e-01  -2.5888131e-01   9.0506613e-01             NaN             NaN
  -1.4399734e+00   8.3228845e-01  -2.5680289e-01   9.0792541e-01             NaN             NaN
  -1.4316505e+00   8.3775337e-01  -2.5473145e-01   9.1075855e-01             NaN             NaN
  -1.4232730e+00   8.4327662e-01  -2.5266694e-01   9.1356572e-01             NaN             NaN
  -1.4148402e+00   8.4885982e-01  -2.5060935e-01   9.1634708e-01             NaN             NaN
  -1.4063516e+00   8.5450457e-01  -2.4855864e-01   9.1910280e-01             NaN             NaN
  -1.3978066e+00   8.6021253e-01  -2.4651478e-01   9.2183304e-01             NaN             NaN
  -1.3892045e+00   8.6598534e-01  -2.4447775e-01   9.2453798e-01             NaN             NaN
  -1.3805446e+00   8.7182468e-01  -2.4244751e-01   9.2721776e-01             NaN             NaN
  -1.3718264e+00   8.7773224e-01  -2.4042403e-01   9.2987257e-01             NaN             NaN
  -1.3630490e+00   8.8370972e-01  -2.3840728e-01   9.3250257e-01             NaN             NaN
  -1.3542120e+00   8.8975884e-01  -2.3639724e-01   9.3510792e-01             NaN             NaN
  -1.3453144e+00   8.9588135e-01  -2.3439386e-01   9.3768878e-01             NaN             NaN
  -1.3363556e+00   9.0207901e-01  -2.3239713e-01   9.4024533e-01             NaN             NaN
  -1.3273348e+00   9.0835361e-01  -2.3040701e-01   9.4277773e-01             NaN             NaN
  -1.3182512e+00   9.1470696e-01  -2.2842348e-01   9.4528615e-01             NaN             NaN
  -1.3091042e+00   9.2114089e-01  -2.2644649e-01   9.4777074e-01             NaN             NaN
  -1.2998927e+00   9.2765726e-01  -2.2447602e-01   9.5023169e-01             NaN             NaN
  -1.2906162e+00   9.3425794e-01  -2.2251171e-01   9.5266951e-01             NaN             NaN
  -1.2812736e+00   9.4094484e-01  -2.2055266e-01   9.5508523e-01             NaN             NaN
  -1.2718641e+00   9.4771989e-01  -2.1859795e-01   9.5747994e-01             NaN             NaN
  -1.2623869e+00   9.5458504e-01  -2.1664667e-01   9.5985473e-01             NaN             NaN
  -1.2528411e+00   9.6154230e-01  -2.1469788e-01   9.6221068e-01             NaN             NaN
  -1.2432257e+00   9.6859366e-01  -2.1275066e-01   9.6454888e-01             NaN             NaN
  -1.2335397e+00   9.7574117e-01  -2.1080409e-01   9.6687042e-01             NaN             NaN
  -1.2237823e+00   9.8298691e-01  -2.0885724e-01   9.6917637e-01             NaN             NaN
  -1.2139525e+00   9.9033296e-01  -2.0690918e-01   9.7146784e-01             NaN             NaN
  -1.2040491e+00   9.9778147e-01  -2.0495900e-01   9.7374590e-01             NaN             NaN
  -1.1940713e+00   1.0053346e+00  -2.0300577e-01   9.7601164e-01             NaN             NaN
  -1.1840180e+00   1.0129945e+00  -2.0104856e-01   9.7826614e-01             NaN             NaN
  -1.1738880e+00   1.0207635e+00  -1.9908645e-01   9.8051050e-01             NaN             NaN
  -1.1636804e+00   1.0286438e+00  -1.9711851e-01   9.8274579e-01             NaN             NaN
  -1.1533939e+00   1.0366376e+00  -1.9514382e-01   9.8497311e-01             NaN             NaN
  -1.1430276e+00   1.0447473e+00  -1.9316146e-01   9.8719354e-01             NaN             NaN
  -1.1325801e+00   1.0529753e+00  -1.9117050e-01   9.8940816e-01             NaN             NaN
  -1.1220503e+00   1.0613240e+00  -1.8917002e-01   9.9161807e-01             NaN             NaN
  -1.1114371e+00   1.0697957e+00  -1.8715908e-01   9.9382434e-01             NaN             NaN
  -1.1007391e+00   1.0783929e+00  -1.8513677e-01   9.9602806e-01             NaN             NaN
  -1.0899552e+00   1.0871181e+00  -1.8310217e-01   9.9823033e-01             NaN             NaN
  -1.0790840e+00   1.0959739e+00  -1.8105434e-01   1.0004322e+00             NaN             NaN
  -1.0681243e+00   1.1049627e+00  -1.7899237e-01   1.0026348e+00             NaN             NaN
  -1.0570747e+00   1.1140872e+00  -1.7691532e-01   1.0048392e+00             NaN             NaN
  -1.0459338e+00   1.1233499e+00  -1.7482228e-01   1.0070465e+00             NaN             NaN
  -1.0347003e+00   1.1327535e+00  -1.7271231e-01   1.0092578e+00             NaN             NaN
  -1.0233728e+00   1.1423008e+00  -1.7058451e-01   1.0114741e+00             NaN             NaN
  -1.0119498e+00   1.1519943e+00  -1.6843793e-01   1.0136965e+00             NaN             NaN
  -1.0004298e+00   1.1618368e+00  -1.6627166e-01   1.0159262e+00             NaN             NaN
  -9.8881145e-01   1.1718311e+00  -1.6408476e-01   1.0181642e+00             NaN             NaN
  -9.7709313e-01   1.1819800e+00  -1.6187633e-01   1.0204116e+00             NaN             NaN
  -9.6527334e-01   1.1922862e+00  -1.5964542e-01   1.0226695e+00             NaN             NaN
  -9.5335047e-01   1.2027527e+00  -1.5739113e-01   1.0249389e+00             NaN             NaN
  -9.4132295e-01   1.2133822e+00  -1.5511257e-01   1.0272208e+00             NaN             NaN
  -9.2918912e-01   1.2241776e+00  -1.5280911e-01   1.0295152e+00             NaN             NaN
  -9.1694735e-01   1.2351418e+00  -1.5048016e-01   1.0318221e+00             NaN             NaN
  -9.0459593e-01   1.2462777e+00  -1.4812512e-01   1.0341411e+00             NaN             NaN
  -8.9213315e-01   1.2575882e+00  -1.4574343e-01   1.0364723e+00             NaN             NaN
  -8.7955727e-01   1.2690763e+00  -1.4333448e-01   1.0388155e+00             NaN             NaN
  -8.6686651e-01   1.2807448e+00  -1.4089769e-01   1.0411706e+00             NaN             NaN
  -8.5405906e-01   1.2925966e+00  -1.3843248e-01   1.0435373e+00             NaN             NaN
  -8.4113310e-01   1.3046347e+00  -1.3593826e-01   1.0459157e+00             NaN             NaN
  -8.2808675e-01   1.3168621e+00  -1.3341444e-01   1.0483055e+00             NaN             NaN
  -8.1491813e-01   1.3292815e+00  -1.3086043e-01   1.0507066e+00             NaN             NaN
  -8.0162531e-01   1.3418958e+00  -1.2827564e-01   1.0531190e+00             NaN             NaN
  -7.8820636e-01   1.3547080e+00  -1.2565950e-01   1.0555423e+00             NaN             NaN
  -7.7465928e-01   1.3677207e+00  -1.2301141e-01   1.0579766e+00             NaN             NaN
  -7.6098207e-01   1.3809369e+00  -1.2033079e-01   1.0604217e+00             NaN             NaN
  -7.4717270e-01   1.3943591e+00  -1.1761704e-01   1.0628775e+00             NaN             NaN
  -7.3322911e-01   1.4079902e+00  -1.1486959e-01   1.0653437e+00             NaN             NaN
  -7.1914921e-01   1.4218327e+00  -1.1208785e-01   1.0678204e+00             NaN             NaN
  -7.0493088e-01   1.4358892e+00  -1.0927122e-01   1.0703073e+00             NaN             NaN
  -6.9057199e-01   1.4501620e+00  -1.0641912e-01   1.0728043e+00             NaN             NaN
  -6.7607037e-01   1.4646537e+00  -1.0353097e-01   1.0753113e+00             NaN             NaN
  -6.6142383e-01   1.4793664e+00  -1.0060618e-01   1.0778282e+00             NaN             NaN
  -6.4663017e-01   1.4943024e+00  -9.7644160e-02   1.0803548e+00             NaN             NaN
  -6.3168714e-01   1.5094636e+00  -9.4644324e-02   1.0828909e+00             NaN             NaN
  -6.1659251e-01   1.5248519e+00  -9.1606085e-02   1.0854366e+00             NaN             NaN
  -6.0134399e-01   1.5404690e+00  -8.8528856e-02   1.0879915e+00             NaN             NaN
  -5.8593930e-01   1.5563166e+00  -8.5412051e-02   1.0905556e+00             NaN             NaN
  -5.7037613e-01   1.5723960e+00  -8.2255083e-02   1.0931288e+00             NaN             NaN
  -5.5465217e-01   1.5887082e+00  -7.9057365e-02   1.0957109e+00             NaN             NaN
  -5.3876509e-01   1.6052543e+00  -7.5818310e-02   1.0983018e+00             NaN             NaN
  -5.2271255e-01   1.6220350e+00  -7.2537331e-02   1.1009013e+00             NaN             NaN
  -5.0649220e-01   1.6390506e+00  -6.9213841e-02   1.1035094e+00             NaN             NaN
  -4.9010169e-01   1.6563013e+00  -6.5847254e-02   1.1061258e+00             NaN             NaN
  -4.7353868e-01   1.6737869e+00  -6.2437097e-02   1.1087504e+00             NaN             NaN
  -4.5680081e-01   1.6915069e+00  -5.8984227e-02   1.1113824e+00             NaN             NaN
  -4.3988574e-01   1.7094603e+00  -5.5490359e-02   1.1140205e+00             NaN             NaN
  -4.2279114e-01   1.7276460e+00  -5.1957224e-02   1.1166634e+00             NaN             NaN
  -4.0551468e-01   1.7460622e+00  -4.8386550e-02   1.1193099e+00             NaN             NaN
  -3.8805405e-01   1.7647067e+00  -4.4780068e-02   1.1219586e+00             NaN             NaN
  -3.7040699e-01   1.7835769e+00  -4.1139507e-02   1.1246084e+00             NaN             NaN
  -3.5257122e-01   1.8026696e+00  -3.7466597e-02   1.1272580e+00             NaN             NaN
  -3.3454452e-01   1.8219812e+00  -3.3763067e-02   1.1299060e+00             NaN             NaN
  -3.1632471e-01   1.8415073e+00  -3.0030647e-02   1.1325512e+00             NaN             NaN
  -2.9790964e-01   1.8612430e+00  -2.6271067e-02   1.1351925e+00             NaN             NaN
  -2.7929721e-01   1.8811826e+00  -2.2486056e-02   1.1378284e+00             NaN             NaN
  -2.6048538e-01   1.9013200e+00  -1.8677343e-02   1.1404577e+00             NaN             NaN
  -2.4147218e-01   1.9216480e+00  -1.4846659e-02   1.1430792e+00             NaN             NaN
  -2.2225570e-01   1.9421587e+00  -1.0995733e-02   1.1456916e+00             NaN             NaN
  -2.0283412e-01   1.9628434e+00  -7.1262946e-03   1.1482936e+00             NaN             NaN
  -1.8320568e-01   1.9836927e+00  -3.2400736e-03   1.1508839e+00             NaN             NaN
  -1.6336875e-01   2.0046958e+00   6.6120062e-04   1.1534614e+00             NaN             NaN
  -1.4332180e-01   2.0258414e+00   4.5757983e-03   1.1560246e+00             NaN             NaN
  -1.2306338e-01   2.0471169e+00   8.5019898e-03   1.1585724e+00             NaN             NaN
  -1.0259221e-01   2.0685087e+00   1.2438045e-02   1.1611035e+00             NaN             NaN
  -8.1907125e-02   2.0900020e+00   1.6382236e-02   1.1636167e+00             NaN             NaN
  -6.1007105e-02   2.1115809e+00   2.0332831e-02   1.1661106e+00             NaN             NaN
  -3.9891296e-02   2.1332282e+00   2.4288102e-02   1.1685839e+00             NaN             NaN
  -1.8559015e-02   2.1549254e+00   2.8246318e-02   1.1710355e+00             NaN             NaN
   2.9902394e-03   2.1766528e+00   3.2205751e-02   1.1734640e+00             NaN             NaN
   2.4756768e-02   2.1983893e+00   3.6164670e-02   1.1758683e+00             NaN             NaN
   4.6740661e-02   2.2201121e+00   4.0121346e-02   1.1782469e+00             NaN             NaN
   6.8941782e-02   2.2417973e+00   4.4074049e-02   1.1805987e+00             NaN             NaN
   9.1359755e-02   2.2634193e+00   4.8021050e-02   1.1829224e+00             NaN             NaN
   1.1399395e-01   2.2849510e+00   5.1960619e-02   1.1852166e+00             NaN             NaN
   1.3684346e-01   2.3063637e+00   5.5891026e-02   1.1874803e+00             NaN             NaN
   1.5990710e-01   2.3276270e+00   5.9810542e-02   1.1897120e+00             NaN             NaN
   1.8318337e-01   2.3487090e+00   6.3717445e-02   1.1919106e+00             NaN             NaN
   2.0667046e-01   2.3695761e+00   6.7610434e-02   1.1940751e+00             NaN             NaN
   2.3036622e-01   2.3901931e+00   7.1488868e-02   1.1962057e+00             NaN             NaN
   2.5426815e-01   2.4105229e+00   7.5352161e-02   1.1983024e+00             NaN             NaN
   2.7837338e-01   2.4305270e+00   7.9199727e-02   1.2003651e+00             NaN             NaN
   3.0267865e-01   2.4501651e+00   8.3030980e-02   1.2023939e+00             NaN             NaN
   3.2718030e-01   2.4693952e+00   8.6845333e-02   1.2043889e+00             NaN             NaN
   3.5187425e-01   2.4881740e+00   9.0642201e-02   1.2063500e+00             NaN             NaN
   3.7675599e-01   2.5064562e+00   9.4420998e-02   1.2082774e+00             NaN             NaN
   4.0182055e-01   2.5241954e+00   9.8181138e-02   1.2101710e+00             NaN             NaN
   4.2706250e-01   2.5413436e+00   1.0192203e-01   1.2120308e+00             NaN             NaN
   4.5247594e-01   2.5578515e+00   1.0564310e-01   1.2138569e+00             NaN             NaN
   4.7805445e-01   2.5736684e+00   1.0934375e-01   1.2156494e+00             NaN             NaN
   5.0379114e-01   2.5887428e+00   1.1302341e-01   1.2174082e+00             NaN             NaN
   5.2967857e-01   2.6030219e+00   1.1668147e-01   1.2191334e+00             NaN             NaN
   5.5570879e-01   2.6164523e+00   1.2031736e-01   1.2208250e+00             NaN             NaN
   5.8187331e-01   2.6289799e+00   1.2393049e-01   1.2224831e+00             NaN             NaN
   6.0816311e-01   2.6405498e+00   1.2752028e-01   1.2241076e+00             NaN             NaN
   6.3456861e-01   2.6511073e+00   1.3108614e-01   1.2256987e+00             NaN             NaN
   6.6107968e-01   2.6605973e+00   1.3462747e-01   1.2272563e+00             NaN             NaN
   6.8768565e-01   2.6689649e+00   1.3814371e-01   1.2287805e+00             NaN             NaN
   7.1437530e-01   2.6761559e+00   1.4163426e-01   1.2302713e+00             NaN             NaN
   7.4113686e-01   2.6821164e+00   1.4509853e-01   1.2317288e+00             NaN             NaN
   7.6795802e-01   2.6867938e+00   1.4853594e-01   1.2331529e+00             NaN             NaN
   7.9482596e-01   2.6901365e+00   1.5194590e-01   1.2345437e+00             NaN             NaN
   8.2172733e-01   2.6920947e+00   1.5532783e-01   1.2359013e+00             NaN             NaN
   8.4864827e-01   2.6926204e+00   1.5868114e-01   1.2372256e+00             NaN             NaN
   8.7557448e-01   2.6916678e+00   1.6200525e-01   1.2385167e+00             NaN             NaN
   9.0249115e-01   2.6891935e+00   1.6529957e-01   1.2397747e+00             NaN             NaN
   9.2938309e-01   2.6851573e+00   1.6856350e-01   1.2409995e+00             NaN             NaN
   9.5623466e-01   2.6795220e+00   1.7179648e-01   1.2421912e+00             NaN             NaN
   9.8302988e-01   2.6722537e+00   1.7499791e-01   1.2433498e+00             NaN             NaN
   1.0097524e+00   2.6633227e+00   1.7816720e-01   1.2444754e+00             NaN             NaN
   1.0363856e+00   2.6527031e+00   1.8130377e-01   1.2455679e+00             NaN             NaN
   1.0629127e+00   2.6403737e+00   1.8440725e-01   1.2466276e+00             NaN             NaN
   1.0893164e+00   2.6263179e+00   1.8747813e-01   1.2476548e+00             NaN             NaN
   1.1155796e+00   2.6105237e+00   1.9051712e-01   1.2486500e+00             NaN             NaN
   1.1416848e+00   2.5929847e+00   1.9352494e-01   1.2496138e+00             NaN             NaN
   1.1676147e+00   2.5736996e+00   1.9650228e-01   1.2505466e+00             NaN             NaN
   1.1933517e+00   2.5526726e+00   1.9944987e-01   1.2514490e+00             NaN             NaN
   1.2188784e+00   2.5299135e+00   2.0236840e-01   1.2523215e+00             NaN             NaN
   1.2441775e+00   2.5054378e+00   2.0525859e-01   1.2531646e+00             NaN             NaN
   1.2692319e+00   2.4792668e+00   2.0812115e-01   1.2539788e+00             NaN             NaN
   1.2940246e+00   2.4514274e+00   2.1095679e-01   1.2547646e+00             NaN             NaN
   1.3185389e+00   2.4219523e+00   2.1376621e-01   1.2555225e+00             NaN             NaN
   1.3427584e+00   2.3908797e+00   2.1655012e-01   1.2562531e+00             NaN             NaN
   1.3666672e+00   2.3582534e+00   2.1930924e-01   1.2569568e+00             NaN             NaN
   1.3902497e+00   2.3241223e+00   2.2204428e-01   1.2576342e+00             NaN             NaN
   1.4134909e+00   2.2885405e+00   2.2475594e-01   1.2582858e+00             NaN             NaN
   1.4363763e+00   2.2515669e+00   2.2744493e-01   1.2589120e+00             NaN             NaN
   1.4588920e+00   2.2132650e+00   2.3011196e-01   1.2595134e+00             NaN             NaN
   1.4810247e+00   2.1737024e+00   2.3275774e-01   1.2600905e+00             NaN             NaN
   1.5027617e+00   2.1329504e+00   2.3538298e-01   1.2606439e+00             NaN             NaN
   1.5240912e+00   2.0910841e+00   2.3798839e-01   1.2611740e+00             NaN             NaN
   1.5450020e+00   2.0481812e+00   2.4057468e-01   1.2616813e+00             NaN             NaN
   1.5654838e+00   2.0043222e+00   2.4314256e-01   1.2621663e+00             NaN             NaN
   1.5855271e+00   1.9595899e+00   2.4569274e-01   1.2626296e+00             NaN             NaN
   1.6051230e+00   1.9140685e+00   2.4822592e-01   1.2630717e+00             NaN             NaN
   1.6242636e+00   1.8678435e+00   2.5074282e-01   1.2634931e+00             NaN             NaN
   1.6429421e+00   1.8210012e+00   2.5324414e-01   1.2638942e+00             NaN             NaN
   1.6611521e+00   1.7736283e+00   2.5573060e-01   1.2642757e+00             NaN             NaN
   1.6788884e+00   1.7258111e+00   2.5820290e-01   1.2646380e+00             NaN             NaN
   1.6961465e+00   1.6776355e+00   2.6066176e-01   1.2649816e+00             NaN             NaN
   1.7129228e+00   1.6291862e+00   2.6310788e-01   1.2653070e+00             NaN             NaN
   1.7292147e+00   1.5805468e+00   2.6554197e-01   1.2656148e+00             NaN             NaN
   1.7450202e+00   1.5317989e+00   2.6796474e-01   1.2659054e+00             NaN             NaN
   1.7603382e+00   1.4830220e+00   2.7037690e-01   1.2661794e+00             NaN             NaN
   1.7751684e+00   1.4342931e+00   2.7277914e-01   1.2664373e+00             NaN             NaN
   1.7895113e+00   1.3856865e+00   2.7517195e-01   1.2666794e+00             NaN             NaN
   1.8033682e+00   1.3372737e+00   2.7755568e-01   1.2669060e+00             NaN             NaN
   1.8167409e+00   1.2891228e+00   2.7993069e-01   1.2671173e+00             NaN             NaN
   1.8296321e+00   1.2412985e+00   2.8229732e-01   1.2673135e+00             NaN             NaN
   1.8420451e+00   1.1938621e+00   2.8465593e-01   1.2674950e+00             NaN             NaN
   1.8539837e+00   1.1468709e+00   2.8700687e-01   1.2676620e+00             NaN             NaN
   1.8654525e+00   1.1003789e+00   2.8935050e-01   1.2678147e+00             NaN             NaN
   1.8764562e+00   1.0544360e+00   2.9168716e-01   1.2679534e+00             NaN             NaN
   1.8870006e+00   1.0090881e+00   2.9401721e-01   1.2680783e+00             NaN             NaN
   1.8970915e+00   9.6437769e-01   2.9634099e-01   1.2681898e+00             NaN             NaN
   1.9067353e+00   9.2034303e-01   2.9865886e-01   1.2682879e+00             NaN             NaN
   1.9159387e+00   8.7701875e-01   3.0097118e-01   1.2683731e+00             NaN             NaN
   1.9247089e+00   8.3443576e-01   3.0327829e-01   1.2684455e+00             NaN             NaN
   1.9330532e+00   7.9262132e-01   3.0558055e-01   1.2685055e+00             NaN             NaN
   1.9409794e+00   7.5159916e-01   3.0787831e-01   1.2685531e+00             NaN             NaN
   1.9484954e+00   7.1138960e-01   3.1017192e-01   1.2685888e+00             NaN             NaN
   1.9556093e+00   6.7200968e-01   3.1246173e-01   1.2686128e+00             NaN             NaN
   1.9623294e+00   6.3347329e-01   3.1474809e-01   1.2686252e+00             NaN             NaN
   1.9686642e+00   5.9579134e-01   3.1703136e-01   1.2686265e+00             NaN             NaN
   1.9746221e+00   5.5897190e-01   3.1931189e-01   1.2686167e+00             NaN             NaN
   1.9802118e+00   5.2302034e-01   3.2159003e-01   1.2685962e+00             NaN             NaN
   1.9854420e+00   4.8793955e-01   3.2386614e-01   1.2685653e+00             NaN             NaN
   1.9903214e+00   4.5373005e-01   3.2614055e-01   1.2685241e+00             NaN             NaN
   1.9948587e+00   4.2039016e-01   3.2841364e-01   1.2684730e+00             NaN             NaN
   1.9990626e+00   3.8791622e-01   3.3068574e-01   1.2684121e+00             NaN             NaN
   2.0029418e+00   3.5630265e-01   3.3295721e-01   1.2683418e+00             NaN             NaN
   2.0065048e+00   3.2554219e-01   3.3522840e-01   1.2682622e+00             NaN             NaN
   2.0097602e+00   2.9562604e-01   3.3749967e-01   1.2681737e+00             NaN             NaN
   2.0127165e+00   2.6654396e-01   3.3977137e-01   1.2680765e+00             NaN             NaN
   2.0153819e+00   2.3828446e-01   3.4204384e-01   1.2679709e+00             NaN             NaN
   2.0177648e+00   2.1083493e-01   3.4431745e-01   1.2678570e+00             NaN             NaN
   2.0198731e+00   1.8418176e-01   3.4659254e-01   1.2677352e+00             NaN             NaN
   2.0217149e+00   1.5831044e-01   3.4886946e-01   1.2676057e+00             NaN             NaN
   2.0232980e+00   1.3320572e-01   3.5114859e-01   1.2674685e+00             NaN             NaN
   2.0246301e+00   1.0885171e-01   3.5343037e-01   1.2673233e+00             NaN             NaN
   2.0257186e+00   8.5231953e-02   3.5571520e-01   1.2671698e+00             NaN             NaN
   2.0265709e+00   6.2329563e-02   3.5800352e-01   1.2670077e+00             NaN             NaN
   2.0271942e+00   4.0127280e-02   3.6029575e-01   1.2668365e+00             NaN             NaN
   2.0275955e+00   1.8607574e-02   3.6259232e-01   1.2666560e+00             NaN             NaN
   2.0277816e+00  -2.2472892e-03   3.6489365e-01   1.2664658e+00             NaN             NaN
   2.0277591e+00  -2.2455172e-02   3.6720016e-01   1.2662655e+00             NaN             NaN
   2.0275345e+00  -4.2034001e-02   3.6951229e-01   1.2660549e+00             NaN             NaN
   2.0271142e+00  -6.1001712e-02   3.7183045e-01   1.2658336e+00             NaN             NaN
   2.0265042e+00  -7.9376194e-02   3.7415508e-01   1.2656012e+00             NaN             NaN
   2.0257104e+00  -9.7175240e-02   3.7648659e-01   1.2653574e+00             NaN             NaN
   2.0247387e+00  -1.1441651e-01   3.7882542e-01   1.2651019e+00             NaN             NaN
   2.0235945e+00  -1.3111748e-01   3.8117198e-01   1.2648343e+00             NaN             NaN
   2.0222833e+00  -1.4729542e-01   3.8352670e-01   1.2645542e+00             NaN             NaN
   2.0208104e+00  -1.6296737e-01   3.8589002e-01   1.2642614e+00             NaN             NaN
   2.0191807e+00  -1.7815009e-01   3.8826234e-01   1.2639555e+00             NaN             NaN
   2.0173992e+00  -1.9286006e-01   3.9064410e-01   1.2636361e+00             NaN             NaN
   2.0154706e+00  -2.0711344e-01   3.9303573e-01   1.2633030e+00             NaN             NaN
   2.0133995e+00  -2.2092608e-01   3.9543764e-01   1.2629557e+00             NaN             NaN
   2.0111902e+00  -2.3431349e-01   3.9785027e-01   1.2625939e+00             NaN             NaN
   2.0088471e+00  -2.4729081e-01   4.0027403e-01   1.2622174e+00             NaN             NaN
   2.0063742e+00  -2.5987285e-01   4.0270936e-01   1.2618256e+00             NaN             NaN
   2.0037754e+00  -2.7207404e-01   4.0515668e-01   1.2614184e+00             NaN             NaN
   2.0010547e+00  -2.8390845e-01   4.0761641e-01   1.2609953e+00             NaN             NaN
   1.9982156e+00  -2.9538976e-01   4.1008898e-01   1.2605561e+00             NaN             NaN
   1.9952617e+00  -3.0653130e-01   4.1257481e-01   1.2601003e+00             NaN             NaN
   1.9921964e+00  -3.1734601e-01   4.1507433e-01   1.2596276e+00             NaN             NaN
   1.9890229e+00  -3.2784645e-01   4.1758796e-01   1.2591378e+00             NaN             NaN
   1.9857445e+00  -3.3804485e-01   4.2011614e-01   1.2586304e+00             NaN             NaN
   1.9823640e+00  -3.4795302e-01   4.2265928e-01   1.2581051e+00             NaN             NaN
   1.9788845e+00  -3.5758245e-01   4.2521780e-01   1.2575616e+00             NaN             NaN
   1.9753087e+00  -3.6694424e-01   4.2779215e-01   1.2569995e+00             NaN             NaN
   1.9716392e+00  -3.7604918e-01   4.3038252e-01   1.2564186e+00             NaN             NaN
   1.9678787e+00  -3.8490767e-01   4.3298834e-01   1.2558190e+00             NaN             NaN
   1.9640297e+00  -3.9352981e-01   4.3560879e-01   1.2552009e+00             NaN             NaN
   1.9600944e+00  -4.0192534e-01   4.3824307e-01   1.2545646e+00             NaN             NaN
   1.9560751e+00  -4.1010368e-01   4.4089038e-01   1.2539102e+00             NaN             NaN
   1.9519741e+00  -4.1807396e-01   4.4354992e-01   1.2532381e+00             NaN             NaN
   1.9477933e+00  -4.2584498e-01   4.4622088e-01   1.2525485e+00             NaN             NaN
   1.9435349e+00  -4.3342523e-01   4.4890247e-01   1.2518414e+00             NaN             NaN
   1.9392006e+00  -4.4082294e-01   4.5159387e-01   1.2511173e+00             NaN             NaN
   1.9347924e+00  -4.4804603e-01   4.5429430e-01   1.2503763e+00             NaN             NaN
   1.9303119e+00  -4.5510217e-01   4.5700294e-01   1.2496187e+00             NaN             NaN
   1.9257609e+00  -4.6199873e-01   4.5971900e-01   1.2488446e+00             NaN             NaN
   1.9211409e+00  -4.6874284e-01   4.6244166e-01   1.2480543e+00             NaN             NaN
   1.9164535e+00  -4.7534140e-01   4.6517014e-01   1.2472480e+00             NaN             NaN
   1.9117001e+00  -4.8180104e-01   4.6790362e-01   1.2464259e+00             NaN             NaN
   1.9068821e+00  -4.8812817e-01   4.7064130e-01   1.2455884e+00             NaN             NaN
   1.9020008e+00  -4.9432896e-01   4.7338239e-01   1.2447355e+00             NaN             NaN
   1.8970575e+00  -5.0040937e-01   4.7612607e-01   1.2438675e+00             NaN             NaN
   1.8920534e+00  -5.0637517e-01   4.7887156e-01   1.2429847e+00             NaN             NaN
   1.8869897e+00  -5.1223191e-01   4.8161803e-01   1.2420873e+00             NaN             NaN
   1.8818673e+00  -5.1798493e-01   4.8436470e-01   1.2411754e+00             NaN             NaN
   1.8766875e+00  -5.2363940e-01   4.8711076e-01   1.2402494e+00             NaN             NaN
   1.8714511e+00  -5.2920032e-01   4.8985541e-01   1.2393094e+00             NaN             NaN
   1.8661591e+00  -5.3467250e-01   4.9259784e-01   1.2383557e+00             NaN             NaN
   1.8608124e+00  -5.4006058e-01   4.9533725e-01   1.2373886e+00             NaN             NaN
   1.8554118e+00  -5.4536905e-01   4.9807284e-01   1.2364081e+00             NaN             NaN
   1.8499581e+00  -5.5060224e-01   5.0080381e-01   1.2354146e+00             NaN             NaN
   1.8444520e+00  -5.5576434e-01   5.0352936e-01   1.2344082e+00             NaN             NaN
   1.8388944e+00  -5.6085938e-01   5.0624868e-01   1.2333893e+00             NaN             NaN
   1.8332858e+00  -5.6589127e-01   5.0896097e-01   1.2323580e+00             NaN             NaN
   1.8276269e+00  -5.7086380e-01   5.1166543e-01   1.2313145e+00             NaN             NaN
   1.8219183e+00  -5.7578060e-01   5.1436126e-01   1.2302592e+00             NaN             NaN
   1.8161605e+00  -5.8064520e-01   5.1704764e-01   1.2291921e+00             NaN             NaN
   1.8103540e+00  -5.8546103e-01   5.1972381e-01   1.2281136e+00             NaN             NaN
   1.8044994e+00  -5.9023139e-01   5.2238909e-01   1.2270240e+00             NaN             NaN
   1.7985971e+00  -5.9495948e-01   5.2504293e-01   1.2259238e+00             NaN             NaN
   1.7926475e+00  -5.9964839e-01   5.2768476e-01   1.2248135e+00             NaN             NaN
   1.7866510e+00  -6.0430114e-01   5.3031403e-01   1.2236936e+00             NaN             NaN
   1.7806080e+00  -6.0892063e-01   5.3293017e-01   1.2225646e+00             NaN             NaN
   1.7745188e+00  -6.1350970e-01   5.3553263e-01   1.2214269e+00             NaN             NaN
   1.7683837e+00  -6.1807107e-01   5.3812083e-01   1.2202810e+00             NaN             NaN
   1.7622030e+00  -6.2260742e-01   5.4069422e-01   1.2191275e+00             NaN             NaN
   1.7559769e+00  -6.2712133e-01   5.4325223e-01   1.2179668e+00             NaN             NaN
   1.7497057e+00  -6.3161530e-01   5.4579431e-01   1.2167994e+00             NaN             NaN
   1.7433895e+00  -6.3609180e-01   5.4831990e-01   1.2156257e+00             NaN             NaN
   1.7370286e+00  -6.4055320e-01   5.5082842e-01   1.2144463e+00             NaN             NaN
   1.7306231e+00  -6.4500180e-01   5.5331932e-01   1.2132616e+00             NaN             NaN
   1.7241731e+00  -6.4943989e-01   5.5579204e-01   1.2120722e+00             NaN             NaN
   1.7176787e+00  -6.5386964e-01   5.5824601e-01   1.2108785e+00             NaN             NaN
   1.7111400e+00  -6.5829323e-01   5.6068068e-01   1.2096810e+00             NaN             NaN
   1.7045570e+00  -6.6271273e-01   5.6309548e-01   1.2084801e+00             NaN             NaN
   1.6979299e+00  -6.6713021e-01   5.6548984e-01   1.2072765e+00             NaN             NaN
   1.6912586e+00  -6.7154768e-01   5.6786322e-01   1.2060705e+00             NaN             NaN
   1.6845431e+00  -6.7596709e-01   5.7021505e-01   1.2048626e+00             NaN             NaN
   1.6777835e+00  -6.8039037e-01   5.7254476e-01   1.2036533e+00             NaN             NaN
   1.6709796e+00  -6.8481941e-01   5.7485179e-01   1.2024431e+00             NaN             NaN
   1.6641314e+00  -6.8925606e-01   5.7713559e-01   1.2012325e+00             NaN             NaN
   1.6572388e+00  -6.9370214e-01   5.7939558e-01   1.2000220e+00             NaN             NaN
   1.6503018e+00  -6.9815943e-01   5.8163122e-01   1.1988121e+00             NaN             NaN
   1.6433202e+00  -7.0262970e-01   5.8384193e-01   1.1976032e+00             NaN             NaN
   1.6362939e+00  -7.0711467e-01   5.8602715e-01   1.1963958e+00             NaN             NaN
   1.6292227e+00  -7.1161606e-01   5.8818633e-01   1.1951904e+00             NaN             NaN
   1.6221066e+00  -7.1613555e-01   5.9031890e-01   1.1939876e+00             NaN             NaN
   1.6149452e+00  -7.2067480e-01   5.9242430e-01   1.1927877e+00             NaN             NaN
   1.6077385e+00  -7.2523546e-01   5.9450197e-01   1.1915912e+00             NaN             NaN
   1.6004861e+00  -7.2981914e-01   5.9655135e-01   1.1903987e+00             NaN             NaN
   1.5931879e+00  -7.3442747e-01   5.9857187e-01   1.1892107e+00             NaN             NaN
   1.5858437e+00  -7.3906203e-01   6.0056350e-01   1.1880273e+00             NaN             NaN
   1.5784530e+00  -7.4372442e-01   6.0252695e-01   1.1868483e+00             NaN             NaN
   1.5710158e+00  -7.4841620e-01   6.0446302e-01   1.1856736e+00             NaN             NaN
   1.5635316e+00  -7.5313893e-01   6.0637248e-01   1.1845030e+00             NaN             NaN
   1.5560002e+00  -7.5789416e-01   6.0825614e-01   1.1833362e+00             NaN             NaN
   1.5484213e+00  -7.6268345e-01   6.1011478e-01   1.1821730e+00             NaN             NaN
   1.5407945e+00  -7.6750834e-01   6.1194919e-01   1.1810132e+00             NaN             NaN
   1.5331194e+00  -7.7237035e-01   6.1376016e-01   1.1798565e+00             NaN             NaN
   1.5253957e+00  -7.7727103e-01   6.1554848e-01   1.1787029e+00             NaN             NaN
   1.5176230e+00  -7.8221191e-01   6.1731494e-01   1.1775519e+00             NaN             NaN
   1.5098009e+00  -7.8719451e-01   6.1906033e-01   1.1764036e+00             NaN             NaN
   1.5019289e+00  -7.9222038e-01   6.2078543e-01   1.1752575e+00             NaN             NaN
   1.4940067e+00  -7.9729104e-01   6.2249104e-01   1.1741136e+00             NaN             NaN
   1.4860338e+00  -8.0240803e-01   6.2417796e-01   1.1729715e+00             NaN             NaN
   1.4780097e+00  -8.0757290e-01   6.2584695e-01   1.1718312e+00             NaN             NaN
   1.4699340e+00  -8.1278720e-01   6.2749883e-01   1.1706923e+00             NaN             NaN
   1.4618061e+00  -8.1805247e-01   6.2913437e-01   1.1695546e+00             NaN             NaN
   1.4536256e+00  -8.2337028e-01   6.3075437e-01   1.1684180e+00             NaN             NaN
   1.4453919e+00  -8.2874220e-01   6.3235961e-01   1.1672822e+00             NaN             NaN
   1.4371045e+00  -8.3416981e-01   6.3395088e-01   1.1661470e+00             NaN             NaN
   1.4287628e+00  -8.3965470e-01   6.3552898e-01   1.1650122e+00             NaN             NaN
   1.4203662e+00  -8.4519847e-01   6.3709470e-01   1.1638776e+00             NaN             NaN
   1.4119142e+00  -8.5080274e-01   6.3864881e-01   1.1627429e+00             NaN             NaN
   1.4034062e+00  -8.5646915e-01   6.4019212e-01   1.1616080e+00             NaN             NaN
   1.3948415e+00  -8.6219932e-01   6.4172541e-01   1.1604726e+00             NaN             NaN
   1.3862195e+00  -8.6799493e-01   6.4324948e-01   1.1593365e+00             NaN             NaN
   1.3775396e+00  -8.7385764e-01   6.4476510e-01   1.1581996e+00             NaN             NaN
   1.3688010e+00  -8.7978916e-01   6.4627308e-01   1.1570615e+00             NaN             NaN
   1.3600031e+00  -8.8579119e-01   6.4777419e-01   1.1559221e+00             NaN             NaN
   1.3511452e+00  -8.9186546e-01   6.4926924e-01   1.1547812e+00             NaN             NaN
   1.3422265e+00  -8.9801373e-01   6.5075901e-01   1.1536385e+00             NaN             NaN
   1.3332464e+00  -9.0423777e-01   6.5224428e-01   1.1524938e+00             NaN             NaN
   1.3242040e+00  -9.1053937e-01   6.5372585e-01   1.1513470e+00             NaN             NaN
             NaN             NaN   6.5520451e-01   1.1501976e+00             NaN             NaN
             NaN             NaN   6.5668103e-01   1.1490450e+00             NaN             NaN
             NaN             NaN   6.5815617e-01   1.1478883e+00             NaN             NaN
             NaN             NaN   6.5963072e-01   1.1467267e+00             NaN             NaN
             NaN             NaN   6.6110544e-01   1.1455592e+00             NaN             NaN
             NaN             NaN   6.6258109e-01   1.1443851e+00             NaN             NaN
             NaN             NaN   6.6405846e-01   1.1432034e+00             NaN             NaN
             NaN             NaN   6.6553831e-01   1.1420134e+00             NaN             NaN
             NaN             NaN   6.6702142e-01   1.1408142e+00             NaN             NaN
             NaN             NaN   6.6850855e-01   1.1396049e+00             NaN             NaN
             NaN             NaN   6.7000047e-01   1.1383847e+00             NaN             NaN
             NaN             NaN   6.7149796e-01   1.1371527e+00             NaN             NaN
             NaN             NaN   6.7300178e-01   1.1359081e+00             NaN             NaN
             NaN             NaN   6.7451271e-01   1.1346500e+00             NaN             NaN
             NaN             NaN   6.7603152e-01   1.1333775e+00             NaN             NaN
             NaN             NaN   6.7755897e-01   1.1320899e+00             NaN             NaN
             NaN             NaN   6.7909584e-01   1.1307863e+00             NaN             NaN
             NaN             NaN   6.8064290e-01   1.1294657e+00             NaN             NaN
             NaN             NaN   6.8220092e-01   1.1281274e+00             NaN             NaN
             NaN             NaN   6.8377067e-01   1.1267706e+00             NaN             NaN
             NaN             NaN   6.8535292e-01   1.1253942e+00             NaN             NaN
             NaN             NaN   6.8694844e-01   1.1239976e+00             NaN             NaN
             NaN             NaN   6.8855800e-01   1.1225799e+00             NaN             NaN
             NaN             NaN   6.9018237e-01   1.1211401e+00             NaN             NaN
             NaN             NaN   6.9182233e-01   1.1196775e+00             NaN             NaN
             NaN             NaN   6.9347864e-01   1.1181911e+00             NaN             NaN
             NaN             NaN   6.9515208e-01   1.1166802e+00             NaN             NaN
             NaN             NaN   6.9684341e-01   1.1151439e+00             NaN             NaN
             NaN             NaN   6.9855340e-01   1.1135813e+00             NaN             NaN
             NaN             NaN   7.0028283e-01   1.1119916e+00             NaN             NaN
             NaN             NaN   7.0203247e-01   1.1103740e+00             NaN             NaN
             NaN             NaN   7.0380309e-01   1.1087275e+00             NaN             NaN
             NaN             NaN   7.0559545e-01   1.1070513e+00             NaN             NaN
             NaN             NaN   7.0741022e-01   1.1053448e+00             NaN             NaN
             NaN             NaN   7.0924673e-01   1.1036084e+00             NaN             NaN
             NaN             NaN   7.1110347e-01   1.1018437e+00             NaN             NaN
             NaN             NaN   7.1297891e-01   1.1000521e+00             NaN             NaN
             NaN             NaN   7.1487153e-01   1.0982351e+00             NaN             NaN
             NaN             NaN   7.1677979e-01   1.0963943e+00             NaN             NaN
             NaN             NaN   7.1870217e-01   1.0945310e+00             NaN             NaN
             NaN             NaN   7.2063713e-01   1.0926468e+00             NaN             NaN
             NaN             NaN   7.2258317e-01   1.0907431e+00             NaN             NaN
             NaN             NaN   7.2453873e-01   1.0888215e+00             NaN             NaN
             NaN             NaN   7.2650230e-01   1.0868833e+00             NaN             NaN
             NaN             NaN   7.2847236e-01   1.0849302e+00             NaN             NaN
             NaN             NaN   7.3044736e-01   1.0829635e+00             NaN             NaN
             NaN             NaN   7.3242578e-01   1.0809848e+00             NaN             NaN
             NaN             NaN   7.3440611e-01   1.0789955e+00             NaN             NaN
             NaN             NaN   7.3638680e-01   1.0769971e+00             NaN             NaN
             NaN             NaN   7.3836633e-01   1.0749911e+00             NaN             NaN
             NaN             NaN   7.4034317e-01   1.0729790e+00             NaN             NaN
             NaN             NaN   7.4231579e-01   1.0709623e+00             NaN             NaN
             NaN             NaN   7.4428268e-01   1.0689423e+00             NaN             NaN
             NaN             NaN   7.4624229e-01   1.0669207e+00             NaN             NaN
             NaN             NaN   7.4819310e-01   1.0648989e+00             NaN             NaN
             NaN             NaN   7.5013359e-01   1.0628784e+00             NaN             NaN
             NaN             NaN   7.5206222e-01   1.0608606e+00             NaN             NaN
             NaN             NaN   7.5397747e-01   1.0588471e+00             NaN             NaN
             NaN             NaN   7.5587781e-01   1.0568393e+00             NaN             NaN
             NaN             NaN   7.5776172e-01   1.0548387e+00             NaN             NaN
             NaN             NaN   7.5962765e-01   1.0528468e+00             NaN             NaN
             NaN             NaN   7.6147410e-01   1.0508651e+00             NaN             NaN
             NaN             NaN   7.6329952e-01   1.0488950e+00             NaN             NaN
             NaN             NaN   7.6510239e-01   1.0469381e+00             NaN             NaN
             NaN             NaN   7.6688119e-01   1.0449957e+00             NaN             NaN
             NaN             NaN   7.6863438e-01   1.0430695e+00             NaN             NaN
             NaN             NaN   7.7036046e-01   1.0411608e+00             NaN             NaN
             NaN             NaN   7.7205881e-01   1.0392702e+00             NaN             NaN
             NaN             NaN   7.7373021e-01   1.0373969e+00             NaN             NaN
             NaN             NaN   7.7537559e-01   1.0355399e+00             NaN             NaN
             NaN             NaN   7.7699585e-01   1.0336982e+00             NaN             NaN
             NaN             NaN   7.7859190e-01   1.0318709e+00             NaN             NaN
             NaN             NaN   7.8016464e-01   1.0300569e+00             NaN             NaN
             NaN             NaN   7.8171499e-01   1.0282554e+00             NaN             NaN
             NaN             NaN   7.8324386e-01   1.0264654e+00             NaN             NaN
             NaN             NaN   7.8475215e-01   1.0246858e+00             NaN             NaN
             NaN             NaN   7.8624077e-01   1.0229158e+00             NaN             NaN
             NaN             NaN   7.8771063e-01   1.0211543e+00             NaN             NaN
             NaN             NaN   7.8916265e-01   1.0194004e+00             NaN             NaN
             NaN             NaN   7.9059772e-01   1.0176531e+00             NaN             NaN
             NaN             NaN   7.9201677e-01   1.0159114e+00             NaN             NaN
             NaN             NaN   7.9342069e-01   1.0141744e+00             NaN             NaN
             NaN             NaN   7.9481040e-01   1.0124411e+00             NaN             NaN
             NaN             NaN   7.9618680e-01   1.0107106e+00             NaN             NaN
             NaN             NaN   7.9755081e-01   1.0089818e+00             NaN             NaN
             NaN             NaN   7.9890333e-01   1.0072538e+00             NaN             NaN
             NaN             NaN   8.0024528e-01   1.0055256e+00             NaN             NaN
             NaN             NaN   8.0157756e-01   1.0037963e+00             NaN             NaN
             NaN             NaN   8.0290108e-01   1.0020649e+00             NaN             NaN
             NaN             NaN   8.0421674e-01   1.0003305e+00             NaN             NaN
             NaN             NaN   8.0552547e-01   9.9859192e-01             NaN             NaN
             NaN             NaN   8.0682817e-01   9.9684837e-01             NaN             NaN
             NaN             NaN   8.0812574e-01   9.9509884e-01             NaN             NaN
             NaN             NaN   8.0941909e-01   9.9334235e-01             NaN             NaN
             NaN             NaN   8.1070915e-01   9.9157794e-01             NaN             NaN
             NaN             NaN   8.1199680e-01   9.8980463e-01             NaN             NaN
             NaN             NaN   8.1328297e-01   9.8802147e-01             NaN             NaN
             NaN             NaN   8.1456856e-01   9.8622748e-01             NaN             NaN
             NaN             NaN   8.1585448e-01   9.8442169e-01             NaN             NaN
             NaN             NaN   8.1714164e-01   9.8260313e-01             NaN             NaN
             NaN             NaN   8.1843078e-01   9.8077100e-01             NaN             NaN
             NaN             NaN   8.1972199e-01   9.7892519e-01             NaN             NaN
             NaN             NaN   8.2101518e-01   9.7706573e-01             NaN             NaN
             NaN             NaN   8.2231028e-01   9.7519268e-01             NaN             NaN
             NaN             NaN   8.2360720e-01   9.7330608e-01             NaN             NaN
             NaN             NaN   8.2490586e-01   9.7140597e-01             NaN             NaN
             NaN             NaN   8.2620618e-01   9.6949242e-01             NaN             NaN
             NaN             NaN   8.2750807e-01   9.6756545e-01             NaN             NaN
             NaN             NaN   8.2881146e-01   9.6562513e-01             NaN             NaN
             NaN             NaN   8.3011626e-01   9.6367149e-01             NaN             NaN
             NaN             NaN   8.3142240e-01   9.6170459e-01             NaN             NaN
             NaN             NaN   8.3272978e-01   9.5972446e-01             NaN             NaN
             NaN             NaN   8.3403833e-01   9.5773117e-01             NaN             NaN
             NaN             NaN   8.3534796e-01   9.5572475e-01             NaN             NaN
             NaN             NaN   8.3665860e-01   9.5370525e-01             NaN             NaN
             NaN             NaN   8.3797017e-01   9.5167272e-01             NaN             NaN
             NaN             NaN   8.3928257e-01   9.4962720e-01             NaN             NaN
             NaN             NaN   8.4059573e-01   9.4756875e-01             NaN             NaN
             NaN             NaN   8.4190957e-01   9.4549741e-01             NaN             NaN
             NaN             NaN   8.4322401e-01   9.4341322e-01             NaN             NaN
             NaN             NaN   8.4453896e-01   9.4131624e-01             NaN             NaN
             NaN             NaN   8.4585434e-01   9.3920650e-01             NaN             NaN
             NaN             NaN   8.4717007e-01   9.3708407e-01             NaN             NaN
             NaN             NaN   8.4848607e-01   9.3494898e-01             NaN             NaN
             NaN             NaN   8.4980226e-01   9.3280128e-01             NaN             NaN
             NaN             NaN   8.5111855e-01   9.3064102e-01             NaN             NaN
             NaN             NaN   8.5243487e-01   9.2846824e-01             NaN             NaN
             NaN             NaN   8.5375113e-01   9.2628300e-01             NaN             NaN
             NaN             NaN   8.5506724e-01   9.2408533e-01             NaN             NaN
             NaN             NaN   8.5638314e-01   9.2187530e-01             NaN             NaN
             NaN             NaN   8.5769873e-01   9.1965293e-01             NaN             NaN
             NaN             NaN   8.5901394e-01   9.1741829e-01             NaN             NaN
             NaN             NaN   8.6032868e-01   9.1517141e-01             NaN             NaN
             NaN             NaN   8.6164288e-01   9.1291232e-01             NaN             NaN
             NaN             NaN   8.6295656e-01   9.1064070e-01             NaN             NaN
             NaN             NaN   8.6426980e-01   9.0835601e-01             NaN             NaN
             NaN             NaN   8.6558267e-01   9.0605771e-01             NaN             NaN
             NaN             NaN   8.6689526e-01   9.0374527e-01             NaN             NaN
             NaN             NaN   8.6820764e-01   9.0141814e-01             NaN             NaN
             NaN             NaN   8.6951990e-01   8.9907580e-01             NaN             NaN
             NaN             NaN   8.7083212e-01   8.9671769e-01             NaN             NaN
             NaN             NaN   8.7214437e-01   8.9434328e-01             NaN             NaN
             NaN             NaN   8.7345674e-01   8.9195204e-01             NaN             NaN
             NaN             NaN   8.7476930e-01   8.8954342e-01             NaN             NaN
             NaN             NaN   8.7608214e-01   8.8711689e-01             NaN             NaN
             NaN             NaN   8.7739533e-01   8.8467191e-01             NaN             NaN
             NaN             NaN   8.7870896e-01   8.8220793e-01             NaN             NaN
             NaN             NaN   8.8002310e-01   8.7972442e-01             NaN             NaN
             NaN             NaN   8.8133783e-01   8.7722085e-01             NaN             NaN
             NaN             NaN   8.8265324e-01   8.7469667e-01             NaN             NaN
             NaN             NaN   8.8396940e-01   8.7215134e-01             NaN             NaN
             NaN             NaN   8.8528640e-01   8.6958433e-01             NaN             NaN
             NaN             NaN   8.8660430e-01   8.6699510e-01             NaN             NaN
             NaN             NaN   8.8792320e-01   8.6438311e-01             NaN             NaN
             NaN             NaN   8.8924317e-01   8.6174781e-01             NaN             NaN
             NaN             NaN   8.9056430e-01   8.5908868e-01             NaN             NaN
             NaN             NaN   8.9188665e-01   8.5640518e-01             NaN             NaN
             NaN             NaN   8.9321032e-01   8.5369675e-01             NaN             NaN
             NaN             NaN   8.9453538e-01   8.5096288e-01             NaN             NaN
             NaN             NaN   8.9586190e-01   8.4820301e-01             NaN             NaN
             NaN             NaN   8.9718998e-01   8.4541661e-01             NaN             NaN
             NaN             NaN   8.9851969e-01   8.4260315e-01             NaN             NaN
             NaN             NaN   8.9985111e-01   8.3976207e-01             NaN             NaN
             NaN             NaN   9.0118432e-01   8.3689285e-01             NaN             NaN
             NaN             NaN   9.0251940e-01   8.3399495e-01             NaN             NaN
             NaN             NaN   9.0385643e-01   8.3106782e-01             NaN             NaN
             NaN             NaN   9.0519549e-01   8.2811094e-01             NaN             NaN
             NaN             NaN   9.0653656e-01   8.2512416e-01             NaN             NaN
             NaN             NaN   9.0787947e-01   8.2210799e-01             NaN             NaN
             NaN             NaN   9.0922406e-01   8.1906294e-01             NaN             NaN
             NaN             NaN   9.1057014e-01   8.1598955e-01             NaN             NaN
             NaN             NaN   9.1191755e-01   8.1288837e-01             NaN             NaN
             NaN             NaN   9.1326610e-01   8.0975993e-01             NaN             NaN
             NaN             NaN   9.1461562e-01   8.0660475e-01             NaN             NaN
             NaN             NaN   9.1596593e-01   8.0342339e-01             NaN             NaN
             NaN             NaN   9.1731686e-01   8.0021637e-01             NaN             NaN
             NaN             NaN   9.1866822e-01   7.9698423e-01             NaN             NaN
             NaN             NaN   9.2001986e-01   7.9372750e-01             NaN             NaN
             NaN             NaN   9.2137159e-01   7.9044673e-01             NaN             NaN
             NaN             NaN   9.2272322e-01   7.8714244e-01             NaN             NaN
             NaN             NaN   9.2407460e-01   7.8381518e-01             NaN             NaN
             NaN             NaN   9.2542554e-01   7.8046547e-01             NaN             NaN
             NaN             NaN   9.2677587e-01   7.7709386e-01             NaN             NaN
             NaN             NaN   9.2812540e-01   7.7370088e-01             NaN             NaN
             NaN             NaN   9.2947397e-01   7.7028706e-01             NaN             NaN
             NaN             NaN   9.3082140e-01   7.6685295e-01             NaN             NaN
             NaN             NaN   9.3216752e-01   7.6339907e-01             NaN             NaN
             NaN             NaN   9.3351214e-01   7.5992597e-01             NaN             NaN
             NaN             NaN   9.3485509e-01   7.5643417e-01             NaN             NaN
             NaN             NaN   9.3619620e-01   7.5292422e-01             NaN             NaN
             NaN             NaN   9.3753529e-01   7.4939666e-01             NaN             NaN
             NaN             NaN   9.3887218e-01   7.4585200e-01             NaN             NaN
             NaN             NaN   9.4020670e-01   7.4229080e-01             NaN             NaN
             NaN             NaN   9.4153867e-01   7.3871359e-01             NaN             NaN
             NaN             NaN   9.4286792e-01   7.3512090e-01             NaN             NaN
             NaN             NaN   9.4419427e-01   7.3151327e-01             NaN             NaN
             NaN             NaN   9.4551755e-01   7.2789123e-01             NaN             NaN
             NaN             NaN   9.4683757e-01   7.2425532e-01             NaN             NaN
             NaN             NaN   9.4815417e-01   7.2060608e-01             NaN             NaN
             NaN             NaN   9.4946717e-01   7.1694405e-01             NaN             NaN
             NaN             NaN   9.5077636e-01   7.1326986e-01             NaN             NaN
             NaN             NaN   9.5208146e-01   7.0958462e-01             NaN             NaN
             NaN             NaN   9.5338214e-01   7.0588953e-01             NaN             NaN
             NaN             NaN   9.5467808e-01   7.0218580e-01             NaN             NaN
             NaN             NaN   9.5596896e-01   6.9847464e-01             NaN             NaN
             NaN             NaN   9.5725448e-01   6.9475726e-01             NaN             NaN
             NaN             NaN   9.5853429e-01   6.9103486e-01             NaN             NaN
             NaN             NaN   9.5980810e-01   6.8730865e-01             NaN             NaN
             NaN             NaN   9.6107557e-01   6.8357983e-01             NaN             NaN
             NaN             NaN   9.6233638e-01   6.7984962e-01             NaN             NaN
             NaN             NaN   9.6359023e-01   6.7611923e-01             NaN             NaN
             NaN             NaN   9.6483678e-01   6.7238986e-01             NaN             NaN
             NaN             NaN   9.6607573e-01   6.6866271e-01             NaN             NaN
             NaN             NaN   9.6730674e-01   6.6493900e-01             NaN             NaN
             NaN             NaN   9.6852950e-01   6.6121993e-01             NaN             NaN
             NaN             NaN   9.6974370e-01   6.5750672e-01             NaN             NaN
             NaN             NaN   9.7094900e-01   6.5380056e-01             NaN             NaN
             NaN             NaN   9.7214510e-01   6.5010267e-01             NaN             NaN
             NaN             NaN   9.7333168e-01   6.4641425e-01             NaN             NaN
             NaN             NaN   9.7450840e-01   6.4273651e-01             NaN             NaN
             NaN             NaN   9.7567496e-01   6.3907066e-01             NaN             NaN
             NaN             NaN   9.7683104e-01   6.3541790e-01             NaN             NaN
             NaN             NaN   9.7797631e-01   6.3177945e-01             NaN             NaN
             NaN             NaN   9.7911045e-01   6.2815651e-01             NaN             NaN
             NaN             NaN   9.8023316e-01   6.2455029e-01             NaN             NaN
             NaN             NaN   9.8134410e-01   6.2096199e-01             NaN             NaN
             NaN             NaN   9.8244296e-01   6.1739283e-01             NaN             NaN
             NaN             NaN   9.8352941e-01   6.1384400e-01             NaN             NaN
             NaN             NaN   9.8460315e-01   6.1031673e-01             NaN             NaN
             NaN             NaN   9.8566385e-01   6.0681221e-01             NaN             NaN
             NaN             NaN   9.8671118e-01   6.0333165e-01             NaN             NaN
             NaN             NaN   9.8774484e-01   5.9987627e-01             NaN             NaN
             NaN             NaN   9.8876450e-01   5.9644726e-01             NaN             NaN
             NaN             NaN   9.8976987e-01   5.9304576e-01             NaN             NaN
             NaN             NaN   9.9076093e-01   5.8967189e-01             NaN             NaN
             NaN             NaN   9.9173787e-01   5.8632516e-01             NaN             NaN
             NaN             NaN   9.9270085e-01   5.8300505e-01             NaN             NaN
             NaN             NaN   9.9365006e-01   5.7971105e-01             NaN             NaN
             NaN             NaN   9.9458568e-01   5.7644266e-01             NaN             NaN
             NaN             NaN   9.9550787e-01   5.7319936e-01             NaN             NaN
             NaN             NaN   9.9641683e-01   5.6998064e-01             NaN             NaN
             NaN             NaN   9.9731272e-01   5.6678598e-01             NaN             NaN
             NaN             NaN   9.9819572e-01   5.6361489e-01             NaN             NaN
             NaN             NaN   9.9906601e-01   5.6046683e-01             NaN             NaN
             NaN             NaN   9.9992377e-01   5.5734132e-01             NaN             NaN
             NaN             NaN   1.0007692e+00   5.5423782e-01             NaN             NaN
             NaN             NaN   1.0016024e+00   5.5115584e-01             NaN             NaN
             NaN             NaN   1.0024236e+00   5.4809485e-01             NaN             NaN
             NaN             NaN   1.0032330e+00   5.4505436e-01             NaN             NaN
             NaN             NaN   1.0040308e+00   5.4203384e-01             NaN             NaN
             NaN             NaN   1.0048171e+00   5.3903279e-01             NaN             NaN
             NaN             NaN   1.0055921e+00   5.3605069e-01             NaN             NaN
             NaN             NaN   1.0063560e+00   5.3308703e-01             NaN             NaN
             NaN             NaN   1.0071089e+00   5.3014131e-01             NaN             NaN
             NaN             NaN   1.0078511e+00   5.2721301e-01             NaN             NaN
             NaN             NaN   1.0085827e+00   5.2430162e-01             NaN             NaN
             NaN             NaN   1.0093039e+00   5.2140662e-01             NaN             NaN
             NaN             NaN   1.0100149e+00   5.1852751e-01             NaN             NaN
             NaN             NaN   1.0107159e+00   5.1566378e-01             NaN             NaN
             NaN             NaN   1.0114069e+00   5.1281491e-01             NaN             NaN
             NaN             NaN   1.0120883e+00   5.0998040e-01             NaN             NaN
             NaN             NaN   1.0127601e+00   5.0715972e-01             NaN             NaN
             NaN             NaN   1.0134226e+00   5.0435237e-01             NaN             NaN
             NaN             NaN   1.0140760e+00   5.0155785e-01             NaN             NaN
             NaN             NaN   1.0147203e+00   4.9877563e-01             NaN             NaN
             NaN             NaN   1.0153559e+00   4.9600520e-01             NaN             NaN
             NaN             NaN   1.0159828e+00   4.9324606e-01             NaN             NaN
             NaN             NaN   1.0166013e+00   4.9049768e-01             NaN             NaN
             NaN             NaN   1.0172116e+00   4.8775953e-01             NaN             NaN
             NaN             NaN   1.0178138e+00   4.8503106e-01             NaN             NaN
             NaN             NaN   1.0184082e+00   4.8231174e-01             NaN             NaN
             NaN             NaN   1.0189951e+00   4.7960102e-01             NaN             NaN
             NaN             NaN   1.0195746e+00   4.7689836e-01             NaN             NaN
             NaN             NaN   1.0201469e+00   4.7420324e-01             NaN             NaN
             NaN             NaN   1.0207122e+00   4.7151509e-01             NaN             NaN
             NaN             NaN   1.0212708e+00   4.6883340e-01             NaN             NaN
             NaN             NaN   1.0218229e+00   4.6615761e-01             NaN             NaN
             NaN             NaN   1.0223687e+00   4.6348719e-01             NaN             NaN
             NaN             NaN   1.0229084e+00   4.6082160e-01             NaN             NaN
             NaN             NaN   1.0234422e+00   4.5816030e-01             NaN             NaN
             NaN             NaN   1.0239704e+00   4.5550274e-01             NaN             NaN
             NaN             NaN   1.0244931e+00   4.5284840e-01             NaN             NaN
             NaN             NaN   1.0250105e+00   4.5019672e-01             NaN             NaN
             NaN             NaN   1.0255229e+00   4.4754717e-01             NaN             NaN
             NaN             NaN   1.0260305e+00   4.4489922e-01             NaN             NaN
             NaN             NaN   1.0265335e+00   4.4225231e-01             NaN             NaN
             NaN             NaN   1.0270321e+00   4.3960591e-01             NaN             NaN
             NaN             NaN   1.0275265e+00   4.3695949e-01             NaN             NaN
             NaN             NaN   1.0280169e+00   4.3431250e-01             NaN             NaN
             NaN             NaN   1.0285036e+00   4.3166440e-01             NaN             NaN
             NaN             NaN   1.0289868e+00   4.2901465e-01             NaN             NaN
             NaN             NaN   1.0294666e+00   4.2636272e-01             NaN             NaN
             NaN             NaN   1.0299433e+00   4.2370806e-01             NaN             NaN
             NaN             NaN   1.0304171e+00   4.2105013e-01             NaN             NaN
             NaN             NaN   1.0308883e+00   4.1838840e-01             NaN             NaN
             NaN             NaN   1.0313569e+00   4.1572232e-01             NaN             NaN
             NaN             NaN   1.0318233e+00   4.1305136e-01             NaN             NaN
             NaN             NaN   1.0322876e+00   4.1037497e-01             NaN             NaN
             NaN             NaN   1.0327501e+00   4.0769262e-01             NaN             NaN
             NaN             NaN   1.0332110e+00   4.0500376e-01             NaN             NaN
             NaN             NaN   1.0336704e+00   4.0230805e-01             NaN             NaN
             NaN             NaN   1.0341284e+00   3.9960589e-01             NaN             NaN
             NaN             NaN   1.0345847e+00   3.9689787e-01             NaN             NaN
             NaN             NaN   1.0350393e+00   3.9418460e-01             NaN             NaN
             NaN             NaN   1.0354922e+00   3.9146666e-01             NaN             NaN
             NaN             NaN   1.0359432e+00   3.8874465e-01             NaN             NaN
             NaN             NaN   1.0363922e+00   3.8601916e-01             NaN             NaN
             NaN             NaN   1.0368392e+00   3.8329079e-01             NaN             NaN
             NaN             NaN   1.0372841e+00   3.8056013e-01             NaN             NaN
             NaN             NaN   1.0377266e+00   3.7782778e-01             NaN             NaN
             NaN             NaN   1.0381669e+00   3.7509433e-01             NaN             NaN
             NaN             NaN   1.0386047e+00   3.7236038e-01             NaN             NaN
             NaN             NaN   1.0390400e+00   3.6962652e-01             NaN             NaN
             NaN             NaN   1.0394727e+00   3.6689334e-01             NaN             NaN
             NaN             NaN   1.0399027e+00   3.6416144e-01             NaN             NaN
             NaN             NaN   1.0403300e+00   3.6143141e-01             NaN             NaN
             NaN             NaN   1.0407543e+00   3.5870386e-01             NaN             NaN
             NaN             NaN   1.0411756e+00   3.5597937e-01             NaN             NaN
             NaN             NaN   1.0415939e+00   3.5325853e-01             NaN             NaN
             NaN             NaN   1.0420090e+00   3.5054195e-01             NaN             NaN
             NaN             NaN   1.0424208e+00   3.4783021e-01             NaN             NaN
             NaN             NaN   1.0428293e+00   3.4512391e-01             NaN             NaN
             NaN             NaN   1.0432344e+00   3.4242365e-01             NaN             NaN
             NaN             NaN   1.0436359e+00   3.3973002e-01             NaN             NaN
             NaN             NaN   1.0440338e+00   3.3704362e-01             NaN             NaN
             NaN             NaN   1.0444280e+00   3.3436503e-01             NaN             NaN
             NaN             NaN   1.0448184e+00   3.3169485e-01             NaN             NaN
             NaN             NaN   1.0452048e+00   3.2903369e-01             NaN             NaN
             NaN             NaN   1.0455873e+00   3.2638213e-01             NaN             NaN
             NaN             NaN   1.0459657e+00   3.2374076e-01             NaN             NaN
             NaN             NaN   1.0463399e+00   3.2111018e-01             NaN             NaN
             NaN             NaN   1.0467098e+00   3.1849100e-01             NaN             NaN
             NaN             NaN   1.0470754e+00   3.1588379e-01             NaN             NaN
             NaN             NaN   1.0474365e+00   3.1328911e-01             NaN             NaN
             NaN             NaN   1.0477932e+00   3.1070704e-01             NaN             NaN
             NaN             NaN   1.0481455e+00   3.0813734e-01             NaN             NaN
             NaN             NaN   1.0484937e+00   3.0557975e-01             NaN             NaN
             NaN             NaN   1.0488377e+00   3.0303403e-01             NaN             NaN
             NaN             NaN   1.0491777e+00   3.0049993e-01             NaN             NaN
             NaN             NaN   1.0495138e+00   2.9797722e-01             NaN             NaN
             NaN             NaN   1.0498460e+00   2.9546564e-01             NaN             NaN
             NaN             NaN   1.0501745e+00   2.9296495e-01             NaN             NaN
             NaN             NaN   1.0504994e+00   2.9047489e-01             NaN             NaN
             NaN             NaN   1.0508207e+00   2.8799524e-01             NaN             NaN
             NaN             NaN   1.0511387e+00   2.8552573e-01             NaN             NaN
             NaN             NaN   1.0514533e+00   2.8306613e-01             NaN             NaN
             NaN             NaN   1.0517646e+00   2.8061618e-01             NaN             NaN
             NaN             NaN   1.0520729e+00   2.7817565e-01             NaN             NaN
             NaN             NaN   1.0523781e+00   2.7574428e-01             NaN             NaN
             NaN             NaN   1.0526803e+00   2.7332184e-01             NaN             NaN
             NaN             NaN   1.0529797e+00   2.7090806e-01             NaN             NaN
             NaN             NaN   1.0532764e+00   2.6850272e-01             NaN             NaN
             NaN             NaN   1.0535705e+00   2.6610555e-01             NaN             NaN
             NaN             NaN   1.0538620e+00   2.6371632e-01             NaN             NaN
             NaN             NaN   1.0541511e+00   2.6133479e-01             NaN             NaN
             NaN             NaN   1.0544378e+00   2.5896069e-01             NaN             NaN
             NaN             NaN   1.0547223e+00   2.5659380e-01             NaN             NaN
             NaN             NaN   1.0550047e+00   2.5423385e-01             NaN             NaN
             NaN             NaN   1.0552850e+00   2.5188062e-01             NaN             NaN
             NaN             NaN   1.0555634e+00   2.4953384e-01             NaN             NaN
             NaN             NaN   1.0558400e+00   2.4719328e-01             NaN             NaN
             NaN             NaN   1.0561148e+00   2.4485868e-01             NaN             NaN
             NaN             NaN   1.0563879e+00   2.4252981e-01             NaN             NaN
             NaN             NaN   1.0566595e+00   2.4020641e-01             NaN             NaN
             NaN             NaN   1.0569297e+00   2.3788825e-01             NaN             NaN
             NaN             NaN   1.0571985e+00   2.3557507e-01             NaN             NaN
             NaN             NaN   1.0574661e+00   2.3326663e-01             NaN             NaN
             NaN             NaN   1.0577325e+00   2.3096277e-01             NaN             NaN
             NaN             NaN   1.0579976e+00   2.2866348e-01             NaN             NaN
             NaN             NaN   1.0582613e+00   2.2636876e-01             NaN             NaN
             NaN             NaN   1.0585238e+00   2.2407860e-01             NaN             NaN
             NaN             NaN   1.0587847e+00   2.2179299e-01             NaN             NaN
             NaN             NaN   1.0590442e+00   2.1951193e-01             NaN             NaN
             NaN             NaN   1.0593021e+00   2.1723542e-01             NaN             NaN
             NaN             NaN   1.0595585e+00   2.1496345e-01             NaN             NaN
             NaN             NaN   1.0598131e+00   2.1269602e-01             NaN             NaN
             NaN             NaN   1.0600660e+00   2.1043312e-01             NaN             NaN
             NaN             NaN   1.0603172e+00   2.0817475e-01             NaN             NaN
             NaN             NaN   1.0605664e+00   2.0592091e-01             NaN             NaN
             NaN             NaN   1.0608138e+00   2.0367158e-01             NaN             NaN
             NaN             NaN   1.0610592e+00   2.0142677e-01             NaN             NaN
             NaN             NaN   1.0613026e+00   1.9918647e-01             NaN             NaN
             NaN             NaN   1.0615439e+00   1.9695068e-01             NaN             NaN
             NaN             NaN   1.0617831e+00   1.9471939e-01             NaN             NaN
             NaN             NaN   1.0620200e+00   1.9249260e-01             NaN             NaN
             NaN             NaN   1.0622547e+00   1.9027030e-01             NaN             NaN
             NaN             NaN   1.0624871e+00   1.8805248e-01             NaN             NaN
             NaN             NaN   1.0627171e+00   1.8583916e-01             NaN             NaN
             NaN             NaN   1.0629447e+00   1.8363031e-01             NaN             NaN
             NaN             NaN   1.0631698e+00   1.8142594e-01             NaN             NaN
             NaN             NaN   1.0633923e+00   1.7922604e-01             NaN             NaN
             NaN             NaN   1.0636122e+00   1.7703060e-01             NaN             NaN
             NaN             NaN   1.0638295e+00   1.7483963e-01             NaN             NaN
             NaN             NaN   1.0640440e+00   1.7265311e-01             NaN             NaN
             NaN             NaN   1.0642557e+00   1.7047105e-01             NaN             NaN
             NaN             NaN   1.0644646e+00   1.6829344e-01             NaN             NaN
             NaN             NaN   1.0646705e+00   1.6612027e-01             NaN             NaN
             NaN             NaN   1.0648736e+00   1.6395154e-01             NaN             NaN
             NaN             NaN   1.0650735e+00   1.6178724e-01             NaN             NaN
             NaN             NaN   1.0652704e+00   1.5962738e-01             NaN             NaN
             NaN             NaN   1.0654642e+00   1.5747174e-01             NaN             NaN
             NaN             NaN   1.0656548e+00   1.5531929e-01             NaN             NaN
             NaN             NaN   1.0658423e+00   1.5316881e-01             NaN             NaN
             NaN             NaN   1.0660265e+00   1.5101906e-01             NaN             NaN
             NaN             NaN   1.0662076e+00   1.4886880e-01             NaN             NaN
             NaN             NaN   1.0663855e+00   1.4671682e-01             NaN             NaN
             NaN             NaN   1.0665602e+00   1.4456187e-01             NaN             NaN
             NaN             NaN   1.0667317e+00   1.4240272e-01             NaN             NaN
             NaN             NaN   1.0669000e+00   1.4023815e-01             NaN             NaN
             NaN             NaN   1.0670650e+00   1.3806692e-01             NaN             NaN
             NaN             NaN   1.0672268e+00   1.3588779e-01             NaN             NaN
             NaN             NaN   1.0673854e+00   1.3369955e-01             NaN             NaN
             NaN             NaN   1.0675406e+00   1.3150095e-01             NaN             NaN
             NaN             NaN   1.0676927e+00   1.2929076e-01             NaN             NaN
             NaN             NaN   1.0678414e+00   1.2706775e-01             NaN             NaN
             NaN             NaN   1.0679868e+00   1.2483070e-01             NaN             NaN
             NaN             NaN   1.0681289e+00   1.2257836e-01             NaN             NaN
             NaN             NaN   1.0682677e+00   1.2030951e-01             NaN             NaN
             NaN             NaN   1.0684032e+00   1.1802292e-01             NaN             NaN
             NaN             NaN   1.0685354e+00   1.1571734e-01             NaN             NaN
             NaN             NaN   1.0686642e+00   1.1339156e-01             NaN             NaN
             NaN             NaN   1.0687897e+00   1.1104434e-01             NaN             NaN
             NaN             NaN   1.0689118e+00   1.0867445e-01             NaN             NaN
             NaN             NaN   1.0690305e+00   1.0628065e-01             NaN             NaN
             NaN             NaN   1.0691458e+00   1.0386172e-01             NaN             NaN
             NaN             NaN   1.0692578e+00   1.0141642e-01             NaN             NaN
             NaN             NaN   1.0693663e+00   9.8943516e-02             NaN             NaN
             NaN             NaN   1.0694715e+00   9.6441785e-02             NaN             NaN
             NaN             NaN   1.0695732e+00   9.3909991e-02             NaN             NaN
             NaN             NaN   1.0696715e+00   9.1346903e-02             NaN             NaN
             NaN             NaN   1.0697663e+00   8.8751289e-02             NaN             NaN
             NaN             NaN   1.0698577e+00   8.6121917e-02             NaN             NaN
             NaN             NaN   1.0699456e+00   8.3457554e-02             NaN             NaN
             NaN             NaN   1.0700300e+00   8.0757081e-02             NaN             NaN
             NaN             NaN   1.0701110e+00   7.8020663e-02             NaN             NaN
             NaN             NaN   1.0701883e+00   7.5249296e-02             NaN             NaN
             NaN             NaN   1.0702621e+00   7.2443989e-02             NaN             NaN
             NaN             NaN   1.0703323e+00   6.9605751e-02             NaN             NaN
             NaN             NaN   1.0703987e+00   6.6735594e-02             NaN             NaN
             NaN             NaN   1.0704614e+00   6.3834525e-02             NaN             NaN
             NaN             NaN   1.0705204e+00   6.0903555e-02             NaN             NaN
             NaN             NaN   1.0705755e+00   5.7943694e-02             NaN             NaN
             NaN             NaN   1.0706268e+00   5.4955951e-02             NaN             NaN
             NaN             NaN   1.0706741e+00   5.1941336e-02             NaN             NaN
             NaN             NaN   1.0707175e+00   4.8900859e-02             NaN             NaN
             NaN             NaN   1.0707569e+00   4.5835528e-02             NaN             NaN
             NaN             NaN   1.0707922e+00   4.2746354e-02             NaN             NaN
             NaN             NaN   1.0708235e+00   3.9634347e-02             NaN             NaN
             NaN             NaN   1.0708506e+00   3.6500516e-02             NaN             NaN
             NaN             NaN   1.0708736e+00   3.3345870e-02             NaN             NaN
             NaN             NaN   1.0708923e+00   3.0171420e-02             NaN             NaN
             NaN             NaN   1.0709067e+00   2.6978174e-02             NaN             NaN
             NaN             NaN   1.0709169e+00   2.3767143e-02             NaN             NaN
             NaN             NaN   1.0709226e+00   2.0539337e-02             NaN             NaN
             NaN             NaN   1.0709240e+00   1.7295764e-02             NaN             NaN
             NaN             NaN   1.0709209e+00   1.4037435e-02             NaN             NaN
             NaN             NaN   1.0709134e+00   1.0765360e-02             NaN             NaN
             NaN             NaN   1.0709013e+00   7.4805467e-03             NaN             NaN
             NaN             NaN   1.0708846e+00   4.1840063e-03             NaN             NaN
             NaN             NaN   1.0708633e+00   8.7674801e-04             NaN             NaN
             NaN             NaN   1.0708373e+00  -2.4402185e-03             NaN             NaN
             NaN             NaN   1.0708066e+00  -5.7658835e-03             NaN             NaN
             NaN             NaN   1.0707711e+00  -9.0992375e-03             NaN             NaN
             NaN             NaN   1.0707308e+00  -1.2439271e-02             NaN             NaN
             NaN             NaN   1.0706857e+00  -1.5784974e-02             NaN             NaN
             NaN             NaN   1.0706357e+00  -1.9135336e-02             NaN             NaN
             NaN             NaN   1.0705807e+00  -2.2489357e-02             NaN             NaN
             NaN             NaN   1.0705208e+00  -2.5846443e-02             NaN             NaN
             NaN             NaN   1.0704561e+00  -2.9206645e-02             NaN             NaN
             NaN             NaN   1.0703867e+00  -3.2570065e-02             NaN             NaN
             NaN             NaN   1.0703128e+00  -3.5936808e-02             NaN             NaN
             NaN             NaN   1.0702345e+00  -3.9306975e-02             NaN             NaN
             NaN             NaN   1.0701519e+00  -4.2680672e-02             NaN             NaN
             NaN             NaN   1.0700651e+00  -4.6058001e-02             NaN             NaN
             NaN             NaN   1.0699743e+00  -4.9439065e-02             NaN             NaN
             NaN             NaN   1.0698796e+00  -5.2823968e-02             NaN             NaN
             NaN             NaN   1.0697811e+00  -5.6212814e-02             NaN             NaN
             NaN             NaN   1.0696789e+00  -5.9605706e-02             NaN             NaN
             NaN             NaN   1.0695733e+00  -6.3002747e-02             NaN             NaN
             NaN             NaN   1.0694642e+00  -6.6404040e-02             NaN             NaN
             NaN             NaN   1.0693519e+00  -6.9809690e-02             NaN             NaN
             NaN             NaN   1.0692364e+00  -7.3219799e-02             NaN             NaN
             NaN             NaN   1.0691179e+00  -7.6634472e-02             NaN             NaN
             NaN             NaN   1.0689966e+00  -8.0053810e-02             NaN             NaN
             NaN             NaN   1.0688725e+00  -8.3477919e-02             NaN             NaN
             NaN             NaN   1.0687457e+00  -8.6906900e-02             NaN             NaN
             NaN             NaN   1.0686165e+00  -9.0340858e-02             NaN             NaN
             NaN             NaN   1.0684848e+00  -9.3779896e-02             NaN             NaN
             NaN             NaN   1.0683510e+00  -9.7224118e-02             NaN             NaN
             NaN             NaN   1.0682150e+00  -1.0067363e-01             NaN             NaN
             NaN             NaN   1.0680770e+00  -1.0412853e-01             NaN             NaN
             NaN             NaN   1.0679372e+00  -1.0758892e-01             NaN             NaN
             NaN             NaN   1.0677957e+00  -1.1105491e-01             NaN             NaN
             NaN             NaN   1.0676525e+00  -1.1452660e-01             NaN             NaN
             NaN             NaN   1.0675078e+00  -1.1800409e-01             NaN             NaN
             NaN             NaN   1.0673619e+00  -1.2148749e-01             NaN             NaN
             NaN             NaN   1.0672146e+00  -1.2497690e-01             NaN             NaN
             NaN             NaN   1.0670663e+00  -1.2847243e-01             NaN             NaN
             NaN             NaN   1.0669171e+00  -1.3197417e-01             NaN             NaN
             NaN             NaN   1.0667670e+00  -1.3548224e-01             NaN             NaN
             NaN             NaN   1.0666161e+00  -1.3899658e-01             NaN             NaN
             NaN             NaN   1.0664643e+00  -1.4251659e-01             NaN             NaN
             NaN             NaN   1.0663115e+00  -1.4604149e-01             NaN             NaN
             NaN             NaN   1.0661574e+00  -1.4957053e-01             NaN             NaN
             NaN             NaN   1.0660019e+00  -1.5310293e-01             NaN             NaN
             NaN             NaN   1.0658447e+00  -1.5663794e-01             NaN             NaN
             NaN             NaN   1.0656857e+00  -1.6017480e-01             NaN             NaN
             NaN             NaN   1.0655247e+00  -1.6371273e-01             NaN             NaN
             NaN             NaN   1.0653616e+00  -1.6725097e-01             NaN             NaN
             NaN             NaN   1.0651961e+00  -1.7078877e-01             NaN             NaN
             NaN             NaN   1.0650281e+00  -1.7432535e-01             NaN             NaN
             NaN             NaN   1.0648573e+00  -1.7785996e-01             NaN             NaN
             NaN             NaN   1.0646836e+00  -1.8139183e-01             NaN             NaN
             NaN             NaN   1.0645068e+00  -1.8492019e-01             NaN             NaN
             NaN             NaN   1.0643268e+00  -1.8844428e-01             NaN             NaN
             NaN             NaN   1.0641433e+00  -1.9196335e-01             NaN             NaN
             NaN             NaN   1.0639561e+00  -1.9547661e-01             NaN             NaN
             NaN             NaN   1.0637652e+00  -1.9898332e-01             NaN             NaN
             NaN             NaN   1.0635702e+00  -2.0248271e-01             NaN             NaN
             NaN             NaN   1.0633710e+00  -2.0597401e-01             NaN             NaN
             NaN             NaN   1.0631674e+00  -2.0945646e-01             NaN             NaN
             NaN             NaN   1.0629593e+00  -2.1292929e-01             NaN             NaN
             NaN             NaN   1.0627465e+00  -2.1639175e-01             NaN             NaN
             NaN             NaN   1.0625287e+00  -2.1984306e-01             NaN             NaN
             NaN             NaN   1.0623058e+00  -2.2328247e-01             NaN             NaN
             NaN             NaN   1.0620777e+00  -2.2670921e-01             NaN             NaN
             NaN             NaN   1.0618440e+00  -2.3012252e-01             NaN             NaN
             NaN             NaN   1.0616047e+00  -2.3352163e-01             NaN             NaN
             NaN             NaN   1.0613596e+00  -2.3690578e-01             NaN             NaN
             NaN             NaN   1.0611084e+00  -2.4027421e-01             NaN             NaN
             NaN             NaN   1.0608510e+00  -2.4362615e-01             NaN             NaN
             NaN             NaN   1.0605872e+00  -2.4696084e-01             NaN             NaN
             NaN             NaN   1.0603169e+00  -2.5027751e-01             NaN             NaN
             NaN             NaN   1.0600398e+00  -2.5357545e-01             NaN             NaN
             NaN             NaN   1.0597561e+00  -2.5685433e-01             NaN             NaN
             NaN             NaN   1.0594659e+00  -2.6011415e-01             NaN             NaN
             NaN             NaN   1.0591695e+00  -2.6335488e-01             NaN             NaN
             NaN             NaN   1.0588671e+00  -2.6657649e-01             NaN             NaN
             NaN             NaN   1.0585589e+00  -2.6977897e-01             NaN             NaN
             NaN             NaN   1.0582452e+00  -2.7296229e-01             NaN             NaN
             NaN             NaN   1.0579262e+00  -2.7612643e-01             NaN             NaN
             NaN             NaN   1.0576021e+00  -2.7927137e-01             NaN             NaN
             NaN             NaN   1.0572731e+00  -2.8239709e-01             NaN             NaN
             NaN             NaN   1.0569395e+00  -2.8550356e-01             NaN             NaN
             NaN             NaN   1.0566015e+00  -2.8859077e-01             NaN             NaN
             NaN             NaN   1.0562593e+00  -2.9165869e-01             NaN             NaN
             NaN             NaN   1.0559132e+00  -2.9470730e-01             NaN             NaN
             NaN             NaN   1.0555633e+00  -2.9773658e-01             NaN             NaN
             NaN             NaN   1.0552099e+00  -3.0074651e-01             NaN             NaN
             NaN             NaN   1.0548532e+00  -3.0373706e-01             NaN             NaN
             NaN             NaN   1.0544935e+00  -3.0670821e-01             NaN             NaN
             NaN             NaN   1.0541310e+00  -3.0965994e-01             NaN             NaN
             NaN             NaN   1.0537658e+00  -3.1259224e-01             NaN             NaN
             NaN             NaN   1.0533983e+00  -3.1550507e-01             NaN             NaN
             NaN             NaN   1.0530286e+00  -3.1839842e-01             NaN             NaN
             NaN             NaN   1.0526570e+00  -3.2127226e-01             NaN             NaN
             NaN             NaN   1.0522837e+00  -3.2412657e-01             NaN             NaN
             NaN             NaN   1.0519089e+00  -3.2696133e-01             NaN             NaN
             NaN             NaN   1.0515328e+00  -3.2977652e-01             NaN             NaN
             NaN             NaN   1.0511558e+00  -3.3257212e-01             NaN             NaN
             NaN             NaN   1.0507779e+00  -3.3534811e-01             NaN             NaN
             NaN             NaN   1.0503995e+00  -3.3810445e-01             NaN             NaN
             NaN             NaN   1.0500207e+00  -3.4084114e-01             NaN             NaN
             NaN             NaN   1.0496419e+00  -3.4355815e-01             NaN             NaN
             NaN             NaN   1.0492631e+00  -3.4625545e-01             NaN             NaN
             NaN             NaN   1.0488846e+00  -3.4893303e-01             NaN             NaN
             NaN             NaN   1.0485068e+00  -3.5159087e-01             NaN             NaN
             NaN             NaN   1.0481295e+00  -3.5422911e-01             NaN             NaN
             NaN             NaN   1.0477529e+00  -3.5684816e-01             NaN             NaN
             NaN             NaN   1.0473768e+00  -3.5944843e-01             NaN             NaN
             NaN             NaN   1.0470010e+00  -3.6203036e-01             NaN             NaN
             NaN             NaN   1.0466256e+00  -3.6459437e-01             NaN             NaN
             NaN             NaN   1.0462505e+00  -3.6714089e-01             NaN             NaN
             NaN             NaN   1.0458755e+00  -3.6967033e-01             NaN             NaN
             NaN             NaN   1.0455005e+00  -3.7218313e-01             NaN             NaN
             NaN             NaN   1.0451255e+00  -3.7467970e-01             NaN             NaN
             NaN             NaN   1.0447504e+00  -3.7716048e-01             NaN             NaN
             NaN             NaN   1.0443751e+00  -3.7962588e-01             NaN             NaN
             NaN             NaN   1.0439994e+00  -3.8207633e-01             NaN             NaN
             NaN             NaN   1.0436234e+00  -3.8451227e-01             NaN             NaN
             NaN             NaN   1.0432469e+00  -3.8693410e-01             NaN             NaN
             NaN             NaN   1.0428698e+00  -3.8934226e-01             NaN             NaN
             NaN             NaN   1.0424921e+00  -3.9173716e-01             NaN             NaN
             NaN             NaN   1.0421137e+00  -3.9411925e-01             NaN             NaN
             NaN             NaN   1.0417344e+00  -3.9648893e-01             NaN             NaN
             NaN             NaN   1.0413541e+00  -3.9884663e-01             NaN             NaN
             NaN             NaN   1.0409729e+00  -4.0119279e-01             NaN             NaN
             NaN             NaN   1.0405906e+00  -4.0352781e-01             NaN             NaN
             NaN             NaN   1.0402070e+00  -4.0585214e-01             NaN             NaN
             NaN             NaN   1.0398222e+00  -4.0816619e-01             NaN             NaN
             NaN             NaN   1.0394360e+00  -4.1047038e-01             NaN             NaN
             NaN             NaN   1.0390484e+00  -4.1276515e-01             NaN             NaN
             NaN             NaN   1.0386592e+00  -4.1505091e-01             NaN             NaN
             NaN             NaN   1.0382684e+00  -4.1732809e-01             NaN             NaN
             NaN             NaN   1.0378758e+00  -4.1959712e-01             NaN             NaN
             NaN             NaN   1.0374815e+00  -4.2185842e-01             NaN             NaN
             NaN             NaN   1.0370852e+00  -4.2411241e-01             NaN             NaN
             NaN             NaN   1.0366869e+00  -4.2635952e-01             NaN             NaN
             NaN             NaN   1.0362866e+00  -4.2860018e-01             NaN             NaN
             NaN             NaN   1.0358841e+00  -4.3083480e-01             NaN             NaN
             NaN             NaN   1.0354793e+00  -4.3306388e-01             NaN             NaN
             NaN             NaN   1.0350722e+00  -4.3528814e-01             NaN             NaN
             NaN             NaN   1.0346626e+00  -4.3750837e-01             NaN             NaN
             NaN             NaN   1.0342504e+00  -4.3972537e-01             NaN             NaN
             NaN             NaN   1.0338356e+00  -4.4193991e-01             NaN             NaN
             NaN             NaN   1.0334181e+00  -4.4415280e-01             NaN             NaN
             NaN             NaN   1.0329976e+00  -4.4636482e-01             NaN             NaN
             NaN             NaN   1.0325743e+00  -4.4857676e-01             NaN             NaN
             NaN             NaN   1.0321478e+00  -4.5078941e-01             NaN             NaN
             NaN             NaN   1.0317182e+00  -4.5300355e-01             NaN             NaN
             NaN             NaN   1.0312854e+00  -4.5521999e-01             NaN             NaN
             NaN             NaN   1.0308492e+00  -4.5743951e-01             NaN             NaN
             NaN             NaN   1.0304096e+00  -4.5966290e-01             NaN             NaN
             NaN             NaN   1.0299663e+00  -4.6189094e-01             NaN             NaN
             NaN             NaN   1.0295195e+00  -4.6412443e-01             NaN             NaN
             NaN             NaN   1.0290689e+00  -4.6636416e-01             NaN             NaN
             NaN             NaN   1.0286144e+00  -4.6861092e-01             NaN             NaN
             NaN             NaN   1.0281560e+00  -4.7086550e-01             NaN             NaN
             NaN             NaN   1.0276936e+00  -4.7312868e-01             NaN             NaN
             NaN             NaN   1.0272269e+00  -4.7540126e-01             NaN             NaN
             NaN             NaN   1.0267561e+00  -4.7768402e-01             NaN             NaN
             NaN             NaN   1.0262809e+00  -4.7997776e-01             NaN             NaN
             NaN             NaN   1.0258012e+00  -4.8228326e-01             NaN             NaN
             NaN             NaN   1.0253170e+00  -4.8460132e-01             NaN             NaN
             NaN             NaN   1.0248282e+00  -4.8693273e-01             NaN             NaN
             NaN             NaN   1.0243346e+00  -4.8927826e-01             NaN             NaN
             NaN             NaN   1.0238361e+00  -4.9163873e-01             NaN             NaN
             NaN             NaN   1.0233327e+00  -4.9401490e-01             NaN             NaN
             NaN             NaN   1.0228243e+00  -4.9640758e-01             NaN             NaN
             NaN             NaN   1.0223107e+00  -4.9881755e-01             NaN             NaN
             NaN             NaN   1.0217919e+00  -5.0124561e-01             NaN             NaN
             NaN             NaN   1.0212677e+00  -5.0369253e-01             NaN             NaN
             NaN             NaN   1.0207381e+00  -5.0615912e-01             NaN             NaN
             NaN             NaN   1.0202030e+00  -5.0864609e-01             NaN             NaN
             NaN             NaN   1.0196624e+00  -5.1115335e-01             NaN             NaN
             NaN             NaN   1.0191165e+00  -5.1368029e-01             NaN             NaN
             NaN             NaN   1.0185655e+00  -5.1622629e-01             NaN             NaN
             NaN             NaN   1.0180095e+00  -5.1879072e-01             NaN             NaN
             NaN             NaN   1.0174487e+00  -5.2137297e-01             NaN             NaN
             NaN             NaN   1.0168833e+00  -5.2397241e-01             NaN             NaN
             NaN             NaN   1.0163134e+00  -5.2658842e-01             NaN             NaN
             NaN             NaN   1.0157393e+00  -5.2922038e-01             NaN             NaN
             NaN             NaN   1.0151610e+00  -5.3186767e-01             NaN             NaN
             NaN             NaN   1.0145787e+00  -5.3452967e-01             NaN             NaN
             NaN             NaN   1.0139927e+00  -5.3720576e-01             NaN             NaN
             NaN             NaN   1.0134031e+00  -5.3989531e-01             NaN             NaN
             NaN             NaN   1.0128099e+00  -5.4259770e-01             NaN             NaN
             NaN             NaN   1.0122135e+00  -5.4531231e-01             NaN             NaN
             NaN             NaN   1.0116140e+00  -5.4803853e-01             NaN             NaN
             NaN             NaN   1.0110115e+00  -5.5077572e-01             NaN             NaN
             NaN             NaN   1.0104062e+00  -5.5352327e-01             NaN             NaN
             NaN             NaN   1.0097984e+00  -5.5628056e-01             NaN             NaN
             NaN             NaN   1.0091880e+00  -5.5904696e-01             NaN             NaN
             NaN             NaN   1.0085754e+00  -5.6182185e-01             NaN             NaN
             NaN             NaN   1.0079606e+00  -5.6460461e-01             NaN             NaN
             NaN             NaN   1.0073439e+00  -5.6739463e-01             NaN             NaN
             NaN             NaN   1.0067254e+00  -5.7019127e-01             NaN             NaN
             NaN             NaN   1.0061053e+00  -5.7299392e-01             NaN             NaN
             NaN             NaN   1.0054838e+00  -5.7580196e-01             NaN             NaN
             NaN             NaN   1.0048610e+00  -5.7861476e-01             NaN             NaN
             NaN             NaN   1.0042370e+00  -5.8143170e-01             NaN             NaN
             NaN             NaN   1.0036121e+00  -5.8425217e-01             NaN             NaN
             NaN             NaN   1.0029864e+00  -5.8707554e-01             NaN             NaN
             NaN             NaN   1.0023601e+00  -5.8990118e-01             NaN             NaN
             NaN             NaN   1.0017334e+00  -5.9272848e-01             NaN             NaN
             NaN             NaN   1.0011064e+00  -5.9555682e-01             NaN             NaN


==> VdP_simulation_monomials.dat <==
   1.0000000e+00  -6.0000000e-01  -8.0333703e-04   2.4635467e-03   1.0000000e+00  -6.0000000e-01
   9.9400000e-01  -6.1000000e-01  -6.2103450e-04   2.9549707e-03   9.9400000e-01  -5.7169080e-01
   9.8790000e-01  -6.2001298e-01  -4.3853675e-04   3.4457961e-03   9.8828309e-01  -5.4774168e-01
   9.8169987e-01  -6.3004112e-01  -2.5564858e-04   3.9354242e-03   9.8280568e-01  -5.2755617e-01
   9.7539946e-01  -6.4008660e-01  -7.2174777e-05   4.4232564e-03   9.7753011e-01  -5.1056891e-01
   9.6899859e-01  -6.5015165e-01   1.1207987e-04   4.9086940e-03   9.7242442e-01  -4.9626560e-01
   9.6249708e-01  -6.6023850e-01   2.9731057e-04   5.3911384e-03   9.6746177e-01  -4.8419221e-01
   9.5589469e-01  -6.7034940e-01   4.8371253e-04   5.8699909e-03   9.6261985e-01  -4.7395677e-01
   9.4919120e-01  -6.8048663e-01   6.7148097e-04   6.3446530e-03   9.5788028e-01  -4.6522663e-01
   9.4238633e-01  -6.9065247e-01   8.6081110e-04   6.8145259e-03   9.5322801e-01  -4.5772323e-01
   9.3547981e-01  -7.0084923e-01   1.0518981e-03   7.2790111e-03   9.4865078e-01  -4.5121572e-01
   9.2847131e-01  -7.1107923e-01   1.2449373e-03   7.7375098e-03   9.4413862e-01  -4.4551444e-01
   9.2136052e-01  -7.2134481e-01   1.4401237e-03   8.1894234e-03   9.3968348e-01  -4.4046458e-01
   9.1414707e-01  -7.3164833e-01   1.6376527e-03   8.6341534e-03   9.3527883e-01  -4.3594054e-01
   9.0683059e-01  -7.4199216e-01   1.8377194e-03   9.0711010e-03   9.3091943e-01  -4.3184084e-01
   8.9941067e-01  -7.5237867e-01   2.0405191e-03   9.4996677e-03   9.2660102e-01  -4.2808386e-01
   8.9188688e-01  -7.6281028e-01   2.2462470e-03   9.9192547e-03   9.2232018e-01  -4.2460411e-01
   8.8425878e-01  -7.7328938e-01   2.4550982e-03   1.0329263e-02   9.1807414e-01  -4.2134923e-01
   8.7652589e-01  -7.8381841e-01   2.6672680e-03   1.0729095e-02   9.1386065e-01  -4.1827743e-01
   8.6868770e-01  -7.9439979e-01   2.8829516e-03   1.1118151e-02   9.0967787e-01  -4.1535542e-01
   8.6074370e-01  -8.0503598e-01   3.1023442e-03   1.1495834e-02   9.0552432e-01  -4.1255672e-01
   8.5269334e-01  -8.1572943e-01   3.3256410e-03   1.1861543e-02   9.0139875e-01  -4.0986030e-01
   8.4453605e-01  -8.2648261e-01   3.5530373e-03   1.2214681e-02   8.9730015e-01  -4.0724946e-01
   8.3627122e-01  -8.3729798e-01   3.7847282e-03   1.2554648e-02   8.9322765e-01  -4.0471093e-01
   8.2789824e-01  -8.4817803e-01   4.0209089e-03   1.2880847e-02   8.8918054e-01  -4.0223418e-01
   8.1941646e-01  -8.5912525e-01   4.2617747e-03   1.3192679e-02   8.8515820e-01  -3.9981084e-01
   8.1082521e-01  -8.7014213e-01   4.5075208e-03   1.3489544e-02   8.8116009e-01  -3.9743426e-01
   8.0212379e-01  -8.8123116e-01   4.7583424e-03   1.3770845e-02   8.7718575e-01  -3.9509911e-01
   7.9331148e-01  -8.9239484e-01   5.0144346e-03   1.4035982e-02   8.7323476e-01  -3.9280114e-01
   7.8438753e-01  -9.0363568e-01   5.2759928e-03   1.4284358e-02   8.6930675e-01  -3.9053693e-01
   7.7535117e-01  -9.1495617e-01   5.5432121e-03   1.4515372e-02   8.6540138e-01  -3.8830373e-01
   7.6620161e-01  -9.2635881e-01   5.8162877e-03   1.4728428e-02   8.6151834e-01  -3.8609929e-01
   7.5693802e-01  -9.3784608e-01   6.0954148e-03   1.4922926e-02   8.5765735e-01  -3.8392177e-01
   7.4755956e-01  -9.4942049e-01   6.3807887e-03   1.5098267e-02   8.5381813e-01  -3.8176966e-01
   7.3806536e-01  -9.6108450e-01   6.6725722e-03   1.5253892e-02   8.5000044e-01  -3.7964169e-01
   7.2845451e-01  -9.7284058e-01   6.9705516e-03   1.5389697e-02   8.4620402e-01  -3.7753680e-01
   7.1872611e-01  -9.8469119e-01   7.2742707e-03   1.5505871e-02   8.4242865e-01  -3.7545407e-01
   7.0887919e-01  -9.9663877e-01   7.5832690e-03   1.5602609e-02   8.3867411e-01  -3.7339272e-01
   6.9891281e-01  -1.0086857e+00   7.8970859e-03   1.5680106e-02   8.3494018e-01  -3.7135206e-01
   6.8882595e-01  -1.0208345e+00   8.2152612e-03   1.5738556e-02   8.3122666e-01  -3.6933147e-01
   6.7861760e-01  -1.0330874e+00   8.5373342e-03   1.5778153e-02   8.2753335e-01  -3.6733043e-01
   6.6828673e-01  -1.0454469e+00   8.8628445e-03   1.5799092e-02   8.2386004e-01  -3.6534841e-01
   6.5783226e-01  -1.0579152e+00   9.1913318e-03   1.5801567e-02   8.2020656e-01  -3.6338499e-01
   6.4725311e-01  -1.0704946e+00   9.5223354e-03   1.5785773e-02   8.1657271e-01  -3.6143972e-01
   6.3654816e-01  -1.0831874e+00   9.8553951e-03   1.5751905e-02   8.1295831e-01  -3.5951223e-01
   6.2571629e-01  -1.0959958e+00   1.0190050e-02   1.5700156e-02   8.0936319e-01  -3.5760215e-01
   6.1475633e-01  -1.1089218e+00   1.0525841e-02   1.5630722e-02   8.0578717e-01  -3.5570911e-01
   6.0366711e-01  -1.1219677e+00   1.0862306e-02   1.5543797e-02   8.0223008e-01  -3.5383281e-01
   5.9244744e-01  -1.1351354e+00   1.1198985e-02   1.5439575e-02   7.9869175e-01  -3.5197291e-01
   5.8109608e-01  -1.1484270e+00   1.1535417e-02   1.5318251e-02   7.9517202e-01  -3.5012912e-01
   5.6961181e-01  -1.1618443e+00   1.1871144e-02   1.5180019e-02   7.9167073e-01  -3.4830115e-01
   5.5799337e-01  -1.1753892e+00   1.2205702e-02   1.5025074e-02   7.8818772e-01  -3.4648871e-01
   5.4623948e-01  -1.1890634e+00   1.2538634e-02   1.4853611e-02   7.8472283e-01  -3.4469155e-01
   5.3434884e-01  -1.2028685e+00   1.2869477e-02   1.4665823e-02   7.8127591e-01  -3.4290939e-01
   5.2232016e-01  -1.2168061e+00   1.3197772e-02   1.4461905e-02   7.7784682e-01  -3.4114198e-01
   5.1015210e-01  -1.2308777e+00   1.3523057e-02   1.4242053e-02   7.7443540e-01  -3.3938908e-01
   4.9784332e-01  -1.2450846e+00   1.3844873e-02   1.4006460e-02   7.7104151e-01  -3.3765046e-01
   4.8539247e-01  -1.2594280e+00   1.4162760e-02   1.3755320e-02   7.6766501e-01  -3.3592587e-01
   4.7279819e-01  -1.2739089e+00   1.4476256e-02   1.3488829e-02   7.6430575e-01  -3.3421510e-01
   4.6005910e-01  -1.2885283e+00   1.4784901e-02   1.3207181e-02   7.6096360e-01  -3.3251793e-01
   4.4717382e-01  -1.3032869e+00   1.5088235e-02   1.2910569e-02   7.5763842e-01  -3.3083415e-01
   4.3414095e-01  -1.3181854e+00   1.5385797e-02   1.2599190e-02   7.5433007e-01  -3.2916355e-01
   4.2095910e-01  -1.3332242e+00   1.5677127e-02   1.2273237e-02   7.5103844e-01  -3.2750593e-01
   4.0762686e-01  -1.3484035e+00   1.5961765e-02   1.1932905e-02   7.4776338e-01  -3.2586109e-01
   3.9414282e-01  -1.3637233e+00   1.6239249e-02   1.1578388e-02   7.4450477e-01  -3.2422884e-01
   3.8050559e-01  -1.3791834e+00   1.6509120e-02   1.1209881e-02   7.4126248e-01  -3.2260901e-01
   3.6671375e-01  -1.3947835e+00   1.6770917e-02   1.0827578e-02   7.3803639e-01  -3.2100139e-01
   3.5276592e-01  -1.4105227e+00   1.7024180e-02   1.0431674e-02   7.3482638e-01  -3.1940583e-01
   3.3866069e-01  -1.4264003e+00   1.7268513e-02   1.0022365e-02   7.3163232e-01  -3.1782214e-01
   3.2439669e-01  -1.4424150e+00   1.7503611e-02   9.5998553e-03   7.2845410e-01  -3.1625016e-01
   3.0997254e-01  -1.4585652e+00   1.7729183e-02   9.1643451e-03   7.2529160e-01  -3.1468973e-01
   2.9538689e-01  -1.4748491e+00   1.7944933e-02   8.7160370e-03   7.2214470e-01  -3.1314068e-01
   2.8063840e-01  -1.4912646e+00   1.8150567e-02   8.2551331e-03   7.1901329e-01  -3.1160285e-01
   2.6572575e-01  -1.5078092e+00   1.8345792e-02   7.7818354e-03   7.1589726e-01  -3.1007610e-01
   2.5064766e-01  -1.5244799e+00   1.8530314e-02   7.2963461e-03   7.1279650e-01  -3.0856027e-01
   2.3540286e-01  -1.5412734e+00   1.8703838e-02   6.7988672e-03   7.0971090e-01  -3.0705522e-01
   2.1999013e-01  -1.5581861e+00   1.8866070e-02   6.2896009e-03   7.0664035e-01  -3.0556081e-01
   2.0440826e-01  -1.5752137e+00   1.9016716e-02   5.7687492e-03   7.0358474e-01  -3.0407688e-01
   1.8865613e-01  -1.5923518e+00   1.9155483e-02   5.2365143e-03   7.0054397e-01  -3.0260332e-01
   1.7273261e-01  -1.6095951e+00   1.9282077e-02   4.6930982e-03   6.9751794e-01  -3.0113999e-01
   1.5663666e-01  -1.6269382e+00   1.9396202e-02   4.1387031e-03   6.9450654e-01  -2.9968674e-01
   1.4036728e-01  -1.6443747e+00   1.9497566e-02   3.5735310e-03   6.9150967e-01  -2.9824347e-01
   1.2392353e-01  -1.6618982e+00   1.9585874e-02   2.9977841e-03   6.8852723e-01  -2.9681003e-01
   1.0730455e-01  -1.6795012e+00   1.9660832e-02   2.4116644e-03   6.8555913e-01  -2.9538632e-01
   9.0509536e-02  -1.6971758e+00   1.9722147e-02   1.8153740e-03   6.8260527e-01  -2.9397220e-01
   7.3537777e-02  -1.7149137e+00   1.9769523e-02   1.2091151e-03   6.7966555e-01  -2.9256756e-01
   5.6388641e-02  -1.7327054e+00   1.9802668e-02   5.9308964e-04   6.7673987e-01  -2.9117229e-01
   3.9061586e-02  -1.7505413e+00   1.9821287e-02  -3.2500147e-05   6.7382815e-01  -2.8978627e-01
   2.1556174e-02  -1.7684106e+00   1.9825086e-02  -6.6745222e-04   6.7093029e-01  -2.8840940e-01
   3.8720676e-03  -1.7863021e+00   1.9813771e-02  -1.3115645e-03   6.6804619e-01  -2.8704156e-01
  -1.3990953e-02  -1.8042035e+00   1.9787049e-02  -1.9646348e-03   6.6517578e-01  -2.8568265e-01
  -3.2032988e-02  -1.8221021e+00   1.9744624e-02  -2.6264611e-03   6.6231895e-01  -2.8433257e-01
  -5.0254009e-02  -1.8399841e+00   1.9686203e-02  -3.2968413e-03   6.5947563e-01  -2.8299120e-01
  -6.8653850e-02  -1.8578349e+00   1.9611492e-02  -3.9755733e-03   6.5664571e-01  -2.8165847e-01
  -8.7232200e-02  -1.8756392e+00   1.9520197e-02  -4.6624550e-03   6.5382913e-01  -2.8033425e-01
  -1.0598859e-01  -1.8933805e+00   1.9412024e-02  -5.3572843e-03   6.5102579e-01  -2.7901847e-01
  -1.2492240e-01  -1.9110418e+00   1.9286679e-02  -6.0598591e-03   6.4823560e-01  -2.7771102e-01
  -1.4403281e-01  -1.9286047e+00   1.9143868e-02  -6.7699773e-03   6.4545849e-01  -2.7641181e-01
  -1.6331886e-01  -1.9460503e+00   1.8983296e-02  -7.4874368e-03   6.4269437e-01  -2.7512076e-01
  -1.8277937e-01  -1.9633586e+00   1.8804671e-02  -8.2120355e-03   6.3994317e-01  -2.7383777e-01
  -2.0241295e-01  -1.9805085e+00   1.8607697e-02  -8.9435713e-03   6.3720479e-01  -2.7256275e-01
  -2.2221804e-01  -1.9974780e+00   1.8392189e-02  -9.6817684e-03   6.3447916e-01  -2.7129562e-01
  -2.4219282e-01  -2.0142442e+00   1.8158392e-02  -1.0426056e-02   6.3176621e-01  -2.7003630e-01
  -2.6233526e-01  -2.0307832e+00   1.7906661e-02  -1.1175789e-02   6.2906584e-01  -2.6878470e-01
  -2.8264309e-01  -2.0470701e+00   1.7637348e-02  -1.1930323e-02   6.2637800e-01  -2.6754074e-01
  -3.0311379e-01  -2.0630790e+00   1.7350807e-02  -1.2689014e-02   6.2370259e-01  -2.6630435e-01
  -3.2374458e-01  -2.0787832e+00   1.7047393e-02  -1.3451216e-02   6.2103954e-01  -2.6507543e-01
  -3.4453241e-01  -2.0941548e+00   1.6727459e-02  -1.4216285e-02   6.1838879e-01  -2.6385393e-01
  -3.6547396e-01  -2.1091652e+00   1.6391358e-02  -1.4983577e-02   6.1575025e-01  -2.6263975e-01
  -3.8656561e-01  -2.1237849e+00   1.6039444e-02  -1.5752446e-02   6.1312385e-01  -2.6143283e-01
  -4.0780346e-01  -2.1379834e+00   1.5672071e-02  -1.6522249e-02   6.1050952e-01  -2.6023309e-01
  -4.2918330e-01  -2.1517297e+00   1.5289592e-02  -1.7292340e-02   6.0790719e-01  -2.5904046e-01
  -4.5070059e-01  -2.1649917e+00   1.4892362e-02  -1.8062074e-02   6.0531679e-01  -2.5785487e-01
  -4.7235051e-01  -2.1777368e+00   1.4480733e-02  -1.8830808e-02   6.0273824e-01  -2.5667626e-01
  -4.9412788e-01  -2.1899318e+00   1.4055060e-02  -1.9597896e-02   6.0017148e-01  -2.5550454e-01
  -5.1602720e-01  -2.2015429e+00   1.3615695e-02  -2.0362694e-02   5.9761643e-01  -2.5433967e-01
  -5.3804263e-01  -2.2125357e+00   1.3162994e-02  -2.1124557e-02   5.9507304e-01  -2.5318156e-01
  -5.6016798e-01  -2.2228755e+00   1.2697309e-02  -2.1882841e-02   5.9254122e-01  -2.5203015e-01
  -5.8239674e-01  -2.2325275e+00   1.2218994e-02  -2.2636900e-02   5.9002092e-01  -2.5088539e-01
  -6.0472201e-01  -2.2414564e+00   1.1728403e-02  -2.3386091e-02   5.8751206e-01  -2.4974720e-01
  -6.2713658e-01  -2.2496270e+00   1.1225890e-02  -2.4129768e-02   5.8501459e-01  -2.4861553e-01
  -6.4963285e-01  -2.2570041e+00   1.0711807e-02  -2.4867287e-02   5.8252844e-01  -2.4749031e-01
  -6.7220289e-01  -2.2635527e+00   1.0186510e-02  -2.5598003e-02   5.8005353e-01  -2.4637149e-01
  -6.9483841e-01  -2.2692382e+00   9.6503506e-03  -2.6321271e-02   5.7758982e-01  -2.4525900e-01
  -7.1753080e-01  -2.2740263e+00   9.1036836e-03  -2.7036447e-02   5.7513723e-01  -2.4415280e-01
  -7.4027106e-01  -2.2778834e+00   8.5468624e-03  -2.7742887e-02   5.7269570e-01  -2.4305281e-01
  -7.6304989e-01  -2.2807767e+00   7.9802407e-03  -2.8439945e-02   5.7026517e-01  -2.4195898e-01
  -7.8585766e-01  -2.2826743e+00   7.4041722e-03  -2.9126977e-02   5.6784558e-01  -2.4087127e-01
  -8.0868440e-01  -2.2835453e+00   6.8190104e-03  -2.9803338e-02   5.6543687e-01  -2.3978960e-01
  -8.3151986e-01  -2.2833602e+00   6.2251091e-03  -3.0468383e-02   5.6303898e-01  -2.3871394e-01
  -8.5435346e-01  -2.2820909e+00   5.6228220e-03  -3.1121469e-02   5.6065184e-01  -2.3764423e-01
  -8.7717437e-01  -2.2797108e+00   5.0125027e-03  -3.1761949e-02   5.5827539e-01  -2.3658041e-01
  -8.9997148e-01  -2.2761953e+00   4.3945049e-03  -3.2389181e-02   5.5590959e-01  -2.3552243e-01
  -9.2273343e-01  -2.2715215e+00   3.7691822e-03  -3.3002518e-02   5.5355436e-01  -2.3447025e-01
  -9.4544864e-01  -2.2656688e+00   3.1368819e-03  -3.3601317e-02   5.5120966e-01  -2.3342381e-01
  -9.6810533e-01  -2.2586188e+00   2.4978759e-03  -3.4184942e-02   5.4887542e-01  -2.3238306e-01
  -9.9069152e-01  -2.2503555e+00   1.8523879e-03  -3.4752763e-02   5.4655159e-01  -2.3134796e-01
  -1.0131951e+00  -2.2408656e+00   1.2006404e-03  -3.5304150e-02   5.4423811e-01  -2.3031845e-01
  -1.0356037e+00  -2.2301384e+00   5.4285615e-04  -3.5838471e-02   5.4193493e-01  -2.2929450e-01
  -1.0579051e+00  -2.2181661e+00  -1.2074210e-04  -3.6355097e-02   5.3964198e-01  -2.2827604e-01
  -1.0800868e+00  -2.2049438e+00  -7.8993167e-04  -3.6853398e-02   5.3735922e-01  -2.2726305e-01
  -1.1021362e+00  -2.1904698e+00  -1.4644899e-03  -3.7332742e-02   5.3508659e-01  -2.2625547e-01
  -1.1240409e+00  -2.1747454e+00  -2.1441940e-03  -3.7792499e-02   5.3282404e-01  -2.2525326e-01
  -1.1457884e+00  -2.1577752e+00  -2.8288214e-03  -3.8232040e-02   5.3057151e-01  -2.2425637e-01
  -1.1673661e+00  -2.1395671e+00  -3.5181492e-03  -3.8650733e-02   5.2832894e-01  -2.2326476e-01
  -1.1887618e+00  -2.1201323e+00  -4.2119550e-03  -3.9047949e-02   5.2609630e-01  -2.2227839e-01
  -1.2099631e+00  -2.0994853e+00  -4.9100158e-03  -3.9423057e-02   5.2387351e-01  -2.2129721e-01
  -1.2309580e+00  -2.0776438e+00  -5.6121091e-03  -3.9775426e-02   5.2166054e-01  -2.2032119e-01
  -1.2517344e+00  -2.0546290e+00  -6.3180121e-03  -4.0104427e-02   5.1945733e-01  -2.1935028e-01
  -1.2722807e+00  -2.0304652e+00  -7.0275021e-03  -4.0409428e-02   5.1726382e-01  -2.1838445e-01
  -1.2925853e+00  -2.0051800e+00  -7.7403565e-03  -4.0689800e-02   5.1507998e-01  -2.1742365e-01
  -1.3126371e+00  -1.9788038e+00  -8.4563525e-03  -4.0944912e-02   5.1290574e-01  -2.1646784e-01
  -1.3324252e+00  -1.9513704e+00  -9.1752675e-03  -4.1174134e-02   5.1074107e-01  -2.1551699e-01
  -1.3519389e+00  -1.9229161e+00  -9.8968786e-03  -4.1376835e-02   5.0858590e-01  -2.1457105e-01
  -1.3711680e+00  -1.8934799e+00  -1.0620963e-02  -4.1552385e-02   5.0644018e-01  -2.1362999e-01
  -1.3901028e+00  -1.8631037e+00  -1.1347299e-02  -4.1700154e-02   5.0430389e-01  -2.1269377e-01
  -1.4087339e+00  -1.8318314e+00  -1.2075663e-02  -4.1819511e-02   5.0217695e-01  -2.1176235e-01
  -1.4270522e+00  -1.7997091e+00  -1.2805832e-02  -4.1909826e-02   5.0005932e-01  -2.1083570e-01
  -1.4450493e+00  -1.7667850e+00  -1.3537584e-02  -4.1970468e-02   4.9795097e-01  -2.0991378e-01
  -1.4627171e+00  -1.7331089e+00  -1.4270695e-02  -4.2000807e-02   4.9585183e-01  -2.0899656e-01
  -1.4800482e+00  -1.6987322e+00  -1.5004945e-02  -4.2000214e-02   4.9376186e-01  -2.0808400e-01
  -1.4970356e+00  -1.6637076e+00  -1.5740109e-02  -4.1968056e-02   4.9168102e-01  -2.0717606e-01
  -1.5136726e+00  -1.6280887e+00  -1.6475964e-02  -4.1903704e-02   4.8960926e-01  -2.0627272e-01
  -1.5299535e+00  -1.5919300e+00  -1.7212290e-02  -4.1806529e-02   4.8754654e-01  -2.0537393e-01
  -1.5458728e+00  -1.5552866e+00  -1.7948861e-02  -4.1675898e-02   4.8549280e-01  -2.0447966e-01
  -1.5614257e+00  -1.5182137e+00  -1.8685457e-02  -4.1511182e-02   4.8344800e-01  -2.0358989e-01
  -1.5766078e+00  -1.4807667e+00  -1.9421853e-02  -4.1311751e-02   4.8141210e-01  -2.0270458e-01
  -1.5914155e+00  -1.4430010e+00  -2.0157826e-02  -4.1076980e-02   4.7938506e-01  -2.0182369e-01
  -1.6058455e+00  -1.4049714e+00  -2.0893035e-02  -4.0806639e-02   4.7736682e-01  -2.0094720e-01
  -1.6198952e+00  -1.3667321e+00  -2.1626958e-02  -4.0501104e-02   4.7535735e-01  -2.0007507e-01
  -1.6335625e+00  -1.3283366e+00  -2.2359058e-02  -4.0160807e-02   4.7335660e-01  -1.9920727e-01
  -1.6468459e+00  -1.2898373e+00  -2.3088799e-02  -3.9786176e-02   4.7136452e-01  -1.9834377e-01
  -1.6597443e+00  -1.2512855e+00  -2.3815644e-02  -3.9377641e-02   4.6938109e-01  -1.9748454e-01
  -1.6722571e+00  -1.2127311e+00  -2.4539056e-02  -3.8935632e-02   4.6740624e-01  -1.9662956e-01
  -1.6843844e+00  -1.1742225e+00  -2.5258498e-02  -3.8460579e-02   4.6543994e-01  -1.9577878e-01
  -1.6961267e+00  -1.1358065e+00  -2.5973433e-02  -3.7952911e-02   4.6348216e-01  -1.9493219e-01
  -1.7074847e+00  -1.0975279e+00  -2.6683326e-02  -3.7413059e-02   4.6153283e-01  -1.9408974e-01
  -1.7184600e+00  -1.0594298e+00  -2.7387638e-02  -3.6841453e-02   4.5959194e-01  -1.9325143e-01
  -1.7290543e+00  -1.0215534e+00  -2.8085833e-02  -3.6238521e-02   4.5765942e-01  -1.9241721e-01
  -1.7392698e+00  -9.8393778e-01  -2.8777374e-02  -3.5604694e-02   4.5573525e-01  -1.9158705e-01
  -1.7491092e+00  -9.4661976e-01  -2.9461725e-02  -3.4940401e-02   4.5381938e-01  -1.9076094e-01
  -1.7585754e+00  -9.0963414e-01  -3.0138348e-02  -3.4246073e-02   4.5191177e-01  -1.8993883e-01
  -1.7676718e+00  -8.7301349e-01  -3.0806707e-02  -3.3522139e-02   4.5001238e-01  -1.8912072e-01
  -1.7764019e+00  -8.3678818e-01  -3.1466266e-02  -3.2769029e-02   4.4812118e-01  -1.8830656e-01
  -1.7847698e+00  -8.0098632e-01  -3.2116486e-02  -3.1987172e-02   4.4623811e-01  -1.8749633e-01
  -1.7927796e+00  -7.6563384e-01  -3.2756832e-02  -3.1176999e-02   4.4436315e-01  -1.8669001e-01
  -1.8004360e+00  -7.3075446e-01  -3.3386767e-02  -3.0338940e-02   4.4249625e-01  -1.8588757e-01
  -1.8077435e+00  -6.9636973e-01  -3.4005753e-02  -2.9473423e-02   4.4063737e-01  -1.8508899e-01
  -1.8147072e+00  -6.6249907e-01  -3.4613255e-02  -2.8580879e-02   4.3878648e-01  -1.8429423e-01
  -1.8213322e+00  -6.2915982e-01  -3.5208734e-02  -2.7661738e-02   4.3694354e-01  -1.8350327e-01
  -1.8276238e+00  -5.9636729e-01  -3.5791655e-02  -2.6716429e-02   4.3510851e-01  -1.8271610e-01
  -1.8335875e+00  -5.6413481e-01  -3.6361481e-02  -2.5745383e-02   4.3328134e-01  -1.8193268e-01
  -1.8392288e+00  -5.3247383e-01  -3.6917675e-02  -2.4749028e-02   4.3146202e-01  -1.8115298e-01
  -1.8445536e+00  -5.0139395e-01  -3.7459699e-02  -2.3727795e-02   4.2965049e-01  -1.8037700e-01
  -1.8495675e+00  -4.7090304e-01  -3.7987018e-02  -2.2682114e-02   4.2784672e-01  -1.7960470e-01
  -1.8542765e+00  -4.4100727e-01  -3.8499095e-02  -2.1612414e-02   4.2605067e-01  -1.7883605e-01
  -1.8586866e+00  -4.1171125e-01  -3.8995391e-02  -2.0519125e-02   4.2426231e-01  -1.7807104e-01
  -1.8628037e+00  -3.8301804e-01  -3.9475372e-02  -1.9402678e-02   4.2248160e-01  -1.7730964e-01
  -1.8666339e+00  -3.5492931e-01  -3.9938500e-02  -1.8263500e-02   4.2070850e-01  -1.7655183e-01
  -1.8701832e+00  -3.2744538e-01  -4.0384238e-02  -1.7102024e-02   4.1894299e-01  -1.7579759e-01
  -1.8734576e+00  -3.0056533e-01  -4.0812050e-02  -1.5918677e-02   4.1718501e-01  -1.7504689e-01
  -1.8764633e+00  -2.7428703e-01  -4.1221466e-02  -1.4713915e-02   4.1543454e-01  -1.7429971e-01
  -1.8792062e+00  -2.4860731e-01  -4.1612290e-02  -1.3488285e-02   4.1369154e-01  -1.7355604e-01
  -1.8816922e+00  -2.2352196e-01  -4.1984394e-02  -1.2242360e-02   4.1195598e-01  -1.7281584e-01
  -1.8839275e+00  -1.9902587e-01  -4.2337650e-02  -1.0976713e-02   4.1022782e-01  -1.7207910e-01
  -1.8859177e+00  -1.7511306e-01  -4.2671929e-02  -9.6919160e-03   4.0850703e-01  -1.7134579e-01
  -1.8876689e+00  -1.5177679e-01  -4.2987102e-02  -8.3885419e-03   4.0679358e-01  -1.7061590e-01
  -1.8891866e+00  -1.2900962e-01  -4.3283042e-02  -7.0671631e-03   4.0508742e-01  -1.6988940e-01
  -1.8904767e+00  -1.0680346e-01  -4.3559620e-02  -5.7283521e-03   4.0338852e-01  -1.6916627e-01
  -1.8915447e+00  -8.5149679e-02  -4.3816707e-02  -4.3726816e-03   4.0169686e-01  -1.6844650e-01
  -1.8923962e+00  -6.4039122e-02  -4.4054176e-02  -3.0007240e-03   4.0001240e-01  -1.6773006e-01
  -1.8930366e+00  -4.3462205e-02  -4.4271897e-02  -1.6130520e-03   3.9833509e-01  -1.6701693e-01
  -1.8934713e+00  -2.3408955e-02  -4.4469743e-02  -2.1023791e-04   3.9666493e-01  -1.6630709e-01
  -1.8937053e+00  -3.8690660e-03  -4.4647585e-02   1.2071456e-03   3.9500185e-01  -1.6560052e-01
  -1.8937440e+00   1.5168046e-02  -4.4805294e-02   2.6385259e-03   3.9334585e-01  -1.6489721e-01
  -1.8935924e+00   3.3713200e-02  -4.4942742e-02   4.0833306e-03   3.9169688e-01  -1.6419713e-01
  -1.8932552e+00   5.1777404e-02  -4.5059802e-02   5.5409870e-03   3.9005491e-01  -1.6350026e-01
  -1.8927375e+00   6.9371814e-02  -4.5156344e-02   7.0109227e-03   3.8841990e-01  -1.6280659e-01
  -1.8920437e+00   8.6507692e-02  -4.5232240e-02   8.4925651e-03   3.8679184e-01  -1.6211609e-01
  -1.8911787e+00   1.0319638e-01  -4.5287361e-02   9.9853417e-03   3.8517068e-01  -1.6142876e-01
  -1.8901467e+00   1.1944925e-01  -4.5321580e-02   1.1488680e-02   3.8355639e-01  -1.6074456e-01
  -1.8889522e+00   1.3527770e-01  -4.5334768e-02   1.3002007e-02   3.8194894e-01  -1.6006348e-01
  -1.8875994e+00   1.5069310e-01  -4.5326797e-02   1.4524751e-02   3.8034831e-01  -1.5938551e-01
  -1.8860925e+00   1.6570679e-01  -4.5297537e-02   1.6056339e-02   3.7875445e-01  -1.5871062e-01
  -1.8844354e+00   1.8033002e-01  -4.5246862e-02   1.7596198e-02   3.7716735e-01  -1.5803880e-01
  -1.8826321e+00   1.9457398e-01  -4.5174641e-02   1.9143756e-02   3.7558696e-01  -1.5737002e-01
  -1.8806864e+00   2.0844975e-01  -4.5080748e-02   2.0698440e-02   3.7401326e-01  -1.5670428e-01
  -1.8786019e+00   2.2196828e-01  -4.4965053e-02   2.2259679e-02   3.7244622e-01  -1.5604155e-01
  -1.8763822e+00   2.3514040e-01  -4.4827429e-02   2.3826898e-02   3.7088580e-01  -1.5538182e-01
  -1.8740308e+00   2.4797678e-01  -4.4667746e-02   2.5399526e-02   3.6933198e-01  -1.5472507e-01
  -1.8715510e+00   2.6048793e-01  -4.4485877e-02   2.6976991e-02   3.6778473e-01  -1.5407129e-01
  -1.8689462e+00   2.7268420e-01  -4.4281693e-02   2.8558719e-02   3.6624402e-01  -1.5342045e-01
  -1.8662193e+00   2.8457575e-01  -4.4055066e-02   3.0144138e-02   3.6470981e-01  -1.5277254e-01
  -1.8633736e+00   2.9617257e-01  -4.3805867e-02   3.1732676e-02   3.6318209e-01  -1.5212754e-01
  -1.8604118e+00   3.0748445e-01  -4.3533974e-02   3.3323759e-02   3.6166081e-01  -1.5148544e-01
  -1.8573370e+00   3.1852096e-01  -4.3239343e-02   3.4916810e-02   3.6014596e-01  -1.5084623e-01
  -1.8541518e+00   3.2929152e-01  -4.2921977e-02   3.6511248e-02   3.5863750e-01  -1.5020987e-01
  -1.8508589e+00   3.3980531e-01  -4.2581881e-02   3.8106492e-02   3.5713540e-01  -1.4957637e-01
  -1.8474608e+00   3.5007132e-01  -4.2219060e-02   3.9701961e-02   3.5563963e-01  -1.4894570e-01
  -1.8439601e+00   3.6009832e-01  -4.1833519e-02   4.1297074e-02   3.5415018e-01  -1.4831785e-01
  -1.8403591e+00   3.6989488e-01  -4.1425263e-02   4.2891251e-02   3.5266700e-01  -1.4769280e-01
  -1.8366602e+00   3.7946937e-01  -4.0994296e-02   4.4483909e-02   3.5119007e-01  -1.4707054e-01
  -1.8328655e+00   3.8882994e-01  -4.0540624e-02   4.6074469e-02   3.4971937e-01  -1.4645105e-01
  -1.8289772e+00   3.9798456e-01  -4.0064252e-02   4.7662349e-02   3.4825486e-01  -1.4583431e-01
  -1.8249973e+00   4.0694097e-01  -3.9565183e-02   4.9246969e-02   3.4679651e-01  -1.4522032e-01
  -1.8209279e+00   4.1570671e-01  -3.9043424e-02   5.0827747e-02   3.4534431e-01  -1.4460905e-01
  -1.8167708e+00   4.2428915e-01  -3.8498979e-02   5.2404103e-02   3.4389822e-01  -1.4400050e-01
  -1.8125280e+00   4.3269542e-01  -3.7931853e-02   5.3975456e-02   3.4245821e-01  -1.4339464e-01
  -1.8082010e+00   4.4093249e-01  -3.7342050e-02   5.5541224e-02   3.4102427e-01  -1.4279147e-01
  -1.8037917e+00   4.4900714e-01  -3.6729577e-02   5.7100827e-02   3.3959635e-01  -1.4219096e-01
  -1.7993016e+00   4.5692594e-01  -3.6094436e-02   5.8653683e-02   3.3817444e-01  -1.4159311e-01
  -1.7947323e+00   4.6469530e-01  -3.5436635e-02   6.0199213e-02   3.3675851e-01  -1.4099790e-01
  -1.7900854e+00   4.7232145e-01  -3.4756176e-02   6.1736834e-02   3.3534853e-01  -1.4040531e-01
  -1.7853622e+00   4.7981042e-01  -3.4053066e-02   6.3265967e-02   3.3394448e-01  -1.3981534e-01
  -1.7805641e+00   4.8716810e-01  -3.3327309e-02   6.4786029e-02   3.3254633e-01  -1.3922796e-01
  -1.7756924e+00   4.9440020e-01  -3.2578910e-02   6.6296441e-02   3.3115405e-01  -1.3864317e-01
  -1.7707484e+00   5.0151228e-01  -3.1807873e-02   6.7796621e-02   3.2976761e-01  -1.3806095e-01
  -1.7657333e+00   5.0850972e-01  -3.1014205e-02   6.9285988e-02   3.2838701e-01  -1.3748129e-01
  -1.7606482e+00   5.1539776e-01  -3.0197909e-02   7.0763961e-02   3.2701219e-01  -1.3690417e-01
  -1.7554942e+00   5.2218150e-01  -2.9358990e-02   7.2229960e-02   3.2564315e-01  -1.3632958e-01
  -1.7502724e+00   5.2886588e-01  -2.8497454e-02   7.3683403e-02   3.2427985e-01  -1.3575751e-01
  -1.7449837e+00   5.3545570e-01  -2.7613305e-02   7.5123710e-02   3.2292228e-01  -1.3518795e-01
  -1.7396292e+00   5.4195564e-01  -2.6706548e-02   7.6550300e-02   3.2157040e-01  -1.3462087e-01
  -1.7342096e+00   5.4837023e-01  -2.5777188e-02   7.7962591e-02   3.2022419e-01  -1.3405627e-01
  -1.7287259e+00   5.5470389e-01  -2.4825230e-02   7.9360002e-02   3.1888363e-01  -1.3349414e-01
  -1.7231789e+00   5.6096090e-01  -2.3850679e-02   8.0741954e-02   3.1754869e-01  -1.3293446e-01
  -1.7175693e+00   5.6714543e-01  -2.2853540e-02   8.2107864e-02   3.1621934e-01  -1.3237723e-01
  -1.7118978e+00   5.7326153e-01  -2.1833822e-02   8.3457152e-02   3.1489557e-01  -1.3182242e-01
  -1.7061652e+00   5.7931316e-01  -2.0791852e-02   8.4789221e-02   3.1357735e-01  -1.3127002e-01
  -1.7003721e+00   5.8530414e-01  -1.9728449e-02   8.6103453e-02   3.1226465e-01  -1.3072003e-01
  -1.6945190e+00   5.9123821e-01  -1.8644471e-02   8.7399226e-02   3.1095745e-01  -1.3017243e-01
  -1.6886066e+00   5.9711900e-01  -1.7540778e-02   8.8675919e-02   3.0965572e-01  -1.2962721e-01
  -1.6826354e+00   6.0295005e-01  -1.6418229e-02   8.9932910e-02   3.0835945e-01  -1.2908435e-01
  -1.6766059e+00   6.0873481e-01  -1.5277684e-02   9.1169580e-02   3.0706861e-01  -1.2854385e-01
  -1.6705186e+00   6.1447663e-01  -1.4120004e-02   9.2385305e-02   3.0578317e-01  -1.2800570e-01
  -1.6643738e+00   6.2017880e-01  -1.2946046e-02   9.3579466e-02   3.0450311e-01  -1.2746987e-01
  -1.6581720e+00   6.2584450e-01  -1.1756671e-02   9.4751440e-02   3.0322841e-01  -1.2693636e-01
  -1.6519136e+00   6.3147686e-01  -1.0552739e-02   9.5900607e-02   3.0195905e-01  -1.2640516e-01
  -1.6455988e+00   6.3707891e-01  -9.3351079e-03   9.7026346e-02   3.0069500e-01  -1.2587626e-01
  -1.6392280e+00   6.4265362e-01  -8.1046387e-03   9.8128035e-02   2.9943623e-01  -1.2534964e-01
  -1.6328015e+00   6.4820389e-01  -6.8621906e-03   9.9205053e-02   2.9818274e-01  -1.2482529e-01
  -1.6263195e+00   6.5373256e-01  -5.6086230e-03   1.0025678e-01   2.9693448e-01  -1.2430321e-01
  -1.6197821e+00   6.5924241e-01  -4.3447956e-03   1.0128259e-01   2.9569145e-01  -1.2378337e-01
  -1.6131897e+00   6.6473615e-01  -3.0715679e-03   1.0228187e-01   2.9445362e-01  -1.2326578e-01
  -1.6065423e+00   6.7021644e-01  -1.7897995e-03   1.0325399e-01   2.9322096e-01  -1.2275042e-01
  -1.5998402e+00   6.7568589e-01  -5.0034986e-04   1.0419834e-01   2.9199346e-01  -1.2223727e-01
  -1.5930833e+00   6.8114705e-01   7.9592133e-04   1.0511429e-01   2.9077108e-01  -1.2172633e-01
  -1.5862719e+00   6.8660242e-01   2.0981546e-03   1.0600122e-01   2.8955382e-01  -1.2121758e-01
  -1.5794058e+00   6.9205447e-01   3.4054903e-03   1.0685850e-01   2.8834165e-01  -1.2071102e-01
  -1.5724853e+00   6.9750562e-01   4.7170689e-03   1.0768553e-01   2.8713453e-01  -1.2020663e-01
  -1.5655102e+00   7.0295824e-01   6.0320309e-03   1.0848167e-01   2.8593247e-01  -1.1970441e-01
  -1.5584806e+00   7.0841467e-01   7.3495167e-03   1.0924631e-01   2.8473542e-01  -1.1920434e-01
  -1.5513965e+00   7.1387721e-01   8.6686667e-03   1.0997883e-01   2.8354338e-01  -1.1870642e-01
  -1.5442577e+00   7.1934812e-01   9.9886214e-03   1.1067859e-01   2.8235632e-01  -1.1821062e-01
  -1.5370642e+00   7.2482966e-01   1.1308521e-02   1.1134499e-01   2.8117421e-01  -1.1771695e-01
  -1.5298160e+00   7.3032401e-01   1.2627506e-02   1.1197741e-01   2.7999704e-01  -1.1722539e-01
  -1.5225127e+00   7.3583337e-01   1.3944718e-02   1.1257521e-01   2.7882479e-01  -1.1673593e-01
  -1.5151544e+00   7.4135988e-01   1.5259296e-02   1.1313778e-01   2.7765743e-01  -1.1624856e-01
  -1.5077408e+00   7.4690568e-01   1.6570380e-02   1.1366449e-01   2.7649494e-01  -1.1576328e-01
  -1.5002717e+00   7.5247287e-01   1.7877112e-02   1.1415474e-01   2.7533731e-01  -1.1528006e-01
  -1.4927470e+00   7.5806354e-01   1.9178632e-02   1.1460789e-01   2.7418451e-01  -1.1479891e-01
  -1.4851664e+00   7.6367977e-01   2.0474184e-02   1.1502350e-01   2.7303652e-01  -1.1431981e-01
  -1.4775296e+00   7.6932360e-01   2.1763434e-02   1.1540187e-01   2.7189332e-01  -1.1384274e-01
  -1.4698363e+00   7.7499708e-01   2.3046151e-02   1.1574346e-01   2.7075489e-01  -1.1336772e-01
  -1.4620864e+00   7.8070223e-01   2.4322104e-02   1.1604875e-01   2.6962122e-01  -1.1289471e-01
  -1.4542793e+00   7.8644107e-01   2.5591062e-02   1.1631819e-01   2.6849227e-01  -1.1242372e-01
  -1.4464149e+00   7.9221561e-01   2.6852794e-02   1.1655227e-01   2.6736803e-01  -1.1195473e-01
  -1.4384928e+00   7.9802784e-01   2.8107070e-02   1.1675146e-01   2.6624849e-01  -1.1148773e-01
  -1.4305125e+00   8.0387977e-01   2.9353660e-02   1.1691621e-01   2.6513361e-01  -1.1102272e-01
  -1.4224737e+00   8.0977337e-01   3.0592331e-02   1.1704701e-01   2.6402338e-01  -1.1055968e-01
  -1.4143760e+00   8.1571063e-01   3.1822854e-02   1.1714432e-01   2.6291778e-01  -1.1009861e-01
  -1.4062188e+00   8.2169353e-01   3.3044998e-02   1.1720861e-01   2.6181680e-01  -1.0963949e-01
  -1.3980019e+00   8.2772407e-01   3.4258532e-02   1.1724035e-01   2.6072040e-01  -1.0918233e-01
  -1.3897247e+00   8.3380421e-01   3.5463226e-02   1.1724002e-01   2.5962858e-01  -1.0872710e-01
  -1.3813866e+00   8.3993595e-01   3.6658848e-02   1.1720807e-01   2.5854131e-01  -1.0827379e-01
  -1.3729873e+00   8.4612127e-01   3.7845168e-02   1.1714499e-01   2.5745857e-01  -1.0782241e-01
  -1.3645261e+00   8.5236218e-01   3.9021955e-02   1.1705123e-01   2.5638035e-01  -1.0737294e-01
  -1.3560024e+00   8.5866066e-01   4.0188978e-02   1.1692728e-01   2.5530662e-01  -1.0692538e-01
  -1.3474158e+00   8.6501873e-01   4.1346008e-02   1.1677360e-01   2.5423736e-01  -1.0647970e-01
  -1.3387656e+00   8.7143841e-01   4.2492812e-02   1.1659065e-01   2.5317257e-01  -1.0603591e-01
  -1.3300513e+00   8.7792172e-01   4.3629160e-02   1.1637892e-01   2.5211221e-01  -1.0559400e-01
  -1.3212720e+00   8.8447069e-01   4.4754822e-02   1.1613886e-01   2.5105627e-01  -1.0515395e-01
  -1.3124273e+00   8.9108739e-01   4.5869567e-02   1.1587096e-01   2.5000473e-01  -1.0471576e-01
  -1.3035165e+00   8.9777386e-01   4.6973164e-02   1.1557567e-01   2.4895757e-01  -1.0427942e-01
  -1.2945387e+00   9.0453219e-01   4.8065382e-02   1.1525347e-01   2.4791478e-01  -1.0384492e-01
  -1.2854934e+00   9.1136447e-01   4.9145991e-02   1.1490483e-01   2.4687633e-01  -1.0341226e-01
  -1.2763798e+00   9.1827282e-01   5.0214759e-02   1.1453022e-01   2.4584220e-01  -1.0298142e-01
  -1.2671970e+00   9.2525934e-01   5.1271457e-02   1.1413011e-01   2.4481239e-01  -1.0255239e-01
  -1.2579444e+00   9.3232620e-01   5.2315853e-02   1.1370496e-01   2.4378687e-01  -1.0212517e-01
  -1.2486212e+00   9.3947555e-01   5.3347716e-02   1.1325525e-01   2.4276561e-01  -1.0169976e-01
  -1.2392264e+00   9.4670958e-01   5.4366817e-02   1.1278145e-01   2.4174862e-01  -1.0127613e-01
  -1.2297593e+00   9.5403049e-01   5.5372923e-02   1.1228403e-01   2.4073586e-01  -1.0085429e-01
  -1.2202190e+00   9.6144051e-01   5.6365805e-02   1.1176345e-01   2.3972731e-01  -1.0043422e-01
  -1.2106046e+00   9.6894189e-01   5.7345232e-02   1.1122019e-01   2.3872297e-01  -1.0001591e-01
  -1.2009152e+00   9.7653689e-01   5.8310989e-02   1.1065470e-01   2.3772281e-01  -9.9599372e-02
  -1.1911498e+00   9.8422782e-01   5.9263047e-02   1.1006726e-01   2.3672682e-01  -9.9184579e-02
  -1.1813075e+00   9.9201700e-01   6.0201498e-02   1.0945804e-01   2.3573497e-01  -9.8771530e-02
  -1.1713874e+00   9.9990678e-01   6.1126436e-02   1.0882720e-01   2.3474726e-01  -9.8360215e-02
  -1.1613883e+00   1.0078995e+00   6.2037954e-02   1.0817490e-01   2.3376366e-01  -9.7950628e-02
  -1.1513093e+00   1.0159976e+00   6.2936145e-02   1.0750131e-01   2.3278415e-01  -9.7542760e-02
  -1.1411493e+00   1.0242035e+00   6.3821104e-02   1.0680660e-01   2.3180872e-01  -9.7136603e-02
  -1.1309073e+00   1.0325196e+00   6.4692923e-02   1.0609092e-01   2.3083736e-01  -9.6732151e-02
  -1.1205821e+00   1.0409485e+00   6.5551697e-02   1.0535444e-01   2.2987003e-01  -9.6329394e-02
  -1.1101726e+00   1.0494925e+00   6.6397519e-02   1.0459733e-01   2.2890674e-01  -9.5928326e-02
  -1.0996777e+00   1.0581544e+00   6.7230483e-02   1.0381975e-01   2.2794746e-01  -9.5528939e-02
  -1.0890961e+00   1.0669365e+00   6.8050681e-02   1.0302186e-01   2.2699217e-01  -9.5131225e-02
  -1.0784268e+00   1.0758416e+00   6.8858208e-02   1.0220383e-01   2.2604085e-01  -9.4735177e-02
  -1.0676684e+00   1.0848722e+00   6.9653158e-02   1.0136582e-01   2.2509350e-01  -9.4340788e-02
  -1.0568196e+00   1.0940310e+00   7.0435623e-02   1.0050799e-01   2.2415010e-01  -9.3948050e-02
  -1.0458793e+00   1.1033206e+00   7.1205697e-02   9.9630515e-02   2.2321061e-01  -9.3556955e-02
  -1.0348461e+00   1.1127438e+00   7.1963475e-02   9.8733554e-02   2.2227505e-01  -9.3167497e-02
  -1.0237187e+00   1.1223032e+00   7.2709048e-02   9.7817270e-02   2.2134337e-01  -9.2779668e-02
  -1.0124957e+00   1.1320017e+00   7.3442512e-02   9.6881829e-02   2.2041557e-01  -9.2393461e-02
  -1.0011756e+00   1.1418420e+00   7.4163960e-02   9.5927393e-02   2.1949164e-01  -9.2008868e-02
  -9.8975722e-01   1.1518269e+00   7.4873484e-02   9.4954128e-02   2.1857155e-01  -9.1625883e-02
  -9.7823895e-01   1.1619592e+00   7.5571180e-02   9.3962197e-02   2.1765529e-01  -9.1244498e-02
  -9.6661936e-01   1.1722418e+00   7.6257139e-02   9.2951764e-02   2.1674285e-01  -9.0864706e-02
  -9.5489694e-01   1.1826775e+00   7.6931457e-02   9.1922994e-02   2.1583420e-01  -9.0486501e-02
  -9.4307017e-01   1.1932693e+00   7.7594226e-02   9.0876051e-02   2.1492933e-01  -9.0109874e-02
  -9.3113748e-01   1.2040200e+00   7.8245539e-02   8.9811098e-02   2.1402824e-01  -8.9734820e-02
  -9.1909728e-01   1.2149325e+00   7.8885492e-02   8.8728300e-02   2.1313089e-01  -8.9361332e-02
  -9.0694795e-01   1.2260098e+00   7.9514176e-02   8.7627821e-02   2.1223727e-01  -8.8989401e-02
  -8.9468785e-01   1.2372548e+00   8.0131686e-02   8.6509824e-02   2.1134738e-01  -8.8619022e-02
  -8.8231530e-01   1.2486704e+00   8.0738116e-02   8.5374475e-02   2.1046119e-01  -8.8250188e-02
  -8.6982860e-01   1.2602596e+00   8.1333558e-02   8.4221937e-02   2.0957869e-01  -8.7882892e-02
  -8.5722601e-01   1.2720253e+00   8.1918107e-02   8.3052374e-02   2.0869986e-01  -8.7517126e-02
  -8.4450575e-01   1.2839705e+00   8.2491855e-02   8.1865950e-02   2.0782469e-01  -8.7152886e-02
  -8.3166605e-01   1.2960981e+00   8.3054897e-02   8.0662833e-02   2.0695316e-01  -8.6790163e-02
  -8.1870507e-01   1.3084111e+00   8.3607277e-02   7.9443361e-02   2.0608526e-01  -8.6428951e-02
  -8.0562095e-01   1.3209122e+00   8.4148973e-02   7.8208139e-02   2.0522097e-01  -8.6069244e-02
  -7.9241183e-01   1.3336045e+00   8.4679954e-02   7.6957795e-02   2.0436028e-01  -8.5711034e-02
  -7.7907579e-01   1.3464908e+00   8.5200190e-02   7.5692958e-02   2.0350316e-01  -8.5354316e-02
  -7.6561088e-01   1.3595738e+00   8.5709649e-02   7.4414255e-02   2.0264962e-01  -8.4999083e-02
  -7.5201514e-01   1.3728564e+00   8.6208301e-02   7.3122314e-02   2.0179963e-01  -8.4645329e-02
  -7.3828658e-01   1.3863412e+00   8.6696116e-02   7.1817764e-02   2.0095318e-01  -8.4293046e-02
  -7.2442317e-01   1.4000310e+00   8.7173064e-02   7.0501232e-02   2.0011025e-01  -8.3942229e-02
  -7.1042286e-01   1.4139283e+00   8.7639114e-02   6.9173346e-02   1.9927082e-01  -8.3592871e-02
  -6.9628357e-01   1.4280357e+00   8.8094235e-02   6.7834735e-02   1.9843490e-01  -8.3244966e-02
  -6.8200322e-01   1.4423557e+00   8.8538397e-02   6.6486027e-02   1.9760245e-01  -8.2898508e-02
  -6.6757966e-01   1.4568904e+00   8.8971569e-02   6.5127849e-02   1.9677346e-01  -8.2553490e-02
  -6.5301075e-01   1.4716423e+00   8.9393722e-02   6.3760830e-02   1.9594793e-01  -8.2209907e-02
  -6.3829433e-01   1.4866134e+00   8.9804824e-02   6.2385598e-02   1.9512583e-01  -8.1867751e-02
  -6.2342820e-01   1.5018057e+00   9.0204846e-02   6.1002780e-02   1.9430715e-01  -8.1527017e-02
  -6.0841014e-01   1.5172211e+00   9.0593756e-02   5.9613005e-02   1.9349188e-01  -8.1187698e-02
  -5.9323793e-01   1.5328613e+00   9.0971524e-02   5.8216901e-02   1.9268000e-01  -8.0849789e-02
  -5.7790932e-01   1.5487276e+00   9.1338120e-02   5.6815095e-02   1.9187150e-01  -8.0513283e-02
  -5.6242204e-01   1.5648216e+00   9.1693513e-02   5.5408217e-02   1.9106637e-01  -8.0178175e-02
  -5.4677382e-01   1.5811442e+00   9.2037673e-02   5.3996893e-02   1.9026459e-01  -7.9844458e-02
  -5.3096238e-01   1.5976964e+00   9.2370569e-02   5.2581753e-02   1.8946615e-01  -7.9512127e-02
  -5.1498542e-01   1.6144787e+00   9.2692171e-02   5.1163423e-02   1.8867102e-01  -7.9181175e-02
  -4.9884063e-01   1.6314916e+00   9.3002448e-02   4.9742533e-02   1.8787921e-01  -7.8851596e-02
  -4.8252572e-01   1.6487351e+00   9.3301370e-02   4.8319709e-02   1.8709070e-01  -7.8523385e-02
  -4.6603836e-01   1.6662089e+00   9.3588907e-02   4.6895581e-02   1.8630546e-01  -7.8196536e-02
  -4.4937628e-01   1.6839125e+00   9.3865027e-02   4.5470776e-02   1.8552350e-01  -7.7871042e-02
  -4.3253715e-01   1.7018449e+00   9.4129701e-02   4.4045922e-02   1.8474479e-01  -7.7546899e-02
  -4.1551870e-01   1.7200048e+00   9.4382898e-02   4.2621647e-02   1.8396932e-01  -7.7224100e-02
  -3.9831865e-01   1.7383903e+00   9.4624587e-02   4.1198579e-02   1.8319708e-01  -7.6902639e-02
  -3.8093475e-01   1.7569993e+00   9.4854738e-02   3.9777347e-02   1.8242805e-01  -7.6582512e-02
  -3.6336476e-01   1.7758291e+00   9.5073321e-02   3.8358578e-02   1.8166223e-01  -7.6263711e-02
  -3.4560647e-01   1.7948763e+00   9.5280305e-02   3.6942901e-02   1.8089959e-01  -7.5946232e-02
  -3.2765770e-01   1.8141373e+00   9.5475660e-02   3.5530943e-02   1.8014013e-01  -7.5630069e-02
  -3.0951633e-01   1.8336076e+00   9.5659370e-02   3.4123168e-02   1.7938383e-01  -7.5315216e-02
  -2.9118026e-01   1.8532822e+00   9.5831477e-02   3.2719380e-02   1.7863067e-01  -7.5001668e-02
  -2.7264743e-01   1.8731555e+00   9.5992042e-02   3.1319220e-02   1.7788066e-01  -7.4689419e-02
  -2.5391588e-01   1.8932211e+00   9.6141121e-02   2.9922327e-02   1.7713376e-01  -7.4378463e-02
  -2.3498367e-01   1.9134718e+00   9.6278773e-02   2.8528342e-02   1.7638998e-01  -7.4068796e-02
  -2.1584895e-01   1.9338998e+00   9.6405056e-02   2.7136904e-02   1.7564929e-01  -7.3760411e-02
  -1.9650995e-01   1.9544963e+00   9.6520028e-02   2.5747654e-02   1.7491169e-01  -7.3453303e-02
  -1.7696499e-01   1.9752516e+00   9.6623747e-02   2.4360232e-02   1.7417715e-01  -7.3147467e-02
  -1.5721247e-01   1.9961552e+00   9.6716273e-02   2.2974277e-02   1.7344568e-01  -7.2842898e-02
  -1.3725092e-01   2.0171955e+00   9.6797661e-02   2.1589430e-02   1.7271725e-01  -7.2539589e-02
  -1.1707896e-01   2.0383600e+00   9.6867972e-02   2.0205331e-02   1.7199185e-01  -7.2237536e-02
  -9.6695364e-02   2.0596350e+00   9.6927263e-02   1.8821619e-02   1.7126948e-01  -7.1936734e-02
  -7.6099015e-02   2.0810057e+00   9.6975592e-02   1.7437935e-02   1.7055011e-01  -7.1637176e-02
  -5.5288958e-02   2.1024562e+00   9.7013018e-02   1.6053919e-02   1.6983374e-01  -7.1338858e-02
  -3.4264396e-02   2.1239694e+00   9.7039598e-02   1.4669211e-02   1.6912035e-01  -7.1041775e-02
  -1.3024702e-02   2.1455268e+00   9.7055391e-02   1.3283450e-02   1.6840993e-01  -7.0745921e-02
   8.4305663e-03   2.1671087e+00   9.7060456e-02   1.1896277e-02   1.6770247e-01  -7.0451292e-02
   3.0101653e-02   2.1886939e+00   9.7054849e-02   1.0507332e-02   1.6699796e-01  -7.0157881e-02
   5.1988592e-02   2.2102600e+00   9.7038630e-02   9.1162552e-03   1.6629638e-01  -6.9865684e-02
   7.4091192e-02   2.2317830e+00   9.7011856e-02   7.7226860e-03   1.6559772e-01  -6.9574696e-02
   9.6409022e-02   2.2532374e+00   9.6974586e-02   6.3262646e-03   1.6490198e-01  -6.9284912e-02
   1.1894140e-01   2.2745962e+00   9.6926877e-02   4.9266311e-03   1.6420913e-01  -6.8996326e-02
   1.4168736e-01   2.2958310e+00   9.6868789e-02   3.5234256e-03   1.6351917e-01  -6.8708933e-02
   1.6464567e-01   2.3169115e+00   9.6800379e-02   2.1162880e-03   1.6283208e-01  -6.8422730e-02
   1.8781478e-01   2.3378061e+00   9.6721706e-02   7.0485845e-04   1.6214785e-01  -6.8137709e-02
   2.1119285e-01   2.3584814e+00   9.6632827e-02  -7.1122314e-04   1.6146647e-01  -6.7853868e-02
   2.3477766e-01   2.3789023e+00   9.6533801e-02  -2.1323167e-03   1.6078793e-01  -6.7571200e-02
   2.5856668e-01   2.3990323e+00   9.6424686e-02  -3.5587822e-03   1.6011222e-01  -6.7289700e-02
   2.8255701e-01   2.4188331e+00   9.6305540e-02  -4.9909797e-03   1.5943932e-01  -6.7009365e-02
   3.0674534e-01   2.4382647e+00   9.6176421e-02  -6.4292691e-03   1.5876923e-01  -6.6730188e-02
   3.3112798e-01   2.4572856e+00   9.6037388e-02  -7.8740104e-03   1.5810193e-01  -6.6452165e-02
   3.5570084e-01   2.4758529e+00   9.5888499e-02  -9.3255635e-03   1.5743741e-01  -6.6175292e-02
   3.8045937e-01   2.4939219e+00   9.5729811e-02  -1.0784288e-02   1.5677565e-01  -6.5899563e-02
   4.0539859e-01   2.5114466e+00   9.5561387e-02  -1.2250500e-02   1.5611666e-01  -6.5624973e-02
   4.3051305e-01   2.5283796e+00   9.5383320e-02  -1.3723983e-02   1.5546041e-01  -6.5351518e-02
   4.5579685e-01   2.5446721e+00   9.5195728e-02  -1.5204183e-02   1.5480689e-01  -6.5079194e-02
   4.8124357e-01   2.5602743e+00   9.4998729e-02  -1.6690537e-02   1.5415610e-01  -6.4807995e-02
   5.0684631e-01   2.5751351e+00   9.4792438e-02  -1.8182486e-02   1.5350802e-01  -6.4537916e-02
   5.3259766e-01   2.5892026e+00   9.4576975e-02  -1.9679467e-02   1.5286264e-01  -6.4268954e-02
   5.5848969e-01   2.6024241e+00   9.4352455e-02  -2.1180919e-02   1.5221995e-01  -6.4001103e-02
   5.8451393e-01   2.6147462e+00   9.4118997e-02  -2.2686281e-02   1.5157994e-01  -6.3734358e-02
   6.1066139e-01   2.6261151e+00   9.3876717e-02  -2.4194992e-02   1.5094260e-01  -6.3468716e-02
   6.3692254e-01   2.6364767e+00   9.3625733e-02  -2.5706491e-02   1.5030791e-01  -6.3204171e-02
   6.6328731e-01   2.6457768e+00   9.3366162e-02  -2.7220215e-02   1.4967587e-01  -6.2940719e-02
   6.8974508e-01   2.6539616e+00   9.3098121e-02  -2.8735604e-02   1.4904646e-01  -6.2678356e-02
   7.1628469e-01   2.6609776e+00   9.2821728e-02  -3.0252097e-02   1.4841968e-01  -6.2417076e-02
   7.4289447e-01   2.6667720e+00   9.2537099e-02  -3.1769132e-02   1.4779551e-01  -6.2156876e-02
   7.6956219e-01   2.6712931e+00   9.2244353e-02  -3.3286148e-02   1.4717394e-01  -6.1897750e-02
   7.9627512e-01   2.6744903e+00   9.1943606e-02  -3.4802584e-02   1.4655496e-01  -6.1639695e-02
   8.2302002e-01   2.6763147e+00   9.1634976e-02  -3.6317878e-02   1.4593856e-01  -6.1382706e-02
   8.4978317e-01   2.6767193e+00   9.1318579e-02  -3.7831470e-02   1.4532474e-01  -6.1126778e-02
   8.7655037e-01   2.6756593e+00   9.0994534e-02  -3.9342797e-02   1.4471347e-01  -6.0871907e-02
   9.0330696e-01   2.6730922e+00   9.0662958e-02  -4.0851299e-02   1.4410475e-01  -6.0618089e-02
   9.3003788e-01   2.6689786e+00   9.0323966e-02  -4.2356414e-02   1.4349857e-01  -6.0365319e-02
   9.5672767e-01   2.6632821e+00   8.9977678e-02  -4.3857581e-02   1.4289492e-01  -6.0113594e-02
   9.8336049e-01   2.6559699e+00   8.9624211e-02  -4.5354239e-02   1.4229378e-01  -5.9862907e-02
   1.0099202e+00   2.6470128e+00   8.9263680e-02  -4.6845827e-02   1.4169515e-01  -5.9613257e-02
   1.0363903e+00   2.6363858e+00   8.8896205e-02  -4.8331782e-02   1.4109902e-01  -5.9364637e-02
   1.0627542e+00   2.6240682e+00   8.8521902e-02  -4.9811545e-02   1.4050537e-01  -5.9117044e-02
   1.0889949e+00   2.6100439e+00   8.8140888e-02  -5.1284553e-02   1.3991420e-01  -5.8870473e-02
   1.1150953e+00   2.5943017e+00   8.7753280e-02  -5.2750245e-02   1.3932550e-01  -5.8624921e-02
   1.1410383e+00   2.5768352e+00   8.7359197e-02  -5.4208061e-02   1.3873925e-01  -5.8380383e-02
   1.1668067e+00   2.5576436e+00   8.6958754e-02  -5.5657439e-02   1.3815544e-01  -5.8136854e-02
   1.1923831e+00   2.5367312e+00   8.6552070e-02  -5.7097816e-02   1.3757408e-01  -5.7894332e-02
   1.2177504e+00   2.5141080e+00   8.6139262e-02  -5.8528634e-02   1.3699513e-01  -5.7652811e-02
   1.2428915e+00   2.4897895e+00   8.5720446e-02  -5.9949329e-02   1.3641860e-01  -5.7412287e-02
   1.2677894e+00   2.4637967e+00   8.5295739e-02  -6.1359347e-02   1.3584448e-01  -5.7172756e-02
   1.2924274e+00   2.4361565e+00   8.4865112e-02  -6.2758488e-02   1.3527275e-01  -5.6934215e-02
   1.3167889e+00   2.4069010e+00   8.4428318e-02  -6.4147109e-02   1.3470341e-01  -5.6696658e-02
   1.3408579e+00   2.3760680e+00   8.3985092e-02  -6.5525611e-02   1.3413645e-01  -5.6460083e-02
   1.3646186e+00   2.3437008e+00   8.3535166e-02  -6.6894396e-02   1.3357184e-01  -5.6224484e-02
   1.3880556e+00   2.3098476e+00   8.3078275e-02  -6.8253867e-02   1.3300960e-01  -5.5989859e-02
   1.4111541e+00   2.2745617e+00   8.2614152e-02  -6.9604426e-02   1.3244970e-01  -5.5756202e-02
   1.4338997e+00   2.2379012e+00   8.2142531e-02  -7.0946476e-02   1.3189214e-01  -5.5523510e-02
   1.4562787e+00   2.1999284e+00   8.1663146e-02  -7.2280418e-02   1.3133690e-01  -5.5291779e-02
   1.4782780e+00   2.1607100e+00   8.1175730e-02  -7.3606654e-02   1.3078399e-01  -5.5061005e-02
   1.4998851e+00   2.1203162e+00   8.0680017e-02  -7.4925588e-02   1.3023338e-01  -5.4831184e-02
   1.5210883e+00   2.0788207e+00   8.0175740e-02  -7.6237621e-02   1.2968506e-01  -5.4602312e-02
   1.5418765e+00   2.0363001e+00   7.9662635e-02  -7.7543156e-02   1.2913904e-01  -5.4374385e-02
   1.5622395e+00   1.9928337e+00   7.9140433e-02  -7.8842594e-02   1.2859530e-01  -5.4147399e-02
   1.5821678e+00   1.9485027e+00   7.8608870e-02  -8.0136339e-02   1.2805382e-01  -5.3921351e-02
   1.6016528e+00   1.9033901e+00   7.8067678e-02  -8.1424792e-02   1.2751461e-01  -5.3696236e-02
   1.6206867e+00   1.8575799e+00   7.7516591e-02  -8.2708356e-02   1.2697765e-01  -5.3472051e-02
   1.6392625e+00   1.8111572e+00   7.6955344e-02  -8.3987433e-02   1.2644293e-01  -5.3248792e-02
   1.6573741e+00   1.7642071e+00   7.6383669e-02  -8.5262426e-02   1.2591044e-01  -5.3026455e-02
   1.6750162e+00   1.7168146e+00   7.5801301e-02  -8.6533736e-02   1.2538017e-01  -5.2805036e-02
   1.6921843e+00   1.6690643e+00   7.5207973e-02  -8.7801766e-02   1.2485212e-01  -5.2584531e-02
   1.7088750e+00   1.6210396e+00   7.4603419e-02  -8.9066918e-02   1.2432628e-01  -5.2364937e-02
   1.7250854e+00   1.5728228e+00   7.3987373e-02  -9.0329594e-02   1.2380263e-01  -5.2146250e-02
   1.7408136e+00   1.5244942e+00   7.3359568e-02  -9.1590197e-02   1.2328117e-01  -5.1928467e-02
   1.7560585e+00   1.4761323e+00   7.2719738e-02  -9.2849129e-02   1.2276188e-01  -5.1711582e-02
   1.7708199e+00   1.4278129e+00   7.2067617e-02  -9.4106793e-02   1.2224477e-01  -5.1495594e-02
   1.7850980e+00   1.3796094e+00   7.1402938e-02  -9.5363590e-02   1.2172981e-01  -5.1280497e-02
   1.7988941e+00   1.3315923e+00   7.0725436e-02  -9.6619923e-02   1.2121701e-01  -5.1066290e-02
   1.8122100e+00   1.2838286e+00   7.0034843e-02  -9.7876193e-02   1.2070634e-01  -5.0852966e-02
   1.8250483e+00   1.2363826e+00   6.9330895e-02  -9.9132805e-02   1.2019781e-01  -5.0640524e-02
   1.8374121e+00   1.1893144e+00   6.8613323e-02  -1.0039016e-01   1.1969141e-01  -5.0428960e-02
   1.8493053e+00   1.1426812e+00   6.7881863e-02  -1.0164866e-01   1.1918712e-01  -5.0218270e-02
   1.8607321e+00   1.0965361e+00   6.7136248e-02  -1.0290870e-01   1.1868494e-01  -5.0008449e-02
   1.8716974e+00   1.0509285e+00   6.6376211e-02  -1.0417070e-01   1.1818485e-01  -4.9799496e-02
   1.8822067e+00   1.0059041e+00   6.5601587e-02  -1.0543489e-01   1.1768686e-01  -4.9591406e-02
   1.8922658e+00   9.6150493e-01   6.4812617e-02  -1.0670093e-01   1.1719094e-01  -4.9384175e-02
   1.9018808e+00   9.1776900e-01   6.4009641e-02  -1.0796829e-01   1.1669710e-01  -4.9177801e-02
   1.9110585e+00   8.7473080e-01   6.3193000e-02  -1.0923647e-01   1.1620532e-01  -4.8972279e-02
   1.9198058e+00   8.3242109e-01   6.2363036e-02  -1.1050495e-01   1.1571560e-01  -4.8767607e-02
   1.9281300e+00   7.9086708e-01   6.1520089e-02  -1.1177322e-01   1.1522792e-01  -4.8563780e-02
   1.9360387e+00   7.5009250e-01   6.0664501e-02  -1.1304078e-01   1.1474229e-01  -4.8360795e-02
   1.9435396e+00   7.1011772e-01   5.9796612e-02  -1.1430710e-01   1.1425868e-01  -4.8158649e-02
   1.9506408e+00   6.7095990e-01   5.8916763e-02  -1.1557167e-01   1.1377709e-01  -4.7957339e-02
   1.9573504e+00   6.3263307e-01   5.8025296e-02  -1.1683399e-01   1.1329752e-01  -4.7756860e-02
   1.9636767e+00   5.9514833e-01   5.7122552e-02  -1.1809354e-01   1.1281995e-01  -4.7557209e-02
   1.9696282e+00   5.5851397e-01   5.6208871e-02  -1.1934981e-01   1.1234438e-01  -4.7358384e-02
   1.9752133e+00   5.2273564e-01   5.5284595e-02  -1.2060228e-01   1.1187079e-01  -4.7160380e-02
   1.9804407e+00   4.8781650e-01   5.4350064e-02  -1.2185045e-01   1.1139919e-01  -4.6963195e-02
   1.9853189e+00   4.5375738e-01   5.3405620e-02  -1.2309381e-01   1.1092956e-01  -4.6766825e-02
   1.9898564e+00   4.2055696e-01   5.2451603e-02  -1.2433183e-01   1.1046189e-01  -4.6571266e-02
   1.9940620e+00   3.8821190e-01   5.1488356e-02  -1.2556402e-01   1.0999618e-01  -4.6376515e-02
   1.9979441e+00   3.5671699e-01   5.0516218e-02  -1.2678985e-01   1.0953241e-01  -4.6182570e-02
   2.0015113e+00   3.2606536e-01   4.9535531e-02  -1.2800882e-01   1.0907059e-01  -4.5989426e-02
   2.0047720e+00   2.9624857e-01   4.8546635e-02  -1.2922040e-01   1.0861069e-01  -4.5797081e-02
   2.0077344e+00   2.6725677e-01   4.7549873e-02  -1.3042410e-01   1.0815272e-01  -4.5605530e-02
   2.0104070e+00   2.3907888e-01   4.6545584e-02  -1.3161940e-01   1.0769667e-01  -4.5414772e-02
   2.0127978e+00   2.1170266e-01   4.5534110e-02  -1.3280579e-01   1.0724252e-01  -4.5224802e-02
   2.0149148e+00   1.8511489e-01   4.4515792e-02  -1.3398275e-01   1.0679027e-01  -4.5035618e-02
   2.0167660e+00   1.5930144e-01   4.3490971e-02  -1.3514977e-01   1.0633991e-01  -4.4847216e-02
   2.0183590e+00   1.3424746e-01   4.2459988e-02  -1.3630634e-01   1.0589144e-01  -4.4659592e-02
   2.0197015e+00   1.0993740e-01   4.1423184e-02  -1.3745195e-01   1.0544485e-01  -4.4472745e-02
   2.0208008e+00   8.6355204e-02   4.0380900e-02  -1.3858609e-01   1.0500012e-01  -4.4286670e-02
   2.0216644e+00   6.3484315e-02   3.9333477e-02  -1.3970824e-01   1.0455725e-01  -4.4101365e-02
   2.0222992e+00   4.1307830e-02   3.8281256e-02  -1.4081789e-01   1.0411624e-01  -4.3916826e-02
   2.0227123e+00   1.9808552e-02   3.7224579e-02  -1.4191454e-01   1.0367707e-01  -4.3733050e-02
   2.0229104e+00  -1.0309255e-03   3.6163785e-02  -1.4299766e-01   1.0323974e-01  -4.3550035e-02
   2.0229001e+00  -2.1228152e-02   3.5099217e-02  -1.4406675e-01   1.0280424e-01  -4.3367776e-02
   2.0226878e+00  -4.0800751e-02   3.4031195e-02  -1.4512131e-01   1.0237056e-01  -4.3186271e-02
   2.0222798e+00  -5.9766370e-02   3.2959818e-02  -1.4616109e-01   1.0193870e-01  -4.3005517e-02
   2.0216821e+00  -7.8142617e-02   3.1885037e-02  -1.4718599e-01   1.0150864e-01  -4.2825510e-02
   2.0209007e+00  -9.5947020e-02   3.0806804e-02  -1.4819591e-01   1.0108039e-01  -4.2646249e-02
   2.0199412e+00  -1.1319698e-01   2.9725067e-02  -1.4919075e-01   1.0065393e-01  -4.2467728e-02
   2.0188093e+00  -1.2990974e-01   2.8639777e-02  -1.5017041e-01   1.0022925e-01  -4.2289947e-02
   2.0175102e+00  -1.4610234e-01   2.7550884e-02  -1.5113479e-01   9.9806348e-02  -4.2112901e-02
   2.0160491e+00  -1.6179160e-01   2.6458338e-02  -1.5208379e-01   9.9385219e-02  -4.1936587e-02
   2.0144312e+00  -1.7699406e-01   2.5362089e-02  -1.5301731e-01   9.8965853e-02  -4.1761003e-02
   2.0126613e+00  -1.9172601e-01   2.4262088e-02  -1.5393526e-01   9.8548243e-02  -4.1586146e-02
   2.0107440e+00  -2.0600344e-01   2.3158284e-02  -1.5483753e-01   9.8132382e-02  -4.1412012e-02
   2.0086840e+00  -2.1984200e-01   2.2050628e-02  -1.5572403e-01   9.7718262e-02  -4.1238598e-02
   2.0064856e+00  -2.3325705e-01   2.0939069e-02  -1.5659465e-01   9.7305876e-02  -4.1065903e-02
   2.0041530e+00  -2.4626359e-01   1.9823558e-02  -1.5744930e-01   9.6895217e-02  -4.0893922e-02
   2.0016904e+00  -2.5887626e-01   1.8704045e-02  -1.5828788e-01   9.6486278e-02  -4.0722653e-02
   1.9991016e+00  -2.7110936e-01   1.7580479e-02  -1.5911028e-01   9.6079051e-02  -4.0552093e-02
   1.9963905e+00  -2.8297684e-01   1.6452812e-02  -1.5991641e-01   9.5673530e-02  -4.0382239e-02
   1.9935607e+00  -2.9449226e-01   1.5320992e-02  -1.6070618e-01   9.5269708e-02  -4.0213088e-02
   1.9906158e+00  -3.0566883e-01   1.4184971e-02  -1.6147947e-01   9.4867577e-02  -4.0044638e-02
   1.9875591e+00  -3.1651939e-01   1.3044698e-02  -1.6223619e-01   9.4467130e-02  -3.9876884e-02
   1.9843939e+00  -3.2705642e-01   1.1900123e-02  -1.6297625e-01   9.4068362e-02  -3.9709826e-02
   1.9811234e+00  -3.3729203e-01   1.0751197e-02  -1.6369953e-01   9.3671263e-02  -3.9543459e-02
   1.9777505e+00  -3.4723798e-01   9.5978686e-03  -1.6440595e-01   9.3275829e-02  -3.9377781e-02
   1.9742781e+00  -3.5690566e-01   8.4400892e-03  -1.6509541e-01   9.2882051e-02  -3.9212789e-02
   1.9707090e+00  -3.6630612e-01   7.2778085e-03  -1.6576780e-01   9.2489923e-02  -3.9048480e-02
   1.9670460e+00  -3.7545007e-01   6.1109765e-03  -1.6642302e-01   9.2099438e-02  -3.8884852e-02
   1.9632915e+00  -3.8434785e-01   4.9395434e-03  -1.6706099e-01   9.1710590e-02  -3.8721901e-02
   1.9594480e+00  -3.9300950e-01   3.7634592e-03  -1.6768159e-01   9.1323371e-02  -3.8559626e-02
   1.9555179e+00  -4.0144473e-01   2.5826740e-03  -1.6828472e-01   9.0937774e-02  -3.8398022e-02
   1.9515034e+00  -4.0966291e-01   1.3971379e-03  -1.6887030e-01   9.0553794e-02  -3.8237088e-02
   1.9474068e+00  -4.1767311e-01   2.0680100e-04  -1.6943821e-01   9.0171423e-02  -3.8076821e-02
   1.9432301e+00  -4.2548410e-01  -9.8838661e-04  -1.6998837e-01   8.9790655e-02  -3.7917217e-02
   1.9389752e+00  -4.3310436e-01  -2.1884748e-03  -1.7052067e-01   8.9411483e-02  -3.7758275e-02
   1.9346442e+00  -4.4054205e-01  -3.3935119e-03  -1.7103500e-01   8.9033900e-02  -3.7599992e-02
   1.9302388e+00  -4.4780509e-01  -4.6034427e-03  -1.7153131e-01   8.8657900e-02  -3.7442364e-02
   1.9257607e+00  -4.5490111e-01  -5.8180521e-03  -1.7200955e-01   8.8283477e-02  -3.7285390e-02
   1.9212117e+00  -4.6183748e-01  -7.0371112e-03  -1.7246969e-01   8.7910623e-02  -3.7129066e-02
   1.9165933e+00  -4.6862130e-01  -8.2603910e-03  -1.7291169e-01   8.7539332e-02  -3.6973389e-02
   1.9119071e+00  -4.7525944e-01  -9.4876628e-03  -1.7333553e-01   8.7169598e-02  -3.6818358e-02
   1.9071545e+00  -4.8175852e-01  -1.0718697e-02  -1.7374118e-01   8.6801415e-02  -3.6663970e-02
   1.9023369e+00  -4.8812495e-01  -1.1953266e-02  -1.7412859e-01   8.6434775e-02  -3.6510222e-02
   1.8974557e+00  -4.9436488e-01  -1.3191140e-02  -1.7449774e-01   8.6069673e-02  -3.6357110e-02
   1.8925120e+00  -5.0048428e-01  -1.4432090e-02  -1.7484859e-01   8.5706102e-02  -3.6204634e-02
   1.8875072e+00  -5.0648889e-01  -1.5675888e-02  -1.7518112e-01   8.5344055e-02  -3.6052790e-02
   1.8824423e+00  -5.1238425e-01  -1.6922304e-02  -1.7549529e-01   8.4983527e-02  -3.5901575e-02
   1.8773185e+00  -5.1817573e-01  -1.8171109e-02  -1.7579106e-01   8.4624512e-02  -3.5750987e-02
   1.8721367e+00  -5.2386847e-01  -1.9422075e-02  -1.7606841e-01   8.4267002e-02  -3.5601024e-02
   1.8668980e+00  -5.2946748e-01  -2.0674973e-02  -1.7632730e-01   8.3910992e-02  -3.5451683e-02
   1.8616034e+00  -5.3497756e-01  -2.1929573e-02  -1.7656770e-01   8.3556475e-02  -3.5302960e-02
   1.8562536e+00  -5.4040337e-01  -2.3185648e-02  -1.7678958e-01   8.3203445e-02  -3.5154855e-02
   1.8508495e+00  -5.4574938e-01  -2.4442967e-02  -1.7699291e-01   8.2851897e-02  -3.5007364e-02
   1.8453920e+00  -5.5101994e-01  -2.5701302e-02  -1.7717764e-01   8.2501823e-02  -3.4860485e-02
   1.8398818e+00  -5.5621923e-01  -2.6960425e-02  -1.7734376e-01   8.2153218e-02  -3.4714215e-02
   1.8343197e+00  -5.6135130e-01  -2.8220106e-02  -1.7749122e-01   8.1806076e-02  -3.4568551e-02
   1.8287061e+00  -5.6642006e-01  -2.9480116e-02  -1.7762000e-01   8.1460390e-02  -3.4423492e-02
   1.8230419e+00  -5.7142929e-01  -3.0740226e-02  -1.7773006e-01   8.1116155e-02  -3.4279035e-02
   1.8173277e+00  -5.7638266e-01  -3.2000208e-02  -1.7782137e-01   8.0773365e-02  -3.4135177e-02
   1.8115638e+00  -5.8128369e-01  -3.3259833e-02  -1.7789390e-01   8.0432013e-02  -3.3991917e-02
   1.8057510e+00  -5.8613581e-01  -3.4518871e-02  -1.7794761e-01   8.0092094e-02  -3.3849250e-02
   1.7998896e+00  -5.9094233e-01  -3.5777094e-02  -1.7798248e-01   7.9753602e-02  -3.3707176e-02
   1.7939802e+00  -5.9570647e-01  -3.7034273e-02  -1.7799846e-01   7.9416530e-02  -3.3565691e-02
   1.7880231e+00  -6.0043132e-01  -3.8290179e-02  -1.7799553e-01   7.9080873e-02  -3.3424794e-02
   1.7820188e+00  -6.0511992e-01  -3.9544584e-02  -1.7797366e-01   7.8746625e-02  -3.3284481e-02
   1.7759676e+00  -6.0977517e-01  -4.0797257e-02  -1.7793281e-01   7.8413780e-02  -3.3144751e-02
   1.7698699e+00  -6.1439992e-01  -4.2047970e-02  -1.7787295e-01   7.8082333e-02  -3.3005600e-02
   1.7637259e+00  -6.1899691e-01  -4.3296495e-02  -1.7779405e-01   7.7752277e-02  -3.2867028e-02
   1.7575359e+00  -6.2356882e-01  -4.4542602e-02  -1.7769607e-01   7.7423606e-02  -3.2729030e-02
   1.7513002e+00  -6.2811825e-01  -4.5786090e-02  -1.7757898e-01   7.7096316e-02  -3.2591606e-02
   1.7450190e+00  -6.3264772e-01  -4.7026862e-02  -1.7744270e-01   7.6770400e-02  -3.2454752e-02
   1.7386926e+00  -6.3715969e-01  -4.8264852e-02  -1.7728718e-01   7.6445853e-02  -3.2318467e-02
   1.7323210e+00  -6.4165654e-01  -4.9499989e-02  -1.7711233e-01   7.6122668e-02  -3.2182748e-02
   1.7259044e+00  -6.4614061e-01  -5.0732207e-02  -1.7691808e-01   7.5800840e-02  -3.2047592e-02
   1.7194430e+00  -6.5061418e-01  -5.1961437e-02  -1.7670437e-01   7.5480365e-02  -3.1912997e-02
   1.7129369e+00  -6.5507944e-01  -5.3187609e-02  -1.7647111e-01   7.5161235e-02  -3.1778962e-02
   1.7063861e+00  -6.5953857e-01  -5.4410657e-02  -1.7621823e-01   7.4843445e-02  -3.1645483e-02
   1.6997907e+00  -6.6399368e-01  -5.5630511e-02  -1.7594567e-01   7.4526990e-02  -3.1512559e-02
   1.6931507e+00  -6.6844684e-01  -5.6847103e-02  -1.7565335e-01   7.4211865e-02  -3.1380187e-02
   1.6864663e+00  -6.7290005e-01  -5.8060364e-02  -1.7534120e-01   7.3898063e-02  -3.1248365e-02
   1.6797373e+00  -6.7735530e-01  -5.9270228e-02  -1.7500914e-01   7.3585579e-02  -3.1117091e-02
   1.6729637e+00  -6.8181453e-01  -6.0476624e-02  -1.7465711e-01   7.3274408e-02  -3.0986362e-02
   1.6661456e+00  -6.8627964e-01  -6.1679484e-02  -1.7428502e-01   7.2964544e-02  -3.0856176e-02
   1.6592828e+00  -6.9075248e-01  -6.2878741e-02  -1.7389282e-01   7.2655983e-02  -3.0726532e-02
   1.6523752e+00  -6.9523491e-01  -6.4074326e-02  -1.7348042e-01   7.2348717e-02  -3.0597426e-02
   1.6454229e+00  -6.9972870e-01  -6.5266170e-02  -1.7304775e-01   7.2042743e-02  -3.0468857e-02
   1.6384256e+00  -7.0423565e-01  -6.6454205e-02  -1.7259475e-01   7.1738055e-02  -3.0340822e-02
   1.6313833e+00  -7.0875749e-01  -6.7638363e-02  -1.7212133e-01   7.1434646e-02  -3.0213320e-02
   1.6242957e+00  -7.1329594e-01  -6.8818575e-02  -1.7162743e-01   7.1132513e-02  -3.0086347e-02
   1.6171627e+00  -7.1785271e-01  -6.9994773e-02  -1.7111297e-01   7.0831650e-02  -2.9959902e-02
   1.6099842e+00  -7.2242947e-01  -7.1166888e-02  -1.7057788e-01   7.0532051e-02  -2.9833983e-02
   1.6027599e+00  -7.2702788e-01  -7.2334853e-02  -1.7002209e-01   7.0233711e-02  -2.9708588e-02
   1.5954896e+00  -7.3164958e-01  -7.3498598e-02  -1.6944553e-01   6.9936625e-02  -2.9583714e-02
   1.5881731e+00  -7.3629620e-01  -7.4658056e-02  -1.6884812e-01   6.9640788e-02  -2.9459359e-02
   1.5808102e+00  -7.4096934e-01  -7.5813158e-02  -1.6822980e-01   6.9346194e-02  -2.9335522e-02
   1.5734005e+00  -7.4567060e-01  -7.6963836e-02  -1.6759048e-01   6.9052839e-02  -2.9212199e-02
   1.5659438e+00  -7.5040157e-01  -7.8110020e-02  -1.6693009e-01   6.8760717e-02  -2.9089390e-02
   1.5584397e+00  -7.5516383e-01  -7.9251644e-02  -1.6624857e-01   6.8469823e-02  -2.8967091e-02
   1.5508881e+00  -7.5995894e-01  -8.0388638e-02  -1.6554585e-01   6.8180152e-02  -2.8845301e-02
   1.5432885e+00  -7.6478847e-01  -8.1520934e-02  -1.6482184e-01   6.7891699e-02  -2.8724017e-02
   1.5356406e+00  -7.6965397e-01  -8.2648464e-02  -1.6407648e-01   6.7604459e-02  -2.8603239e-02
   1.5279441e+00  -7.7455700e-01  -8.3771160e-02  -1.6330969e-01   6.7318427e-02  -2.8482962e-02
   1.5201985e+00  -7.7949910e-01  -8.4888948e-02  -1.6252142e-01   6.7033597e-02  -2.8363187e-02
   1.5124035e+00  -7.8448182e-01  -8.6001713e-02  -1.6171178e-01   6.6749965e-02  -2.8243909e-02
   1.5045587e+00  -7.8950672e-01  -8.7109309e-02  -1.6088099e-01   6.6467526e-02  -2.8125128e-02
   1.4966636e+00  -7.9457533e-01  -8.8211590e-02  -1.6002929e-01   6.6186275e-02  -2.8006841e-02
   1.4887179e+00  -7.9968922e-01  -8.9308411e-02  -1.5915690e-01   6.5906206e-02  -2.7889047e-02
   1.4807210e+00  -8.0484993e-01  -9.0399625e-02  -1.5826405e-01   6.5627316e-02  -2.7771743e-02
   1.4726725e+00  -8.1005902e-01  -9.1485087e-02  -1.5735097e-01   6.5349598e-02  -2.7654927e-02
   1.4645719e+00  -8.1531807e-01  -9.2564650e-02  -1.5641788e-01   6.5073049e-02  -2.7538597e-02
   1.4564187e+00  -8.2062863e-01  -9.3638170e-02  -1.5546501e-01   6.4797663e-02  -2.7422752e-02
   1.4482124e+00  -8.2599230e-01  -9.4705499e-02  -1.5449260e-01   6.4523436e-02  -2.7307389e-02
   1.4399525e+00  -8.3141065e-01  -9.5766493e-02  -1.5350086e-01   6.4250362e-02  -2.7192506e-02
   1.4316384e+00  -8.3688529e-01  -9.6821005e-02  -1.5249002e-01   6.3978437e-02  -2.7078102e-02
   1.4232696e+00  -8.4241782e-01  -9.7868890e-02  -1.5146031e-01   6.3707656e-02  -2.6964174e-02
   1.4148454e+00  -8.4800987e-01  -9.8910001e-02  -1.5041197e-01   6.3438014e-02  -2.6850721e-02
   1.4063653e+00  -8.5366306e-01  -9.9944194e-02  -1.4934521e-01   6.3169507e-02  -2.6737740e-02
   1.3978287e+00  -8.5937906e-01  -1.0097132e-01  -1.4826027e-01   6.2902129e-02  -2.6625230e-02
   1.3892349e+00  -8.6515951e-01  -1.0199124e-01  -1.4715736e-01   6.2635877e-02  -2.6513188e-02
   1.3805833e+00  -8.7100611e-01  -1.0300380e-01  -1.4603673e-01   6.2370745e-02  -2.6401613e-02
   1.3718732e+00  -8.7692054e-01  -1.0400885e-01  -1.4489859e-01   6.2106729e-02  -2.6290503e-02
   1.3631040e+00  -8.8290451e-01  -1.0500626e-01  -1.4374318e-01   6.1843824e-02  -2.6179855e-02
   1.3542750e+00  -8.8895977e-01  -1.0599588e-01  -1.4257072e-01   6.1582025e-02  -2.6069669e-02
   1.3453854e+00  -8.9508805e-01  -1.0697755e-01  -1.4138144e-01   6.1321329e-02  -2.5959942e-02
   1.3364345e+00  -9.0129114e-01  -1.0795114e-01  -1.4017557e-01   6.1061729e-02  -2.5850672e-02
   1.3274216e+00  -9.0757082e-01  -1.0891649e-01  -1.3895333e-01   6.0803223e-02  -2.5741857e-02
   1.3183459e+00  -9.1392891e-01  -1.0987347e-01  -1.3771495e-01   6.0545804e-02  -2.5633496e-02
   1.3092066e+00  -9.2036725e-01  -1.1082193e-01  -1.3646066e-01   6.0289469e-02  -2.5525586e-02
   1.3000029e+00  -9.2688769e-01  -1.1176171e-01  -1.3519069e-01   6.0034213e-02  -2.5418127e-02
   1.2907340e+00  -9.3349213e-01  -1.1269268e-01  -1.3390526e-01   5.9780032e-02  -2.5311115e-02
   1.2813991e+00  -9.4018246e-01  -1.1361469e-01  -1.3260461e-01   5.9526921e-02  -2.5204549e-02
   1.2719973e+00  -9.4696064e-01  -1.1452759e-01  -1.3128896e-01   5.9274875e-02  -2.5098428e-02
   1.2625277e+00  -9.5382861e-01  -1.1543124e-01  -1.2995853e-01   5.9023891e-02  -2.4992748e-02
   1.2529894e+00  -9.6078837e-01  -1.1632549e-01  -1.2861355e-01   5.8773964e-02  -2.4887510e-02
   1.2433815e+00  -9.6784194e-01  -1.1721019e-01  -1.2725426e-01   5.8525088e-02  -2.4782710e-02
   1.2337031e+00  -9.7499136e-01  -1.1808521e-01  -1.2588088e-01   5.8277261e-02  -2.4678348e-02
   1.2239532e+00  -9.8223871e-01  -1.1895041e-01  -1.2449375e-01   5.8030478e-02  -2.4574420e-02
   1.2141308e+00  -9.8958609e-01  -1.1980573e-01  -1.2309335e-01   5.7784734e-02  -2.4470926e-02
   1.2042349e+00  -9.9703564e-01  -1.2065107e-01  -1.2168020e-01   5.7540024e-02  -2.4367864e-02
   1.1942646e+00  -1.0045895e+00  -1.2148637e-01  -1.2025479e-01   5.7296346e-02  -2.4265231e-02
   1.1842187e+00  -1.0122499e+00  -1.2231155e-01  -1.1881765e-01   5.7053693e-02  -2.4163027e-02
   1.1740962e+00  -1.0200191e+00  -1.2312653e-01  -1.1736927e-01   5.6812063e-02  -2.4061249e-02
   1.1638960e+00  -1.0278992e+00  -1.2393122e-01  -1.1591017e-01   5.6571451e-02  -2.3959895e-02
   1.1536170e+00  -1.0358927e+00  -1.2472556e-01  -1.1444084e-01   5.6331852e-02  -2.3858965e-02
   1.1432581e+00  -1.0440018e+00  -1.2550947e-01  -1.1296181e-01   5.6093262e-02  -2.3758455e-02
   1.1328180e+00  -1.0522289e+00  -1.2628287e-01  -1.1147356e-01   5.5855678e-02  -2.3658365e-02
   1.1222957e+00  -1.0605764e+00  -1.2704568e-01  -1.0997662e-01   5.5619094e-02  -2.3558693e-02
   1.1116900e+00  -1.0690466e+00  -1.2779783e-01  -1.0847149e-01   5.5383507e-02  -2.3459436e-02
   1.1009995e+00  -1.0776421e+00  -1.2853923e-01  -1.0695867e-01   5.5148913e-02  -2.3360594e-02
   1.0902231e+00  -1.0863654e+00  -1.2926981e-01  -1.0543867e-01   5.4915307e-02  -2.3262164e-02
   1.0793594e+00  -1.0952189e+00  -1.2998950e-01  -1.0391201e-01   5.4682685e-02  -2.3164146e-02
   1.0684073e+00  -1.1042052e+00  -1.3069821e-01  -1.0237918e-01   5.4451044e-02  -2.3066536e-02
   1.0573652e+00  -1.1133269e+00  -1.3139586e-01  -1.0084070e-01   5.4220378e-02  -2.2969334e-02
   1.0462319e+00  -1.1225865e+00  -1.3208239e-01  -9.9297064e-02   5.3990685e-02  -2.2872537e-02
   1.0350061e+00  -1.1319869e+00  -1.3275771e-01  -9.7748789e-02   5.3761960e-02  -2.2776145e-02
   1.0236862e+00  -1.1415305e+00  -1.3342174e-01  -9.6196379e-02   5.3534198e-02  -2.2680155e-02
   1.0122709e+00  -1.1512202e+00  -1.3407442e-01  -9.4640342e-02   5.3307397e-02  -2.2584566e-02
   1.0007587e+00  -1.1610587e+00  -1.3471565e-01  -9.3081184e-02   5.3081551e-02  -2.2489376e-02
   9.8914811e-01  -1.1710486e+00  -1.3534536e-01  -9.1519413e-02   5.2856657e-02  -2.2394584e-02
   9.7743762e-01  -1.1811929e+00  -1.3596348e-01  -8.9955536e-02   5.2632711e-02  -2.2300187e-02
   9.6562569e-01  -1.1914943e+00  -1.3656993e-01  -8.8390060e-02   5.2409709e-02  -2.2206185e-02
   9.5371075e-01  -1.2019556e+00  -1.3716463e-01  -8.6823491e-02   5.2187648e-02  -2.2112576e-02
   9.4169119e-01  -1.2125797e+00  -1.3774750e-01  -8.5256338e-02   5.1966522e-02  -2.2019357e-02
   9.2956539e-01  -1.2233695e+00  -1.3831847e-01  -8.3689106e-02   5.1746328e-02  -2.1926528e-02
   9.1733170e-01  -1.2343278e+00  -1.3887746e-01  -8.2122304e-02   5.1527063e-02  -2.1834087e-02
   9.0498842e-01  -1.2454575e+00  -1.3942438e-01  -8.0556439e-02   5.1308722e-02  -2.1742031e-02
   8.9253385e-01  -1.2567616e+00  -1.3995917e-01  -7.8992017e-02   5.1091302e-02  -2.1650361e-02
   8.7996623e-01  -1.2682430e+00  -1.4048175e-01  -7.7429545e-02   5.0874798e-02  -2.1559074e-02
   8.6728380e-01  -1.2799046e+00  -1.4099203e-01  -7.5869531e-02   5.0659207e-02  -2.1468168e-02
   8.5448475e-01  -1.2917493e+00  -1.4148998e-01  -7.4312348e-02   5.0444526e-02  -2.1377642e-02
   8.4156726e-01  -1.3037800e+00  -1.4197567e-01  -7.2757829e-02   5.0230749e-02  -2.1287494e-02
   8.2852946e-01  -1.3159996e+00  -1.4244920e-01  -7.1205676e-02   5.0017874e-02  -2.1197723e-02
   8.1536947e-01  -1.3284111e+00  -1.4291069e-01  -6.9655589e-02   4.9805897e-02  -2.1108327e-02
   8.0208535e-01  -1.3410173e+00  -1.4336025e-01  -6.8107268e-02   4.9594814e-02  -2.1019305e-02
   7.8867518e-01  -1.3538210e+00  -1.4379798e-01  -6.6560414e-02   4.9384621e-02  -2.0930655e-02
   7.7513697e-01  -1.3668251e+00  -1.4422400e-01  -6.5014726e-02   4.9175314e-02  -2.0842376e-02
   7.6146872e-01  -1.3800323e+00  -1.4463841e-01  -6.3469906e-02   4.8966891e-02  -2.0754465e-02
   7.4766840e-01  -1.3934454e+00  -1.4504132e-01  -6.1925653e-02   4.8759346e-02  -2.0666923e-02
   7.3373394e-01  -1.4070671e+00  -1.4543284e-01  -6.0381668e-02   4.8552677e-02  -2.0579746e-02
   7.1966327e-01  -1.4208999e+00  -1.4581308e-01  -5.8837651e-02   4.8346879e-02  -2.0492934e-02
   7.0545428e-01  -1.4349465e+00  -1.4618215e-01  -5.7293303e-02   4.8141950e-02  -2.0406485e-02
   6.9110481e-01  -1.4492092e+00  -1.4654015e-01  -5.5748323e-02   4.7937885e-02  -2.0320397e-02
   6.7661272e-01  -1.4636906e+00  -1.4688720e-01  -5.4202413e-02   4.7734681e-02  -2.0234670e-02
   6.6197581e-01  -1.4783928e+00  -1.4722341e-01  -5.2655273e-02   4.7532334e-02  -2.0149301e-02
   6.4719188e-01  -1.4933180e+00  -1.4754888e-01  -5.1106602e-02   4.7330841e-02  -2.0064289e-02
   6.3225870e-01  -1.5084682e+00  -1.4786371e-01  -4.9556102e-02   4.7130198e-02  -1.9979633e-02
   6.1717402e-01  -1.5238453e+00  -1.4816803e-01  -4.8003472e-02   4.6930402e-02  -1.9895331e-02
   6.0193557e-01  -1.5394512e+00  -1.4846194e-01  -4.6448413e-02   4.6731449e-02  -1.9811381e-02
   5.8654106e-01  -1.5552872e+00  -1.4874555e-01  -4.4890626e-02   4.6533335e-02  -1.9727783e-02
   5.7098819e-01  -1.5713548e+00  -1.4901897e-01  -4.3329810e-02   4.6336057e-02  -1.9644535e-02
   5.5527464e-01  -1.5876552e+00  -1.4928230e-01  -4.1765666e-02   4.6139612e-02  -1.9561635e-02
   5.3939809e-01  -1.6041893e+00  -1.4953565e-01  -4.0197894e-02   4.5943995e-02  -1.9479082e-02
   5.2335619e-01  -1.6209577e+00  -1.4977914e-01  -3.8626195e-02   4.5749205e-02  -1.9396874e-02
   5.0714662e-01  -1.6379611e+00  -1.5001287e-01  -3.7050270e-02   4.5555236e-02  -1.9315011e-02
   4.9076701e-01  -1.6551993e+00  -1.5023695e-01  -3.5469817e-02   4.5362086e-02  -1.9233490e-02
   4.7421501e-01  -1.6726724e+00  -1.5045150e-01  -3.3884538e-02   4.5169751e-02  -1.9152310e-02
   4.5748829e-01  -1.6903798e+00  -1.5065661e-01  -3.2294133e-02   4.4978228e-02  -1.9071470e-02
   4.4058449e-01  -1.7083206e+00  -1.5085239e-01  -3.0698303e-02   4.4787513e-02  -1.8990969e-02
   4.2350128e-01  -1.7264935e+00  -1.5103897e-01  -2.9096747e-02   4.4597603e-02  -1.8910804e-02
   4.0623635e-01  -1.7448969e+00  -1.5121644e-01  -2.7489166e-02   4.4408495e-02  -1.8830975e-02
   3.8878738e-01  -1.7635287e+00  -1.5138491e-01  -2.5875261e-02   4.4220186e-02  -1.8751480e-02
   3.7115209e-01  -1.7823862e+00  -1.5154450e-01  -2.4254731e-02   4.4032671e-02  -1.8672319e-02
   3.5332823e-01  -1.8014663e+00  -1.5169530e-01  -2.2627287e-02   4.3845948e-02  -1.8593488e-02
   3.3531357e-01  -1.8207653e+00  -1.5183738e-01  -2.0992743e-02   4.3660013e-02  -1.8514988e-02
   3.1710592e-01  -1.8402789e+00  -1.5197074e-01  -1.9350984e-02   4.3474863e-02  -1.8436817e-02
   2.9870313e-01  -1.8600022e+00  -1.5209542e-01  -1.7701895e-02   4.3290495e-02  -1.8358973e-02
   2.8010310e-01  -1.8799297e+00  -1.5221144e-01  -1.6045360e-02   4.3106905e-02  -1.8281455e-02
   2.6130381e-01  -1.9000551e+00  -1.5231880e-01  -1.4381264e-02   4.2924090e-02  -1.8204261e-02
   2.4230326e-01  -1.9203713e+00  -1.5241754e-01  -1.2709494e-02   4.2742048e-02  -1.8127391e-02
   2.2309954e-01  -1.9408706e+00  -1.5250768e-01  -1.1029932e-02   4.2560774e-02  -1.8050843e-02
   2.0369084e-01  -1.9615442e+00  -1.5258923e-01  -9.3424662e-03   4.2380265e-02  -1.7974616e-02
   1.8407540e-01  -1.9823828e+00  -1.5266222e-01  -7.6469795e-03   4.2200519e-02  -1.7898708e-02
   1.6425157e-01  -2.0033756e+00  -1.5272666e-01  -5.9433576e-03   4.2021532e-02  -1.7823118e-02
   1.4421781e-01  -2.0245114e+00  -1.5278258e-01  -4.2314855e-03   4.1843301e-02  -1.7747845e-02
   1.2397270e-01  -2.0457776e+00  -1.5283000e-01  -2.5112481e-03   4.1665823e-02  -1.7672887e-02
   1.0351492e-01  -2.0671607e+00  -1.5286894e-01  -7.8253055e-04   4.1489094e-02  -1.7598244e-02
   8.2843314e-02  -2.0886460e+00  -1.5289942e-01   9.5478221e-04   4.1313111e-02  -1.7523913e-02
   6.1956854e-02  -2.1102175e+00  -1.5292145e-01   2.7008051e-03   4.1137872e-02  -1.7449894e-02
   4.0854679e-02  -2.1318583e+00  -1.5293507e-01   4.4556532e-03   4.0963373e-02  -1.7376185e-02
   1.9536097e-02  -2.1535498e+00  -1.5294029e-01   6.2194414e-03   4.0789611e-02  -1.7302785e-02
  -1.9994015e-03  -2.1752725e+00  -1.5293712e-01   7.9922846e-03   4.0616583e-02  -1.7229692e-02
  -2.3752126e-02  -2.1970051e+00  -1.5292560e-01   9.7742980e-03   4.0444287e-02  -1.7156906e-02
  -4.5722177e-02  -2.2187252e+00  -1.5290575e-01   1.1565596e-02   4.0272718e-02  -1.7084425e-02
  -6.7909429e-02  -2.2404089e+00  -1.5287757e-01   1.3366295e-02   4.0101873e-02  -1.7012248e-02
  -9.0313518e-02  -2.2620306e+00  -1.5284110e-01   1.5176508e-02   3.9931751e-02  -1.6940374e-02
  -1.1293382e-01  -2.2835632e+00  -1.5279635e-01   1.6996352e-02   3.9762347e-02  -1.6868801e-02
  -1.3576946e-01  -2.3049783e+00  -1.5274335e-01   1.8825940e-02   3.9593659e-02  -1.6797528e-02
  -1.5881924e-01  -2.3262455e+00  -1.5268211e-01   2.0665389e-02   3.9425684e-02  -1.6726554e-02
  -1.8208169e-01  -2.3473330e+00  -1.5261266e-01   2.2514812e-02   3.9258418e-02  -1.6655878e-02
  -2.0555502e-01  -2.3682073e+00  -1.5253501e-01   2.4374325e-02   3.9091859e-02  -1.6585498e-02
  -2.2923710e-01  -2.3888331e+00  -1.5244920e-01   2.6244043e-02   3.8926004e-02  -1.6515413e-02
  -2.5312543e-01  -2.4091738e+00  -1.5235523e-01   2.8124081e-02   3.8760850e-02  -1.6445622e-02
  -2.7721716e-01  -2.4291906e+00  -1.5225312e-01   3.0014554e-02   3.8596394e-02  -1.6376124e-02
  -3.0150907e-01  -2.4488436e+00  -1.5214291e-01   3.1915576e-02   3.8432633e-02  -1.6306917e-02
  -3.2599751e-01  -2.4680907e+00  -1.5202460e-01   3.3827264e-02   3.8269564e-02  -1.6238001e-02
  -3.5067841e-01  -2.4868887e+00  -1.5189823e-01   3.5749727e-02   3.8107184e-02  -1.6169374e-02
  -3.7554730e-01  -2.5051925e+00  -1.5176380e-01   3.7682836e-02   3.7945490e-02  -1.6101035e-02
  -4.0059923e-01  -2.5229558e+00  -1.5162130e-01   3.9626087e-02   3.7784480e-02  -1.6032982e-02
  -4.2582878e-01  -2.5401305e+00  -1.5147075e-01   4.1578945e-02   3.7624150e-02  -1.5965216e-02
  -4.5123009e-01  -2.5566675e+00  -1.5131214e-01   4.3540875e-02   3.7464498e-02  -1.5897733e-02
  -4.7679676e-01  -2.5725163e+00  -1.5114547e-01   4.5511339e-02   3.7305520e-02  -1.5830534e-02
  -5.0252193e-01  -2.5876252e+00  -1.5097074e-01   4.7489804e-02   3.7147215e-02  -1.5763616e-02
  -5.2839818e-01  -2.6019418e+00  -1.5078794e-01   4.9475733e-02   3.6989579e-02  -1.5696980e-02
  -5.5441760e-01  -2.6154125e+00  -1.5059708e-01   5.1468592e-02   3.6832609e-02  -1.5630623e-02
  -5.8057172e-01  -2.6279832e+00  -1.5039815e-01   5.3467843e-02   3.6676303e-02  -1.5564545e-02
  -6.0685155e-01  -2.6395994e+00  -1.5019116e-01   5.5472952e-02   3.6520657e-02  -1.5498744e-02
  -6.3324755e-01  -2.6502060e+00  -1.4997610e-01   5.7483383e-02   3.6365670e-02  -1.5433219e-02
  -6.5974961e-01  -2.6597482e+00  -1.4975297e-01   5.9498601e-02   3.6211338e-02  -1.5367969e-02
  -6.8634709e-01  -2.6681711e+00  -1.4952177e-01   6.1518070e-02   3.6057658e-02  -1.5302993e-02
  -7.1302880e-01  -2.6754203e+00  -1.4928250e-01   6.3541254e-02   3.5904628e-02  -1.5238290e-02
  -7.3978300e-01  -2.6814422e+00  -1.4903516e-01   6.5567618e-02   3.5752245e-02  -1.5173859e-02
  -7.6659743e-01  -2.6861838e+00  -1.4877974e-01   6.7596626e-02   3.5600507e-02  -1.5109698e-02
  -7.9345926e-01  -2.6895937e+00  -1.4851625e-01   6.9627743e-02   3.5449410e-02  -1.5045807e-02
  -8.2035520e-01  -2.6916220e+00  -1.4824469e-01   7.1660433e-02   3.5298951e-02  -1.4982184e-02
  -8.4727142e-01  -2.6922205e+00  -1.4796505e-01   7.3694160e-02   3.5149130e-02  -1.4918828e-02
  -8.7419363e-01  -2.6913434e+00  -1.4767733e-01   7.5728390e-02   3.4999941e-02  -1.4855738e-02
  -9.0110706e-01  -2.6889472e+00  -1.4738153e-01   7.7762585e-02   3.4851384e-02  -1.4792914e-02
  -9.2799653e-01  -2.6849915e+00  -1.4707765e-01   7.9796212e-02   3.4703455e-02  -1.4730353e-02
  -9.5484645e-01  -2.6794389e+00  -1.4676570e-01   8.1828733e-02   3.4556151e-02  -1.4668055e-02
  -9.8164084e-01  -2.6722556e+00  -1.4644566e-01   8.3859615e-02   3.4409471e-02  -1.4606018e-02
  -1.0083634e+00  -2.6634114e+00  -1.4611754e-01   8.5888320e-02   3.4263411e-02  -1.4544242e-02
  -1.0349975e+00  -2.6528804e+00  -1.4578133e-01   8.7914314e-02   3.4117968e-02  -1.4482726e-02
  -1.0615263e+00  -2.6406410e+00  -1.4543704e-01   8.9937060e-02   3.3973141e-02  -1.4421468e-02
  -1.0879327e+00  -2.6266764e+00  -1.4508467e-01   9.1956024e-02   3.3828926e-02  -1.4360468e-02
  -1.1141995e+00  -2.6109746e+00  -1.4472420e-01   9.3970670e-02   3.3685322e-02  -1.4299723e-02
  -1.1403092e+00  -2.5935286e+00  -1.4435565e-01   9.5980462e-02   3.3542324e-02  -1.4239234e-02
  -1.1662445e+00  -2.5743370e+00  -1.4397901e-01   9.7984864e-02   3.3399932e-02  -1.4179000e-02
  -1.1919879e+00  -2.5534037e+00  -1.4359428e-01   9.9983341e-02   3.3258142e-02  -1.4119018e-02
  -1.2175219e+00  -2.5307382e+00  -1.4320146e-01   1.0197536e-01   3.3116952e-02  -1.4059288e-02
  -1.2428293e+00  -2.5063557e+00  -1.4280048e-01   1.0396058e-01   3.2976359e-02  -1.3999810e-02
  -1.2678929e+00  -2.4802772e+00  -1.4239103e-01   1.0593950e-01   3.2836361e-02  -1.3940581e-02
  -1.2926956e+00  -2.4525293e+00  -1.4197274e-01   1.0791278e-01   3.2696955e-02  -1.3881602e-02
  -1.3172209e+00  -2.4231444e+00  -1.4154521e-01   1.0988113e-01   3.2558139e-02  -1.3822870e-02
  -1.3414524e+00  -2.3921603e+00  -1.4110808e-01   1.1184522e-01   3.2419910e-02  -1.3764385e-02
  -1.3653740e+00  -2.3596206e+00  -1.4066096e-01   1.1380575e-01   3.2282266e-02  -1.3706146e-02
  -1.3889702e+00  -2.3255739e+00  -1.4020349e-01   1.1576339e-01   3.2145205e-02  -1.3648152e-02
  -1.4122259e+00  -2.2900741e+00  -1.3973526e-01   1.1771883e-01   3.2008723e-02  -1.3590402e-02
  -1.4351267e+00  -2.2531798e+00  -1.3925592e-01   1.1967275e-01   3.1872819e-02  -1.3532894e-02
  -1.4576585e+00  -2.2149541e+00  -1.3876509e-01   1.2162585e-01   3.1737491e-02  -1.3475628e-02
  -1.4798080e+00  -2.1754644e+00  -1.3826237e-01   1.2357881e-01   3.1602734e-02  -1.3418604e-02
  -1.5015626e+00  -2.1347819e+00  -1.3774740e-01   1.2553230e-01   3.1468548e-02  -1.3361818e-02
  -1.5229105e+00  -2.0929814e+00  -1.3721979e-01   1.2748703e-01   3.1334930e-02  -1.3305272e-02
  -1.5438403e+00  -2.0501405e+00  -1.3667918e-01   1.2944367e-01   3.1201877e-02  -1.3248964e-02
  -1.5643417e+00  -2.0063396e+00  -1.3612517e-01   1.3140290e-01   3.1069388e-02  -1.3192892e-02
  -1.5844051e+00  -1.9616611e+00  -1.3555739e-01   1.3336542e-01   3.0937459e-02  -1.3137056e-02
  -1.6040217e+00  -1.9161893e+00  -1.3497547e-01   1.3533191e-01   3.0806088e-02  -1.3081455e-02
  -1.6231836e+00  -1.8700097e+00  -1.3437902e-01   1.3730306e-01   3.0675274e-02  -1.3026088e-02
  -1.6418837e+00  -1.8232083e+00  -1.3376766e-01   1.3927954e-01   3.0545013e-02  -1.2970953e-02
  -1.6601158e+00  -1.7758718e+00  -1.3314102e-01   1.4126205e-01   3.0415303e-02  -1.2916051e-02
  -1.6778745e+00  -1.7280866e+00  -1.3249872e-01   1.4325127e-01   3.0286143e-02  -1.2861380e-02
  -1.6951553e+00  -1.6799386e+00  -1.3184038e-01   1.4524788e-01   3.0157529e-02  -1.2806938e-02
  -1.7119547e+00  -1.6315125e+00  -1.3116563e-01   1.4725258e-01   3.0029460e-02  -1.2752726e-02
  -1.7282699e+00  -1.5828919e+00  -1.3047407e-01   1.4926604e-01   2.9901932e-02  -1.2698742e-02
  -1.7440988e+00  -1.5341585e+00  -1.2976534e-01   1.5128895e-01   2.9774945e-02  -1.2644985e-02
  -1.7594404e+00  -1.4853918e+00  -1.2903906e-01   1.5332200e-01   2.9648495e-02  -1.2591454e-02
  -1.7742943e+00  -1.4366691e+00  -1.2829485e-01   1.5536587e-01   2.9522580e-02  -1.2538148e-02
  -1.7886610e+00  -1.3880647e+00  -1.2753232e-01   1.5742125e-01   2.9397199e-02  -1.2485067e-02
  -1.8025416e+00  -1.3396503e+00  -1.2675111e-01   1.5948883e-01   2.9272348e-02  -1.2432209e-02
  -1.8159381e+00  -1.2914941e+00  -1.2595083e-01   1.6156928e-01   2.9148026e-02  -1.2379573e-02
  -1.8288531e+00  -1.2436609e+00  -1.2513110e-01   1.6366329e-01   2.9024230e-02  -1.2327159e-02
  -1.8412897e+00  -1.1962122e+00  -1.2429155e-01   1.6577155e-01   2.8900959e-02  -1.2274966e-02
  -1.8532518e+00  -1.1492057e+00  -1.2343179e-01   1.6789475e-01   2.8778209e-02  -1.2222993e-02
  -1.8647438e+00  -1.1026953e+00  -1.2255147e-01   1.7003351e-01   2.8655979e-02  -1.2171238e-02
  -1.8757708e+00  -1.0567311e+00  -1.2165042e-01   1.7218772e-01   2.8534267e-02  -1.2119701e-02
  -1.8863381e+00  -1.0113595e+00  -1.2072859e-01   1.7435681e-01   2.8413070e-02  -1.2068381e-02
  -1.8964517e+00  -9.6662275e-01  -1.1978594e-01   1.7654022e-01   2.8292386e-02  -1.2017277e-02
  -1.9061179e+00  -9.2255960e-01  -1.1882243e-01   1.7873736e-01   2.8172213e-02  -1.1966388e-02
  -1.9153435e+00  -8.7920479e-01  -1.1783801e-01   1.8094765e-01   2.8052549e-02  -1.1915713e-02
  -1.9241356e+00  -8.3658941e-01  -1.1683265e-01   1.8317052e-01   2.7933392e-02  -1.1865252e-02
  -1.9325015e+00  -7.9474092e-01  -1.1580629e-01   1.8540539e-01   2.7814740e-02  -1.1815003e-02
  -1.9404489e+00  -7.5368322e-01  -1.1475891e-01   1.8765169e-01   2.7696590e-02  -1.1764966e-02
  -1.9479857e+00  -7.1343682e-01  -1.1369045e-01   1.8990883e-01   2.7578940e-02  -1.1715140e-02
  -1.9551201e+00  -6.7401891e-01  -1.1260088e-01   1.9217624e-01   2.7461789e-02  -1.1665523e-02
  -1.9618603e+00  -6.3544356e-01  -1.1149014e-01   1.9445335e-01   2.7345133e-02  -1.1616115e-02
  -1.9682147e+00  -5.9772184e-01  -1.1035821e-01   1.9673957e-01   2.7228972e-02  -1.1566916e-02
  -1.9741919e+00  -5.6086194e-01  -1.0920503e-01   1.9903433e-01   2.7113303e-02  -1.1517924e-02
  -1.9798005e+00  -5.2486942e-01  -1.0803057e-01   2.0133705e-01   2.6998124e-02  -1.1469138e-02
  -1.9850492e+00  -4.8974728e-01  -1.0683477e-01   2.0364716e-01   2.6883433e-02  -1.1420557e-02
  -1.9899467e+00  -4.5549615e-01  -1.0561761e-01   2.0596408e-01   2.6769227e-02  -1.1372181e-02
  -1.9945017e+00  -4.2211451e-01  -1.0437904e-01   2.0828722e-01   2.6655505e-02  -1.1324009e-02
  -1.9987228e+00  -3.8959877e-01  -1.0311901e-01   2.1061602e-01   2.6542265e-02  -1.1276040e-02
  -2.0026188e+00  -3.5794347e-01  -1.0183748e-01   2.1294990e-01   2.6429505e-02  -1.1228273e-02
  -2.0061982e+00  -3.2714146e-01  -1.0053442e-01   2.1528827e-01   2.6317222e-02  -1.1180707e-02
  -2.0094697e+00  -2.9718400e-01  -9.9209773e-02   2.1763057e-01   2.6205415e-02  -1.1133342e-02
  -2.0124415e+00  -2.6806095e-01  -9.7863502e-02   2.1997622e-01   2.6094081e-02  -1.1086176e-02
  -2.0151221e+00  -2.3976089e-01  -9.6495565e-02   2.2232463e-01   2.5983220e-02  -1.1039209e-02
  -2.0175197e+00  -2.1227126e-01  -9.5105920e-02   2.2467524e-01   2.5872828e-02  -1.0992440e-02
  -2.0196424e+00  -1.8557852e-01  -9.3694523e-02   2.2702746e-01   2.5762903e-02  -1.0945868e-02
  -2.0214982e+00  -1.5966822e-01  -9.2261334e-02   2.2938071e-01   2.5653445e-02  -1.0899492e-02
  -2.0230949e+00  -1.3452515e-01  -9.0806309e-02   2.3173443e-01   2.5544450e-02  -1.0853312e-02
  -2.0244401e+00  -1.1013345e-01  -8.9329406e-02   2.3408803e-01   2.5435916e-02  -1.0807326e-02
  -2.0255415e+00  -8.6476722e-02  -8.7830583e-02   2.3644094e-01   2.5327843e-02  -1.0761534e-02
  -2.0264062e+00  -6.3538091e-02  -8.6309797e-02   2.3879257e-01   2.5220228e-02  -1.0715935e-02
  -2.0270416e+00  -4.1300331e-02  -8.4767007e-02   2.4114236e-01   2.5113069e-02  -1.0670528e-02
  -2.0274546e+00  -1.9745930e-02  -8.3202169e-02   2.4348973e-01   2.5006363e-02  -1.0625313e-02
  -2.0276521e+00   1.1428281e-03  -8.1615246e-02   2.4583409e-01   2.4900110e-02  -1.0580288e-02
  -2.0276407e+00   2.1383791e-02  -8.0006405e-02   2.4817476e-01   2.4794307e-02  -1.0535453e-02
  -2.0274268e+00   4.0994878e-02  -7.8376134e-02   2.5051089e-01   2.4688953e-02  -1.0490807e-02
  -2.0270169e+00   5.9994018e-02  -7.6724951e-02   2.5284161e-01   2.4584045e-02  -1.0446350e-02
  -2.0264169e+00   7.8399094e-02  -7.5053370e-02   2.5516607e-01   2.4479581e-02  -1.0402079e-02
  -2.0256329e+00   9.6227901e-02  -7.3361908e-02   2.5748338e-01   2.4375560e-02  -1.0357996e-02
  -2.0246707e+00   1.1349810e-01  -7.1651082e-02   2.5979268e-01   2.4271980e-02  -1.0314098e-02
  -2.0235357e+00   1.3022717e-01  -6.9921408e-02   2.6209312e-01   2.4168839e-02  -1.0270385e-02
  -2.0222334e+00   1.4643239e-01  -6.8173401e-02   2.6438382e-01   2.4066136e-02  -1.0226857e-02
  -2.0207691e+00   1.6213080e-01  -6.6407579e-02   2.6666391e-01   2.3963867e-02  -1.0183512e-02
  -2.0191478e+00   1.7733917e-01  -6.4624456e-02   2.6893254e-01   2.3862032e-02  -1.0140350e-02
  -2.0173744e+00   1.9207400e-01  -6.2824550e-02   2.7118883e-01   2.3760628e-02  -1.0097371e-02
  -2.0154537e+00   2.0635146e-01  -6.1008376e-02   2.7343192e-01   2.3659655e-02  -1.0054572e-02
  -2.0133901e+00   2.2018740e-01  -5.9176451e-02   2.7566095e-01   2.3559109e-02  -1.0011954e-02
  -2.0111883e+00   2.3359735e-01  -5.7329291e-02   2.7787504e-01   2.3458989e-02  -9.9695153e-03
  -2.0088523e+00   2.4659648e-01  -5.5467412e-02   2.8007333e-01   2.3359294e-02  -9.9272559e-03
  -2.0063863e+00   2.5919960e-01  -5.3591330e-02   2.8225496e-01   2.3260022e-02  -9.8851748e-03
  -2.0037943e+00   2.7142115e-01  -5.1701561e-02   2.8441905e-01   2.3161170e-02  -9.8432711e-03
  -2.0010801e+00   2.8327523e-01  -4.9798622e-02   2.8656475e-01   2.3062737e-02  -9.8015442e-03
  -1.9982474e+00   2.9477553e-01  -4.7883029e-02   2.8869119e-01   2.2964722e-02  -9.7599934e-03
  -1.9952996e+00   3.0593540e-01  -4.5955298e-02   2.9079749e-01   2.2867122e-02  -9.7186178e-03
  -1.9922403e+00   3.1676778e-01  -4.4015945e-02   2.9288281e-01   2.2769936e-02  -9.6774168e-03
  -1.9890726e+00   3.2728528e-01  -4.2065487e-02   2.9494626e-01   2.2673162e-02  -9.6363897e-03
  -1.9857997e+00   3.3750011e-01  -4.0104439e-02   2.9698698e-01   2.2576798e-02  -9.5955356e-03
  -1.9824247e+00   3.4742413e-01  -3.8133318e-02   2.9900411e-01   2.2480842e-02  -9.5548539e-03
  -1.9789505e+00   3.5706883e-01  -3.6152639e-02   3.0099679e-01   2.2385294e-02  -9.5143439e-03
  -1.9753798e+00   3.6644533e-01  -3.4162920e-02   3.0296413e-01   2.2290150e-02  -9.4740048e-03
  -1.9717153e+00   3.7556442e-01  -3.2164676e-02   3.0490529e-01   2.2195410e-02  -9.4338359e-03
  -1.9679597e+00   3.8443655e-01  -3.0158423e-02   3.0681939e-01   2.2101072e-02  -9.3938366e-03
  -1.9641153e+00   3.9307180e-01  -2.8144679e-02   3.0870557e-01   2.2007134e-02  -9.3540060e-03
  -1.9601846e+00   4.0147995e-01  -2.6123958e-02   3.1056295e-01   2.1913593e-02  -9.3143436e-03
  -1.9561698e+00   4.0967043e-01  -2.4096776e-02   3.1239069e-01   2.1820450e-02  -9.2748485e-03
  -1.9520731e+00   4.1765239e-01  -2.2063652e-02   3.1418790e-01   2.1727702e-02  -9.2355201e-03
  -1.9478966e+00   4.2543462e-01  -2.0025099e-02   3.1595372e-01   2.1635346e-02  -9.1963578e-03
  -1.9436422e+00   4.3302567e-01  -1.7981529e-02   3.1768744e-01   2.1543383e-02  -9.1573607e-03
  -1.9393120e+00   4.4043374e-01  -1.5932926e-02   3.1938887e-01   2.1451809e-02  -9.1185283e-03
  -1.9349076e+00   4.4766679e-01  -1.3879169e-02   3.2105801e-01   2.1360624e-02  -9.0798597e-03
  -1.9304310e+00   4.5473248e-01  -1.1820137e-02   3.2269481e-01   2.1269825e-02  -9.0413544e-03
  -1.9258837e+00   4.6163822e-01  -9.7557086e-03   3.2429927e-01   2.1179412e-02  -9.0030117e-03
  -1.9212673e+00   4.6839115e-01  -7.6857621e-03   3.2587135e-01   2.1089382e-02  -8.9648308e-03
  -1.9165834e+00   4.7499816e-01  -5.6101766e-03   3.2741103e-01   2.0999733e-02  -8.9268111e-03
  -1.9118334e+00   4.8146591e-01  -3.5288308e-03   3.2891828e-01   2.0910465e-02  -8.8889520e-03
  -1.9070187e+00   4.8780081e-01  -1.4416033e-03   3.3039308e-01   2.0821576e-02  -8.8512527e-03
  -1.9021407e+00   4.9400905e-01   6.5162706e-04   3.3183541e-01   2.0733063e-02  -8.8137126e-03
  -1.8972006e+00   5.0009661e-01   2.7509816e-03   3.3324524e-01   2.0644926e-02  -8.7763309e-03
  -1.8921997e+00   5.0606926e-01   4.8565816e-03   3.3462255e-01   2.0557163e-02  -8.7391072e-03
  -1.8871390e+00   5.1193254e-01   6.9685483e-03   3.3596731e-01   2.0469772e-02  -8.7020406e-03
  -1.8820196e+00   5.1769184e-01   9.0870030e-03   3.3727949e-01   2.0382751e-02  -8.6651305e-03
  -1.8768427e+00   5.2335232e-01   1.1212067e-02   3.3855908e-01   2.0296100e-02  -8.6283764e-03
  -1.8716092e+00   5.2891898e-01   1.3343861e-02   3.3980605e-01   2.0209816e-02  -8.5917774e-03
  -1.8663200e+00   5.3439665e-01   1.5482508e-02   3.4102036e-01   2.0123898e-02  -8.5553330e-03
  -1.8609760e+00   5.3978998e-01   1.7628127e-02   3.4220201e-01   2.0038345e-02  -8.5190426e-03
  -1.8555781e+00   5.4510346e-01   1.9780841e-02   3.4335096e-01   1.9953155e-02  -8.4829054e-03
  -1.8501271e+00   5.5034143e-01   2.1940770e-02   3.4446719e-01   1.9868326e-02  -8.4469208e-03
  -1.8446237e+00   5.5550810e-01   2.4108036e-02   3.4555068e-01   1.9783856e-02  -8.4110883e-03
  -1.8390686e+00   5.6060749e-01   2.6282761e-02   3.4660140e-01   1.9699745e-02  -8.3754071e-03
  -1.8334625e+00   5.6564354e-01   2.8465065e-02   3.4761932e-01   1.9615991e-02  -8.3398766e-03
  -1.8278061e+00   5.7062001e-01   3.0655069e-02   3.4860442e-01   1.9532593e-02  -8.3044962e-03
  -1.8220999e+00   5.7554057e-01   3.2852896e-02   3.4955668e-01   1.9449548e-02  -8.2692653e-03
  -1.8163445e+00   5.8040875e-01   3.5058666e-02   3.5047607e-01   1.9366855e-02  -8.2341833e-03
  -1.8105404e+00   5.8522797e-01   3.7272500e-02   3.5136257e-01   1.9284513e-02  -8.1992494e-03
  -1.8046881e+00   5.9000155e-01   3.9494521e-02   3.5221615e-01   1.9202521e-02  -8.1644632e-03
  -1.7987881e+00   5.9473269e-01   4.1724848e-02   3.5303679e-01   1.9120876e-02  -8.1298239e-03
  -1.7928408e+00   5.9942450e-01   4.3963604e-02   3.5382446e-01   1.9039578e-02  -8.0953309e-03
  -1.7868465e+00   6.0407998e-01   4.6210909e-02   3.5457914e-01   1.8958625e-02  -8.0609838e-03
  -1.7808057e+00   6.0870206e-01   4.8466885e-02   3.5530080e-01   1.8878015e-02  -8.0267817e-03
  -1.7747187e+00   6.1329356e-01   5.0731654e-02   3.5598942e-01   1.8797747e-02  -7.9927242e-03
  -1.7685858e+00   6.1785722e-01   5.3005313e-02   3.5664496e-01   1.8717820e-02  -7.9588106e-03
  -1.7624072e+00   6.2239572e-01   5.5287705e-02   3.5726717e-01   1.8638232e-02  -7.9250403e-03
  -1.7561833e+00   6.2691165e-01   5.7578505e-02   3.5785567e-01   1.8558981e-02  -7.8914127e-03
  -1.7499141e+00   6.3140752e-01   5.9877384e-02   3.5841007e-01   1.8480067e-02  -7.8579273e-03
  -1.7436001e+00   6.3588578e-01   6.2184014e-02   3.5893000e-01   1.8401488e-02  -7.8245834e-03
  -1.7372412e+00   6.4034881e-01   6.4498067e-02   3.5941506e-01   1.8323242e-02  -7.7913804e-03
  -1.7308377e+00   6.4479894e-01   6.6819216e-02   3.5986489e-01   1.8245328e-02  -7.7583177e-03
  -1.7243897e+00   6.4923842e-01   6.9147132e-02   3.6027908e-01   1.8167745e-02  -7.7253948e-03
  -1.7178973e+00   6.5366947e-01   7.1481488e-02   3.6065727e-01   1.8090491e-02  -7.6926110e-03
  -1.7113606e+00   6.5809423e-01   7.3821955e-02   3.6099906e-01   1.8013565e-02  -7.6599658e-03
  -1.7047797e+00   6.6251481e-01   7.6168206e-02   3.6130407e-01   1.7936965e-02  -7.6274586e-03
  -1.6981546e+00   6.6693326e-01   7.8519912e-02   3.6157193e-01   1.7860691e-02  -7.5950889e-03
  -1.6914852e+00   6.7135159e-01   8.0876746e-02   3.6180225e-01   1.7784740e-02  -7.5628559e-03
  -1.6847717e+00   6.7577177e-01   8.3238379e-02   3.6199464e-01   1.7709111e-02  -7.5307593e-03
  -1.6780140e+00   6.8019572e-01   8.5604485e-02   3.6214873e-01   1.7633804e-02  -7.4987983e-03
  -1.6712120e+00   6.8462534e-01   8.7974733e-02   3.6226412e-01   1.7558816e-02  -7.4669725e-03
  -1.6643658e+00   6.8906247e-01   9.0348798e-02   3.6234045e-01   1.7484146e-02  -7.4352812e-03
  -1.6574752e+00   6.9350894e-01   9.2726350e-02   3.6237731e-01   1.7409793e-02  -7.4037239e-03
  -1.6505401e+00   6.9796654e-01   9.5107062e-02   3.6237434e-01   1.7335756e-02  -7.3723000e-03
  -1.6435604e+00   7.0243703e-01   9.7490606e-02   3.6233114e-01   1.7262033e-02  -7.3410090e-03
  -1.6365360e+00   7.0692213e-01   9.9876654e-02   3.6224734e-01   1.7188623e-02  -7.3098503e-03
  -1.6294668e+00   7.1142357e-01   1.0226488e-01   3.6212255e-01   1.7115524e-02  -7.2788234e-03
  -1.6223526e+00   7.1594303e-01   1.0465495e-01   3.6195639e-01   1.7042736e-02  -7.2479277e-03
  -1.6151931e+00   7.2048216e-01   1.0704654e-01   3.6174848e-01   1.6970257e-02  -7.2171626e-03
  -1.6079883e+00   7.2504263e-01   1.0943932e-01   3.6149843e-01   1.6898085e-02  -7.1865277e-03
  -1.6007379e+00   7.2962604e-01   1.1183297e-01   3.6120586e-01   1.6826220e-02  -7.1560223e-03
  -1.5934416e+00   7.3423402e-01   1.1422715e-01   3.6087039e-01   1.6754660e-02  -7.1256459e-03
  -1.5860993e+00   7.3886816e-01   1.1662155e-01   3.6049163e-01   1.6683403e-02  -7.0953980e-03
  -1.5787106e+00   7.4353005e-01   1.1901582e-01   3.6006920e-01   1.6612449e-02  -7.0652780e-03
  -1.5712753e+00   7.4822126e-01   1.2140964e-01   3.5960272e-01   1.6541796e-02  -7.0352854e-03
  -1.5637931e+00   7.5294334e-01   1.2380269e-01   3.5909180e-01   1.6471443e-02  -7.0054197e-03
  -1.5562637e+00   7.5769786e-01   1.2619463e-01   3.5853607e-01   1.6401389e-02  -6.9756803e-03
  -1.5486867e+00   7.6248636e-01   1.2858515e-01   3.5793514e-01   1.6331632e-02  -6.9460667e-03
  -1.5410618e+00   7.6731039e-01   1.3097390e-01   3.5728862e-01   1.6262172e-02  -6.9165783e-03
  -1.5333887e+00   7.7217147e-01   1.3336053e-01   3.5659624e-01   1.6193006e-02  -6.8872147e-03
  -1.5256670e+00   7.7707116e-01   1.3574462e-01   3.5585789e-01   1.6124134e-02  -6.8579754e-03
  -1.5178963e+00   7.8201096e-01   1.3812575e-01   3.5507346e-01   1.6055554e-02  -6.8288597e-03
  -1.5100762e+00   7.8699243e-01   1.4050351e-01   3.5424283e-01   1.5987266e-02  -6.7998672e-03
  -1.5022063e+00   7.9201709e-01   1.4287747e-01   3.5336592e-01   1.5919267e-02  -6.7709973e-03
  -1.4942861e+00   7.9708648e-01   1.4524721e-01   3.5244262e-01   1.5851557e-02  -6.7422496e-03
  -1.4863152e+00   8.0220214e-01   1.4761231e-01   3.5147282e-01   1.5784134e-02  -6.7136236e-03
  -1.4782932e+00   8.0736560e-01   1.4997236e-01   3.5045642e-01   1.5716998e-02  -6.6851186e-03
  -1.4702195e+00   8.1257842e-01   1.5232693e-01   3.4939331e-01   1.5650147e-02  -6.6567343e-03
  -1.4620938e+00   8.1784214e-01   1.5467560e-01   3.4828339e-01   1.5583580e-02  -6.6284700e-03
  -1.4539153e+00   8.2315834e-01   1.5701796e-01   3.4712656e-01   1.5517295e-02  -6.6003254e-03
  -1.4456838e+00   8.2852858e-01   1.5935358e-01   3.4592271e-01   1.5451292e-02  -6.5722998e-03
  -1.4373985e+00   8.3395445e-01   1.6168205e-01   3.4467174e-01   1.5385569e-02  -6.5443929e-03
  -1.4290589e+00   8.3943752e-01   1.6400294e-01   3.4337354e-01   1.5320125e-02  -6.5166040e-03
  -1.4206645e+00   8.4497942e-01   1.6631583e-01   3.4202801e-01   1.5254959e-02  -6.4889328e-03
  -1.4122148e+00   8.5058174e-01   1.6862031e-01   3.4063505e-01   1.5190069e-02  -6.4613786e-03
  -1.4037089e+00   8.5624612e-01   1.7091596e-01   3.3919456e-01   1.5125456e-02  -6.4339411e-03
  -1.3951465e+00   8.6197421e-01   1.7320235e-01   3.3770642e-01   1.5061116e-02  -6.4066197e-03
  -1.3865267e+00   8.6776766e-01   1.7547906e-01   3.3617053e-01   1.4997050e-02  -6.3794139e-03
  -1.3778491e+00   8.7362815e-01   1.7774568e-01   3.3458680e-01   1.4933256e-02  -6.3523233e-03
  -1.3691128e+00   8.7955737e-01   1.8000179e-01   3.3295511e-01   1.4869733e-02  -6.3253473e-03
  -1.3603172e+00   8.8555704e-01   1.8224696e-01   3.3127537e-01   1.4806479e-02  -6.2984855e-03
  -1.3514616e+00   8.9162887e-01   1.8448078e-01   3.2954746e-01   1.4743494e-02  -6.2717374e-03
  -1.3425453e+00   8.9777464e-01   1.8670283e-01   3.2777129e-01   1.4680777e-02  -6.2451025e-03
  -1.3335676e+00   9.0399609e-01   1.8891268e-01   3.2594675e-01   1.4618326e-02  -6.2185804e-03
  -1.3245276e+00   9.1029504e-01   1.9110992e-01   3.2407374e-01   1.4556140e-02  -6.1921706e-03
  -1.3154247e+00   9.1667329e-01   1.9329413e-01   3.2215215e-01   1.4494218e-02  -6.1658725e-03
  -1.3062580e+00   9.2313269e-01   1.9546488e-01   3.2018187e-01   1.4432560e-02  -6.1396858e-03
  -1.2970266e+00   9.2967509e-01   1.9762177e-01   3.1816282e-01   1.4371163e-02  -6.1136100e-03
  -1.2877299e+00   9.3630239e-01   1.9976436e-01   3.1609487e-01   1.4310027e-02  -6.0876445e-03
  -1.2783669e+00   9.4301649e-01   2.0189223e-01   3.1397793e-01   1.4249150e-02  -6.0617890e-03
  -1.2689367e+00   9.4981935e-01   2.0400498e-01   3.1181189e-01   1.4188532e-02  -6.0360429e-03
  -1.2594385e+00   9.5671291e-01   2.0610217e-01   3.0959665e-01   1.4128172e-02  -6.0104058e-03
  -1.2498714e+00   9.6369919e-01   2.0818344e-01   3.0733226e-01   1.4068068e-02  -5.9848773e-03
  -1.2402344e+00   9.7078019e-01   2.1024854e-01   3.0501942e-01   1.4008219e-02  -5.9594569e-03
  -1.2305266e+00   9.7795798e-01   2.1229728e-01   3.0265898e-01   1.3948625e-02  -5.9341441e-03
  -1.2207470e+00   9.8523463e-01   2.1432948e-01   3.0025178e-01   1.3889283e-02  -5.9089385e-03
  -1.2108946e+00   9.9261225e-01   2.1634495e-01   2.9779868e-01   1.3830194e-02  -5.8838397e-03
  -1.2009685e+00   1.0000930e+00   2.1834349e-01   2.9530052e-01   1.3771355e-02  -5.8588471e-03
  -1.1909676e+00   1.0076790e+00   2.2032492e-01   2.9275816e-01   1.3712767e-02  -5.8339603e-03
  -1.1808908e+00   1.0153725e+00   2.2228904e-01   2.9017245e-01   1.3654427e-02  -5.8091790e-03
  -1.1707371e+00   1.0231757e+00   2.2423566e-01   2.8754424e-01   1.3596335e-02  -5.7845026e-03
  -1.1605053e+00   1.0310910e+00   2.2616460e-01   2.8487437e-01   1.3538490e-02  -5.7599306e-03
  -1.1501944e+00   1.0391205e+00   2.2807565e-01   2.8216371e-01   1.3480891e-02  -5.7354628e-03
  -1.1398032e+00   1.0472666e+00   2.2996863e-01   2.7941309e-01   1.3423536e-02  -5.7110986e-03
  -1.1293305e+00   1.0555317e+00   2.3184336e-01   2.7662337e-01   1.3366426e-02  -5.6868376e-03
  -1.1187752e+00   1.0639182e+00   2.3369963e-01   2.7379540e-01   1.3309557e-02  -5.6626793e-03
  -1.1081360e+00   1.0724286e+00   2.3553726e-01   2.7093004e-01   1.3252930e-02  -5.6386233e-03
  -1.0974118e+00   1.0810651e+00   2.3735605e-01   2.6802812e-01   1.3196544e-02  -5.6146693e-03
  -1.0866011e+00   1.0898305e+00   2.3915582e-01   2.6509050e-01   1.3140397e-02  -5.5908167e-03
  -1.0757028e+00   1.0987272e+00   2.4093638e-01   2.6211804e-01   1.3084489e-02  -5.5670651e-03
  -1.0647155e+00   1.1077577e+00   2.4269753e-01   2.5911158e-01   1.3028819e-02  -5.5434142e-03
  -1.0536379e+00   1.1169247e+00   2.4443908e-01   2.5607197e-01   1.2973384e-02  -5.5198634e-03
  -1.0424687e+00   1.1262307e+00   2.4616085e-01   2.5300006e-01   1.2918186e-02  -5.4964124e-03
  -1.0312064e+00   1.1356785e+00   2.4786264e-01   2.4989671e-01   1.2863222e-02  -5.4730608e-03
  -1.0198496e+00   1.1452707e+00   2.4954426e-01   2.4676276e-01   1.2808491e-02  -5.4498080e-03
  -1.0083969e+00   1.1550100e+00   2.5120552e-01   2.4359906e-01   1.2753993e-02  -5.4266538e-03
  -9.9684680e-01   1.1648992e+00   2.5284623e-01   2.4040647e-01   1.2699726e-02  -5.4035977e-03
  -9.8519781e-01   1.1749410e+00   2.5446620e-01   2.3718583e-01   1.2645690e-02  -5.3806392e-03
  -9.7344840e-01   1.1851383e+00   2.5606523e-01   2.3393800e-01   1.2591884e-02  -5.3577781e-03
  -9.6159702e-01   1.1954937e+00   2.5764314e-01   2.3066382e-01   1.2538306e-02  -5.3350137e-03
  -9.4964208e-01   1.2060103e+00   2.5919974e-01   2.2736415e-01   1.2484956e-02  -5.3123459e-03
  -9.3758198e-01   1.2166908e+00   2.6073484e-01   2.2403984e-01   1.2431833e-02  -5.2897740e-03
  -9.2541507e-01   1.2275381e+00   2.6224824e-01   2.2069173e-01   1.2378935e-02  -5.2672979e-03
  -9.1313969e-01   1.2385550e+00   2.6373975e-01   2.1732068e-01   1.2326262e-02  -5.2449169e-03
  -9.0075414e-01   1.2497446e+00   2.6520919e-01   2.1392754e-01   1.2273813e-02  -5.2226308e-03
  -8.8825669e-01   1.2611097e+00   2.6665635e-01   2.1051312e-01   1.2221587e-02  -5.2004391e-03
  -8.7564559e-01   1.2726532e+00   2.6808100e-01   2.0707777e-01   1.2169582e-02  -5.1783415e-03
  -8.6291906e-01   1.2843781e+00   2.6948285e-01   2.0362156e-01   1.2117799e-02  -5.1563375e-03
  -8.5007528e-01   1.2962872e+00   2.7086164e-01   2.0014453e-01   1.2066235e-02  -5.1344267e-03
  -8.3711241e-01   1.3083835e+00   2.7221708e-01   1.9664676e-01   1.2014891e-02  -5.1126088e-03
  -8.2402857e-01   1.3206698e+00   2.7354891e-01   1.9312830e-01   1.1963765e-02  -5.0908834e-03
  -8.1082188e-01   1.3331492e+00   2.7485683e-01   1.8958919e-01   1.1912856e-02  -5.0692500e-03
  -7.9749038e-01   1.3458243e+00   2.7614058e-01   1.8602951e-01   1.1862164e-02  -5.0477083e-03
  -7.8403214e-01   1.3586982e+00   2.7739987e-01   1.8244930e-01   1.1811687e-02  -5.0262580e-03
  -7.7044516e-01   1.3717735e+00   2.7863444e-01   1.7884863e-01   1.1761424e-02  -5.0048985e-03
  -7.5672742e-01   1.3850530e+00   2.7984401e-01   1.7522754e-01   1.1711375e-02  -4.9836295e-03
  -7.4287689e-01   1.3985395e+00   2.8102830e-01   1.7158610e-01   1.1661539e-02  -4.9624507e-03
  -7.2889150e-01   1.4122356e+00   2.8218702e-01   1.6792436e-01   1.1611914e-02  -4.9413617e-03
  -7.1476914e-01   1.4261439e+00   2.8331992e-01   1.6424238e-01   1.1562501e-02  -4.9203621e-03
  -7.0050771e-01   1.4402669e+00   2.8442671e-01   1.6054022e-01   1.1513297e-02  -4.8994514e-03
  -6.8610504e-01   1.4546071e+00   2.8550710e-01   1.5681793e-01   1.1464302e-02  -4.8786295e-03
  -6.7155896e-01   1.4691668e+00   2.8656084e-01   1.5307557e-01   1.1415516e-02  -4.8578957e-03
  -6.5686730e-01   1.4839483e+00   2.8758764e-01   1.4931319e-01   1.1366937e-02  -4.8372499e-03
  -6.4202781e-01   1.4989536e+00   2.8858722e-01   1.4553086e-01   1.1318565e-02  -4.8166916e-03
  -6.2703828e-01   1.5141847e+00   2.8955931e-01   1.4172862e-01   1.1270398e-02  -4.7962204e-03
  -6.1189643e-01   1.5296435e+00   2.9050363e-01   1.3790654e-01   1.1222436e-02  -4.7758360e-03
  -5.9660000e-01   1.5453316e+00   2.9141991e-01   1.3406468e-01   1.1174677e-02  -4.7555380e-03
  -5.8114668e-01   1.5612506e+00   2.9230786e-01   1.3020308e-01   1.1127122e-02  -4.7353261e-03
  -5.6553417e-01   1.5774018e+00   2.9316722e-01   1.2632181e-01   1.1079769e-02  -4.7151999e-03
  -5.4976016e-01   1.5937861e+00   2.9399770e-01   1.2242092e-01   1.1032617e-02  -4.6951590e-03
  -5.3382229e-01   1.6104046e+00   2.9479903e-01   1.1850047e-01   1.0985665e-02  -4.6752030e-03
  -5.1771825e-01   1.6272578e+00   2.9557093e-01   1.1456051e-01   1.0938913e-02  -4.6553317e-03
  -5.0144567e-01   1.6443460e+00   2.9631313e-01   1.1060111e-01   1.0892360e-02  -4.6355446e-03
  -4.8500221e-01   1.6616692e+00   2.9702535e-01   1.0662232e-01   1.0846004e-02  -4.6158415e-03
  -4.6838552e-01   1.6792272e+00   2.9770731e-01   1.0262419e-01   1.0799846e-02  -4.5962218e-03
  -4.5159325e-01   1.6970194e+00   2.9835874e-01   9.8606783e-02   1.0753884e-02  -4.5766854e-03
  -4.3462305e-01   1.7150447e+00   2.9897936e-01   9.4570156e-02   1.0708117e-02  -4.5572318e-03
  -4.1747261e-01   1.7333017e+00   2.9956889e-01   9.0514365e-02   1.0662544e-02  -4.5378607e-03
  -4.0013959e-01   1.7517885e+00   3.0012706e-01   8.6439469e-02   1.0617166e-02  -4.5185717e-03
  -3.8262171e-01   1.7705030e+00   3.0065377e-01   8.2345710e-02   1.0571980e-02  -4.4993645e-03
  -3.6491668e-01   1.7894423e+00   3.0114915e-01   7.8233612e-02   1.0526986e-02  -4.4802388e-03
  -3.4702225e-01   1.8086029e+00   3.0161338e-01   7.4103725e-02   1.0482184e-02  -4.4611941e-03
  -3.2893622e-01   1.8279812e+00   3.0204662e-01   6.9956596e-02   1.0437572e-02  -4.4422303e-03
  -3.1065641e-01   1.8475725e+00   3.0244905e-01   6.5792774e-02   1.0393150e-02  -4.4233468e-03
  -2.9218069e-01   1.8673718e+00   3.0282084e-01   6.1612807e-02   1.0348916e-02  -4.4045435e-03
  -2.7350697e-01   1.8873731e+00   3.0316215e-01   5.7417245e-02   1.0304871e-02  -4.3858198e-03
  -2.5463324e-01   1.9075700e+00   3.0347314e-01   5.3206635e-02   1.0261013e-02  -4.3671756e-03
  -2.3555754e-01   1.9279552e+00   3.0375400e-01   4.8981526e-02   1.0217341e-02  -4.3486105e-03
  -2.1627798e-01   1.9485206e+00   3.0400489e-01   4.4742467e-02   1.0173855e-02  -4.3301241e-03
  -1.9679278e-01   1.9692571e+00   3.0422598e-01   4.0490006e-02   1.0130554e-02  -4.3117161e-03
  -1.7710021e-01   1.9901550e+00   3.0441744e-01   3.6224692e-02   1.0087436e-02  -4.2933862e-03
  -1.5719866e-01   2.0112034e+00   3.0457943e-01   3.1947074e-02   1.0044503e-02  -4.2751340e-03
  -1.3708662e-01   2.0323904e+00   3.0471213e-01   2.7657699e-02   1.0001751e-02  -4.2569593e-03
  -1.1676272e-01   2.0537032e+00   3.0481571e-01   2.3357117e-02   9.9591816e-03  -4.2388616e-03
  -9.6225687e-02   2.0751279e+00   3.0489032e-01   1.9045876e-02   9.9167930e-03  -4.2208407e-03
  -7.5474409e-02   2.0966493e+00   3.0493615e-01   1.4724524e-02   9.8745846e-03  -4.2028963e-03
  -5.4507916e-02   2.1182511e+00   3.0495337e-01   1.0393610e-02   9.8325556e-03  -4.1850279e-03
  -3.3325405e-02   2.1399157e+00   3.0494213e-01   6.0536832e-03   9.7907054e-03  -4.1672354e-03
  -1.1926248e-02   2.1616244e+00   3.0490261e-01   1.7052912e-03   9.7490330e-03  -4.1495183e-03
   9.6899954e-03   2.1833568e+00   3.0483498e-01  -2.6510171e-03   9.7075378e-03  -4.1318764e-03
   3.1523563e-02   2.2050914e+00   3.0473941e-01  -7.0146933e-03   9.6662191e-03  -4.1143094e-03
   5.3574478e-02   2.2268052e+00   3.0461606e-01  -1.1385189e-02   9.6250760e-03  -4.0968168e-03
   7.5842529e-02   2.2484736e+00   3.0446511e-01  -1.5761955e-02   9.5841078e-03  -4.0793985e-03
   9.8327265e-02   2.2700706e+00   3.0428673e-01  -2.0144443e-02   9.5433138e-03  -4.0620541e-03
   1.2102797e-01   2.2915685e+00   3.0408108e-01  -2.4532105e-02   9.5026933e-03  -4.0447832e-03
   1.4394366e-01   2.3129383e+00   3.0384833e-01  -2.8924392e-02   9.4622454e-03  -4.0275856e-03
   1.6707304e-01   2.3341490e+00   3.0358865e-01  -3.3320755e-02   9.4219696e-03  -4.0104610e-03
   1.9041453e-01   2.3551682e+00   3.0330221e-01  -3.7720647e-02   9.3818650e-03  -3.9934090e-03
   2.1396621e-01   2.3759618e+00   3.0298918e-01  -4.2123517e-02   9.3419309e-03  -3.9764294e-03
   2.3772583e-01   2.3964940e+00   3.0264973e-01  -4.6528819e-02   9.3021666e-03  -3.9595219e-03
   2.6169077e-01   2.4167273e+00   3.0228402e-01  -5.0936004e-02   9.2625714e-03  -3.9426860e-03
   2.8585804e-01   2.4366227e+00   3.0189224e-01  -5.5344522e-02   9.2231445e-03  -3.9259216e-03
   3.1022427e-01   2.4561392e+00   3.0147441e-01  -5.9754065e-02   9.1838853e-03  -3.9092284e-03
   3.3478566e-01   2.4752346e+00   3.0103010e-01  -6.4165285e-02   9.1447930e-03  -3.8926059e-03
   3.5953801e-01   2.4938648e+00   3.0055874e-01  -6.8579072e-02   9.1058670e-03  -3.8760540e-03
   3.8447665e-01   2.5119843e+00   3.0005976e-01  -7.2996318e-02   9.0671064e-03  -3.8595723e-03
   4.0959650e-01   2.5295461e+00   2.9953259e-01  -7.7417913e-02   9.0285107e-03  -3.8431606e-03
   4.3489196e-01   2.5465018e+00   2.9897667e-01  -8.1844750e-02   8.9900791e-03  -3.8268185e-03
   4.6035698e-01   2.5628017e+00   2.9839142e-01  -8.6277719e-02   8.9518109e-03  -3.8105458e-03
   4.8598499e-01   2.5783948e+00   2.9777627e-01  -9.0717711e-02   8.9137054e-03  -3.7943421e-03
   5.1176894e-01   2.5932293e+00   2.9713067e-01  -9.5165617e-02   8.8757620e-03  -3.7782072e-03
   5.3770124e-01   2.6072520e+00   2.9645403e-01  -9.9622329e-02   8.8379800e-03  -3.7621407e-03
   5.6377376e-01   2.6204094e+00   2.9574580e-01  -1.0408874e-01   8.8003585e-03  -3.7461425e-03
   5.8997785e-01   2.6326470e+00   2.9500540e-01  -1.0856573e-01   8.7628971e-03  -3.7302121e-03
   6.1630432e-01   2.6439101e+00   2.9423226e-01  -1.1305421e-01   8.7255950e-03  -3.7143493e-03
   6.4274342e-01   2.6541438e+00   2.9342582e-01  -1.1755505e-01   8.6884515e-03  -3.6985539e-03
   6.6928486e-01   2.6632930e+00   2.9258551e-01  -1.2206916e-01   8.6514660e-03  -3.6828255e-03
   6.9591779e-01   2.6713031e+00   2.9171076e-01  -1.2659742e-01   8.6146377e-03  -3.6671639e-03
   7.2263082e-01   2.6781198e+00   2.9080100e-01  -1.3114072e-01   8.5779661e-03  -3.6515687e-03
   7.4941202e-01   2.6836896e+00   2.8985566e-01  -1.3569996e-01   8.5414504e-03  -3.6360397e-03
   7.7624891e-01   2.6879603e+00   2.8887418e-01  -1.4027602e-01   8.5050900e-03  -3.6205766e-03
   8.0312852e-01   2.6908808e+00   2.8785599e-01  -1.4486980e-01   8.4688842e-03  -3.6051792e-03
   8.3003732e-01   2.6924017e+00   2.8680051e-01  -1.4948219e-01   8.4328324e-03  -3.5898471e-03
   8.5696134e-01   2.6924757e+00   2.8570718e-01  -1.5411407e-01   8.3969340e-03  -3.5745801e-03
   8.8388610e-01   2.6910578e+00   2.8457544e-01  -1.5876635e-01   8.3611882e-03  -3.5593779e-03
   9.1079668e-01   2.6881055e+00   2.8340471e-01  -1.6343991e-01   8.3255944e-03  -3.5442402e-03
   9.3767773e-01   2.6835794e+00   2.8219442e-01  -1.6813564e-01   8.2901520e-03  -3.5291668e-03
   9.6451353e-01   2.6774433e+00   2.8094401e-01  -1.7285443e-01   8.2548603e-03  -3.5141573e-03
   9.9128796e-01   2.6696647e+00   2.7965291e-01  -1.7759718e-01   8.2197187e-03  -3.4992116e-03
   1.0179846e+00   2.6602150e+00   2.7832054e-01  -1.8236478e-01   8.1847266e-03  -3.4843293e-03
   1.0445868e+00   2.6490697e+00   2.7694635e-01  -1.8715811e-01   8.1498833e-03  -3.4695102e-03
   1.0710775e+00   2.6362089e+00   2.7552977e-01  -1.9197807e-01   8.1151882e-03  -3.4547541e-03
   1.0974395e+00   2.6216174e+00   2.7407021e-01  -1.9682555e-01   8.0806407e-03  -3.4400605e-03
   1.1236557e+00   2.6052852e+00   2.7256713e-01  -2.0170144e-01   8.0462401e-03  -3.4254293e-03
   1.1497086e+00   2.5872071e+00   2.7101994e-01  -2.0660663e-01   8.0119858e-03  -3.4108603e-03
   1.1755806e+00   2.5673836e+00   2.6942814e-01  -2.1154187e-01   7.9778772e-03  -3.3963531e-03
   1.2012545e+00   2.5458206e+00   2.6779193e-01  -2.1650631e-01   7.9439137e-03  -3.3819075e-03
   1.2267127e+00   2.5225298e+00   2.6611195e-01  -2.2149803e-01   7.9100946e-03  -3.3675232e-03
   1.2519380e+00   2.4975283e+00   2.6438887e-01  -2.2651511e-01   7.8764193e-03  -3.3532000e-03
   1.2769133e+00   2.4708392e+00   2.6262333e-01  -2.3155563e-01   7.8428873e-03  -3.3389375e-03
   1.3016217e+00   2.4424913e+00   2.6081600e-01  -2.3661766e-01   7.8094980e-03  -3.3247357e-03
   1.3260466e+00   2.4125188e+00   2.5896754e-01  -2.4169928e-01   7.7762506e-03  -3.3105941e-03
   1.3501718e+00   2.3809618e+00   2.5707860e-01  -2.4679857e-01   7.7431447e-03  -3.2965126e-03
   1.3739814e+00   2.3478657e+00   2.5514984e-01  -2.5191361e-01   7.7101795e-03  -3.2824909e-03
   1.3974600e+00   2.3132809e+00   2.5318191e-01  -2.5704246e-01   7.6773546e-03  -3.2685287e-03
   1.4205928e+00   2.2772632e+00   2.5117547e-01  -2.6218322e-01   7.6446694e-03  -3.2546258e-03
   1.4433655e+00   2.2398728e+00   2.4913119e-01  -2.6733395e-01   7.6121231e-03  -3.2407820e-03
   1.4657642e+00   2.2011745e+00   2.4704971e-01  -2.7249273e-01   7.5797153e-03  -3.2269969e-03
   1.4877759e+00   2.1612372e+00   2.4493169e-01  -2.7765764e-01   7.5474453e-03  -3.2132703e-03
   1.5093883e+00   2.1201333e+00   2.4277780e-01  -2.8282675e-01   7.5153126e-03  -3.1996020e-03
   1.5305896e+00   2.0779387e+00   2.4058868e-01  -2.8799814e-01   7.4833166e-03  -3.1859918e-03
   1.5513690e+00   2.0347323e+00   2.3836500e-01  -2.9316989e-01   7.4514567e-03  -3.1724394e-03
   1.5717164e+00   1.9905951e+00   2.3610741e-01  -2.9834008e-01   7.4197323e-03  -3.1589445e-03
   1.5916223e+00   1.9456103e+00   2.3381657e-01  -3.0350678e-01   7.3881428e-03  -3.1455069e-03
   1.6110784e+00   1.8998628e+00   2.3149314e-01  -3.0866806e-01   7.3566878e-03  -3.1321264e-03
   1.6300770e+00   1.8534383e+00   2.2913777e-01  -3.1382202e-01   7.3253665e-03  -3.1188027e-03
   1.6486114e+00   1.8064233e+00   2.2675113e-01  -3.1896671e-01   7.2941785e-03  -3.1055356e-03
   1.6666757e+00   1.7589043e+00   2.2433386e-01  -3.2410022e-01   7.2631231e-03  -3.0923249e-03
   1.6842647e+00   1.7109676e+00   2.2188662e-01  -3.2922062e-01   7.2321999e-03  -3.0791702e-03
   1.7013744e+00   1.6626988e+00   2.1941008e-01  -3.3432600e-01   7.2014082e-03  -3.0660714e-03
   1.7180014e+00   1.6141823e+00   2.1690489e-01  -3.3941443e-01   7.1707474e-03  -3.0530282e-03
   1.7341432e+00   1.5655010e+00   2.1437171e-01  -3.4448398e-01   7.1402172e-03  -3.0400405e-03
   1.7497982e+00   1.5167360e+00   2.1181119e-01  -3.4953273e-01   7.1098168e-03  -3.0271079e-03
   1.7649656e+00   1.4679661e+00   2.0922399e-01  -3.5455876e-01   7.0795457e-03  -3.0142302e-03
   1.7796452e+00   1.4192674e+00   2.0661076e-01  -3.5956014e-01   7.0494034e-03  -3.0014072e-03
   1.7938379e+00   1.3707135e+00   2.0397218e-01  -3.6453496e-01   7.0193893e-03  -2.9886387e-03
   1.8075450e+00   1.3223747e+00   2.0130888e-01  -3.6948128e-01   6.9895029e-03  -2.9759244e-03
   1.8207688e+00   1.2743181e+00   1.9862154e-01  -3.7439719e-01   6.9597437e-03  -2.9632641e-03
   1.8335120e+00   1.2266074e+00   1.9591080e-01  -3.7928077e-01   6.9301110e-03  -2.9506576e-03
   1.8457780e+00   1.1793027e+00   1.9317733e-01  -3.8413060e-01   6.9006045e-03  -2.9381046e-03
   1.8575711e+00   1.1324603e+00   1.9042178e-01  -3.8894599e-01   6.8712234e-03  -2.9256049e-03
   1.8688957e+00   1.0861329e+00   1.8764482e-01  -3.9372636e-01   6.8419674e-03  -2.9131584e-03
   1.8797570e+00   1.0403691e+00   1.8484711e-01  -3.9847108e-01   6.8128358e-03  -2.9007647e-03
   1.8901607e+00   9.9521395e-01   1.8202932e-01  -4.0317956e-01   6.7838281e-03  -2.8884236e-03
   1.9001128e+00   9.5070840e-01   1.7919209e-01  -4.0785119e-01   6.7549439e-03  -2.8761350e-03
   1.9096199e+00   9.0688971e-01   1.7633611e-01  -4.1248537e-01   6.7261825e-03  -2.8638986e-03
   1.9186888e+00   8.6379133e-01   1.7346201e-01  -4.1708149e-01   6.6975436e-03  -2.8517141e-03
   1.9273267e+00   8.2144303e-01   1.7057048e-01  -4.2163894e-01   6.6690264e-03  -2.8395814e-03
   1.9355411e+00   7.7987097e-01   1.6766217e-01  -4.2615712e-01   6.6406306e-03  -2.8275003e-03
   1.9433399e+00   7.3909781e-01   1.6473774e-01  -4.3063543e-01   6.6123556e-03  -2.8154704e-03
   1.9507308e+00   6.9914284e-01   1.6179785e-01  -4.3507326e-01   6.5842009e-03  -2.8034917e-03
   1.9577223e+00   6.6002212e-01   1.5884316e-01  -4.3947000e-01   6.5561660e-03  -2.7915639e-03
   1.9643225e+00   6.2174861e-01   1.5587435e-01  -4.4382504e-01   6.5282503e-03  -2.7796867e-03
   1.9705400e+00   5.8433231e-01   1.5289206e-01  -4.4813779e-01   6.5004535e-03  -2.7678600e-03
   1.9763833e+00   5.4778045e-01   1.4989696e-01  -4.5240764e-01   6.4727749e-03  -2.7560835e-03
   1.9818611e+00   5.1209762e-01   1.4688971e-01  -4.5663398e-01   6.4452140e-03  -2.7443571e-03
   1.9869821e+00   4.7728595e-01   1.4387097e-01  -4.6081621e-01   6.4177705e-03  -2.7326805e-03
   1.9917549e+00   4.4334527e-01   1.4084141e-01  -4.6495371e-01   6.3904437e-03  -2.7210535e-03
   1.9961884e+00   4.1027328e-01   1.3780168e-01  -4.6904590e-01   6.3632331e-03  -2.7094759e-03
   2.0002911e+00   3.7806569e-01   1.3475246e-01  -4.7309215e-01   6.3361384e-03  -2.6979474e-03
   2.0040718e+00   3.4671641e-01   1.3169439e-01  -4.7709187e-01   6.3091589e-03  -2.6864680e-03
   2.0075389e+00   3.1621767e-01   1.2862814e-01  -4.8104445e-01   6.2822942e-03  -2.6750373e-03
   2.0107011e+00   2.8656021e-01   1.2555437e-01  -4.8494928e-01   6.2555438e-03  -2.6636552e-03
   2.0135667e+00   2.5773340e-01   1.2247375e-01  -4.8880577e-01   6.2289073e-03  -2.6523215e-03
   2.0161440e+00   2.2972540e-01   1.1938694e-01  -4.9261329e-01   6.2023841e-03  -2.6410359e-03
   2.0184413e+00   2.0252325e-01   1.1629459e-01  -4.9637126e-01   6.1759737e-03  -2.6297982e-03
   2.0204665e+00   1.7611306e-01   1.1319737e-01  -5.0007906e-01   6.1496757e-03  -2.6186083e-03
   2.0222277e+00   1.5048009e-01   1.1009595e-01  -5.0373608e-01   6.1234896e-03  -2.6074660e-03
   2.0237325e+00   1.2560887e-01   1.0699097e-01  -5.0734173e-01   6.0974150e-03  -2.5963710e-03
   2.0249886e+00   1.0148333e-01   1.0388311e-01  -5.1089540e-01   6.0714513e-03  -2.5853231e-03
   2.0260034e+00   7.8086875e-02   1.0077302e-01  -5.1439647e-01   6.0455980e-03  -2.5743222e-03
   2.0267843e+00   5.5402486e-02   9.7661376e-02  -5.1784436e-01   6.0198548e-03  -2.5633680e-03
   2.0273383e+00   3.3412815e-02   9.4548711e-02  -5.2123863e-01   5.9942211e-03  -2.5524604e-03
   2.0276724e+00   1.2100260e-02   9.1435115e-02  -5.2457960e-01   5.9686965e-03  -2.5415991e-03
   2.0277934e+00  -8.5529582e-03   8.8320558e-02  -5.2786777e-01   5.9432805e-03  -2.5307840e-03
   2.0277079e+00  -2.8564729e-02   8.5205010e-02  -5.3110365e-01   5.9179727e-03  -2.5200149e-03
   2.0274222e+00  -4.7952988e-02   8.2088441e-02  -5.3428774e-01   5.8927726e-03  -2.5092914e-03
   2.0269427e+00  -6.6735661e-02   7.8970821e-02  -5.3742053e-01   5.8676796e-03  -2.4986136e-03
   2.0262754e+00  -8.4930612e-02   7.5852119e-02  -5.4050254e-01   5.8426935e-03  -2.4879812e-03
   2.0254260e+00  -1.0255560e-01   7.2732306e-02  -5.4353425e-01   5.8178137e-03  -2.4773939e-03
   2.0244005e+00  -1.1962822e-01   6.9611352e-02  -5.4651618e-01   5.7930398e-03  -2.4668516e-03
   2.0232042e+00  -1.3616591e-01   6.6489227e-02  -5.4944882e-01   5.7683712e-03  -2.4563541e-03
   2.0218425e+00  -1.5218586e-01   6.3365901e-02  -5.5233267e-01   5.7438077e-03  -2.4459013e-03
   2.0203207e+00  -1.6770502e-01   6.0241344e-02  -5.5516824e-01   5.7193487e-03  -2.4354928e-03
   2.0186436e+00  -1.8274006e-01   5.7115525e-02  -5.5795603e-01   5.6949938e-03  -2.4251286e-03
   2.0168162e+00  -1.9730739e-01   5.3988415e-02  -5.6069654e-01   5.6707425e-03  -2.4148084e-03
   2.0148432e+00  -2.1142305e-01   5.0859984e-02  -5.6339027e-01   5.6465944e-03  -2.4045321e-03
   2.0127289e+00  -2.2510280e-01   4.7730202e-02  -5.6603772e-01   5.6225491e-03  -2.3942995e-03
   2.0104779e+00  -2.3836202e-01   4.4599038e-02  -5.6863939e-01   5.5986061e-03  -2.3841103e-03
   2.0080943e+00  -2.5121578e-01   4.1466464e-02  -5.7119578e-01   5.5747650e-03  -2.3739645e-03
   2.0055821e+00  -2.6367875e-01   3.8332448e-02  -5.7370741e-01   5.5510253e-03  -2.3638618e-03
   2.0029453e+00  -2.7576525e-01   3.5196961e-02  -5.7617476e-01   5.5273867e-03  -2.3538020e-03
   2.0001877e+00  -2.8748923e-01   3.2059972e-02  -5.7859833e-01   5.5038487e-03  -2.3437850e-03
   1.9973128e+00  -2.9886427e-01   2.8921453e-02  -5.8097864e-01   5.4804108e-03  -2.3338105e-03
   1.9943242e+00  -3.0990358e-01   2.5781372e-02  -5.8331618e-01   5.4570727e-03  -2.3238785e-03
   1.9912251e+00  -3.2061997e-01   2.2639700e-02  -5.8561145e-01   5.4338339e-03  -2.3139886e-03
   1.9880189e+00  -3.3102591e-01   1.9496407e-02  -5.8786496e-01   5.4106941e-03  -2.3041408e-03
   1.9847087e+00  -3.4113349e-01   1.6351462e-02  -5.9007720e-01   5.3876527e-03  -2.2943349e-03
   1.9812973e+00  -3.5095443e-01   1.3204836e-02  -5.9224868e-01   5.3647093e-03  -2.2845706e-03
   1.9777878e+00  -3.6050009e-01   1.0056499e-02  -5.9437990e-01   5.3418636e-03  -2.2748478e-03
   1.9741828e+00  -3.6978149e-01   6.9064208e-03  -5.9647135e-01   5.3191151e-03  -2.2651664e-03
   1.9704850e+00  -3.7880928e-01   3.7545712e-03  -5.9852355e-01   5.2964635e-03  -2.2555261e-03
   1.9666969e+00  -3.8759377e-01   6.0092033e-04  -6.0053699e-01   5.2739082e-03  -2.2459268e-03
   1.9628209e+00  -3.9614495e-01  -2.5545618e-03  -6.0251218e-01   5.2514489e-03  -2.2363683e-03
   1.9588595e+00  -4.0447247e-01  -5.7119053e-03  -6.0444961e-01   5.2290852e-03  -2.2268504e-03
   1.9548148e+00  -4.1258565e-01  -8.8711104e-03  -6.0634975e-01   5.2068167e-03  -2.2173730e-03
   1.9506889e+00  -4.2049352e-01  -1.2031832e-02  -6.0821279e-01   5.1846430e-03  -2.2079359e-03
   1.9464840e+00  -4.2820478e-01  -1.5193504e-02  -6.1003866e-01   5.1625637e-03  -2.1985389e-03
   1.9422019e+00  -4.3572784e-01  -1.8355555e-02  -6.1182735e-01   5.1405783e-03  -2.1891818e-03
   1.9378446e+00  -4.4307084e-01  -2.1517413e-02  -6.1357879e-01   5.1186864e-03  -2.1798645e-03
   1.9334139e+00  -4.5024161e-01  -2.4678509e-02  -6.1529296e-01   5.0968878e-03  -2.1705868e-03
   1.9289115e+00  -4.5724773e-01  -2.7838270e-02  -6.1696982e-01   5.0751819e-03  -2.1613486e-03
   1.9243390e+00  -4.6409651e-01  -3.0996127e-02  -6.1860931e-01   5.0535684e-03  -2.1521496e-03
   1.9196981e+00  -4.7079500e-01  -3.4151508e-02  -6.2021140e-01   5.0320470e-03  -2.1429897e-03
   1.9149901e+00  -4.7735000e-01  -3.7303842e-02  -6.2177606e-01   5.0106171e-03  -2.1338688e-03
   1.9102166e+00  -4.8376808e-01  -4.0452558e-02  -6.2330323e-01   4.9892784e-03  -2.1247866e-03
   1.9053789e+00  -4.9005558e-01  -4.3597086e-02  -6.2479288e-01   4.9680305e-03  -2.1157431e-03
   1.9004784e+00  -4.9621861e-01  -4.6736854e-02  -6.2624497e-01   4.9468731e-03  -2.1067380e-03
   1.8955162e+00  -5.0226307e-01  -4.9871291e-02  -6.2765946e-01   4.9258057e-03  -2.0977712e-03
   1.8904936e+00  -5.0819464e-01  -5.2999828e-02  -6.2903630e-01   4.9048280e-03  -2.0888425e-03
   1.8854116e+00  -5.1401882e-01  -5.6121892e-02  -6.3037545e-01   4.8839396e-03  -2.0799518e-03
   1.8802714e+00  -5.1974090e-01  -5.9236912e-02  -6.3167688e-01   4.8631400e-03  -2.0710988e-03
   1.8750740e+00  -5.2536600e-01  -6.2344319e-02  -6.3294055e-01   4.8424290e-03  -2.0622835e-03
   1.8698204e+00  -5.3089904e-01  -6.5443540e-02  -6.3416640e-01   4.8218062e-03  -2.0535057e-03
   1.8645114e+00  -5.3634479e-01  -6.8534005e-02  -6.3535441e-01   4.8012712e-03  -2.0447652e-03
   1.8591479e+00  -5.4170785e-01  -7.1615144e-02  -6.3650453e-01   4.7808235e-03  -2.0360619e-03
   1.8537308e+00  -5.4699265e-01  -7.4686384e-02  -6.3761672e-01   4.7604629e-03  -2.0273956e-03
   1.8482609e+00  -5.5220348e-01  -7.7747156e-02  -6.3869094e-01   4.7401889e-03  -2.0187661e-03
   1.8427389e+00  -5.5734447e-01  -8.0796888e-02  -6.3972714e-01   4.7200013e-03  -2.0101733e-03
   1.8371654e+00  -5.6241964e-01  -8.3835009e-02  -6.4072530e-01   4.6998995e-03  -2.0016170e-03
   1.8315412e+00  -5.6743283e-01  -8.6860948e-02  -6.4168536e-01   4.6798834e-03  -1.9930971e-03
   1.8258669e+00  -5.7238779e-01  -8.9874135e-02  -6.4260729e-01   4.6599524e-03  -1.9846135e-03
   1.8201430e+00  -5.7728813e-01  -9.2873999e-02  -6.4349104e-01   4.6401063e-03  -1.9761659e-03
   1.8143702e+00  -5.8213734e-01  -9.5859968e-02  -6.4433657e-01   4.6203446e-03  -1.9677542e-03
   1.8085488e+00  -5.8693881e-01  -9.8831471e-02  -6.4514385e-01   4.6006671e-03  -1.9593783e-03
   1.8026794e+00  -5.9169581e-01  -1.0178794e-01  -6.4591283e-01   4.5810733e-03  -1.9510380e-03
   1.7967624e+00  -5.9641150e-01  -1.0472880e-01  -6.4664348e-01   4.5615629e-03  -1.9427332e-03
   1.7907983e+00  -6.0108896e-01  -1.0765348e-01  -6.4733574e-01   4.5421356e-03  -1.9344637e-03
   1.7847874e+00  -6.0573115e-01  -1.1056142e-01  -6.4798959e-01   4.5227909e-03  -1.9262294e-03
   1.7787301e+00  -6.1034098e-01  -1.1345269e-01  -6.4860499e-01   4.5035286e-03  -1.9180300e-03
   1.7726267e+00  -6.1492123e-01  -1.1632831e-01  -6.4918196e-01   4.4843483e-03  -1.9098656e-03
   1.7664775e+00  -6.1947462e-01  -1.1918939e-01  -6.4972051e-01   4.4652497e-03  -1.9017358e-03
   1.7602828e+00  -6.2400379e-01  -1.2203704e-01  -6.5022064e-01   4.4462323e-03  -1.8936406e-03
   1.7540427e+00  -6.2851130e-01  -1.2487238e-01  -6.5068238e-01   4.4272959e-03  -1.8855799e-03
   1.7477576e+00  -6.3299965e-01  -1.2769651e-01  -6.5110572e-01   4.4084401e-03  -1.8775534e-03
   1.7414276e+00  -6.3747126e-01  -1.3051054e-01  -6.5149068e-01   4.3896646e-03  -1.8695610e-03
   1.7350529e+00  -6.4192848e-01  -1.3331559e-01  -6.5183727e-01   4.3709690e-03  -1.8616027e-03
   1.7286336e+00  -6.4637363e-01  -1.3611277e-01  -6.5214550e-01   4.3523529e-03  -1.8536782e-03
   1.7221699e+00  -6.5080893e-01  -1.3890318e-01  -6.5241538e-01   4.3338162e-03  -1.8457873e-03
   1.7156618e+00  -6.5523658e-01  -1.4168794e-01  -6.5264692e-01   4.3153583e-03  -1.8379301e-03
   1.7091094e+00  -6.5965870e-01  -1.4446816e-01  -6.5284014e-01   4.2969790e-03  -1.8301062e-03
   1.7025128e+00  -6.6407739e-01  -1.4724494e-01  -6.5299503e-01   4.2786779e-03  -1.8223157e-03
   1.6958721e+00  -6.6849468e-01  -1.5001941e-01  -6.5311162e-01   4.2604548e-03  -1.8145582e-03
   1.6891871e+00  -6.7291256e-01  -1.5279267e-01  -6.5318991e-01   4.2423092e-03  -1.8068337e-03
   1.6824580e+00  -6.7733298e-01  -1.5556582e-01  -6.5322991e-01   4.2242408e-03  -1.7991421e-03
   1.6756847e+00  -6.8175787e-01  -1.5833999e-01  -6.5323163e-01   4.2062494e-03  -1.7914832e-03
   1.6688671e+00  -6.8618908e-01  -1.6111628e-01  -6.5319509e-01   4.1883346e-03  -1.7838569e-03
   1.6620052e+00  -6.9062847e-01  -1.6389580e-01  -6.5312029e-01   4.1704960e-03  -1.7762630e-03
   1.6550989e+00  -6.9507785e-01  -1.6667967e-01  -6.5300725e-01   4.1527334e-03  -1.7687014e-03
   1.6481481e+00  -6.9953898e-01  -1.6946899e-01  -6.5285597e-01   4.1350464e-03  -1.7611720e-03
   1.6411527e+00  -7.0401363e-01  -1.7226487e-01  -6.5266647e-01   4.1174347e-03  -1.7536746e-03
   1.6341126e+00  -7.0850352e-01  -1.7506843e-01  -6.5243875e-01   4.0998979e-03  -1.7462090e-03
   1.6270276e+00  -7.1301034e-01  -1.7788078e-01  -6.5217283e-01   4.0824358e-03  -1.7387753e-03
   1.6198975e+00  -7.1753577e-01  -1.8070302e-01  -6.5186871e-01   4.0650481e-03  -1.7313731e-03
   1.6127221e+00  -7.2208148e-01  -1.8353627e-01  -6.5152642e-01   4.0477343e-03  -1.7240024e-03
   1.6055013e+00  -7.2664910e-01  -1.8638164e-01  -6.5114595e-01   4.0304943e-03  -1.7166631e-03
   1.5982348e+00  -7.3124025e-01  -1.8924024e-01  -6.5072732e-01   4.0133277e-03  -1.7093550e-03
   1.5909224e+00  -7.3585653e-01  -1.9211318e-01  -6.5027053e-01   3.9962341e-03  -1.7020779e-03
   1.5835638e+00  -7.4049954e-01  -1.9500156e-01  -6.4977561e-01   3.9792134e-03  -1.6948318e-03
   1.5761588e+00  -7.4517085e-01  -1.9790651e-01  -6.4924255e-01   3.9622650e-03  -1.6876166e-03
   1.5687071e+00  -7.4987205e-01  -2.0082913e-01  -6.4867138e-01   3.9453889e-03  -1.6804320e-03
   1.5612084e+00  -7.5460467e-01  -2.0377053e-01  -6.4806209e-01   3.9285846e-03  -1.6732780e-03
   1.5536624e+00  -7.5937028e-01  -2.0673148e-01  -6.4741470e-01   3.9118518e-03  -1.6661544e-03
   1.5460687e+00  -7.6417042e-01  -2.0971138e-01  -6.4672917e-01   3.8951902e-03  -1.6590611e-03
   1.5384269e+00  -7.6900663e-01  -2.1270929e-01  -6.4600548e-01   3.8785996e-03  -1.6519980e-03
   1.5307369e+00  -7.7388044e-01  -2.1572426e-01  -6.4524359e-01   3.8620796e-03  -1.6449649e-03
   1.5229981e+00  -7.7879340e-01  -2.1875535e-01  -6.4444347e-01   3.8456300e-03  -1.6379617e-03
   1.5152101e+00  -7.8374702e-01  -2.2180162e-01  -6.4360508e-01   3.8292504e-03  -1.6309883e-03
   1.5073727e+00  -7.8874284e-01  -2.2486211e-01  -6.4272840e-01   3.8129405e-03  -1.6240446e-03
   1.4994852e+00  -7.9378240e-01  -2.2793590e-01  -6.4181338e-01   3.7967000e-03  -1.6171304e-03
   1.4915474e+00  -7.9886723e-01  -2.3102203e-01  -6.4086000e-01   3.7805287e-03  -1.6102457e-03
   1.4835587e+00  -8.0399886e-01  -2.3411957e-01  -6.3986822e-01   3.7644263e-03  -1.6033902e-03
   1.4755188e+00  -8.0917886e-01  -2.3722756e-01  -6.3883800e-01   3.7483924e-03  -1.5965639e-03
   1.4674270e+00  -8.1440875e-01  -2.4034507e-01  -6.3776932e-01   3.7324267e-03  -1.5897666e-03
   1.4592829e+00  -8.1969010e-01  -2.4347116e-01  -6.3666215e-01   3.7165291e-03  -1.5829982e-03
   1.4510860e+00  -8.2502448e-01  -2.4660487e-01  -6.3551644e-01   3.7006991e-03  -1.5762586e-03
   1.4428357e+00  -8.3041345e-01  -2.4974526e-01  -6.3433217e-01   3.6849365e-03  -1.5695477e-03
   1.4345316e+00  -8.3585860e-01  -2.5289140e-01  -6.3310930e-01   3.6692410e-03  -1.5628653e-03
   1.4261730e+00  -8.4136153e-01  -2.5604234e-01  -6.3184780e-01   3.6536124e-03  -1.5562114e-03
   1.4177594e+00  -8.4692384e-01  -2.5919713e-01  -6.3054764e-01   3.6380503e-03  -1.5495858e-03
   1.4092902e+00  -8.5254715e-01  -2.6235483e-01  -6.2920878e-01   3.6225544e-03  -1.5429883e-03
   1.4007647e+00  -8.5823309e-01  -2.6551451e-01  -6.2783119e-01   3.6071245e-03  -1.5364189e-03
   1.3921824e+00  -8.6398332e-01  -2.6867520e-01  -6.2641484e-01   3.5917603e-03  -1.5298775e-03
   1.3835425e+00  -8.6979950e-01  -2.7183598e-01  -6.2495969e-01   3.5764616e-03  -1.5233639e-03
   1.3748445e+00  -8.7568330e-01  -2.7499590e-01  -6.2346571e-01   3.5612279e-03  -1.5168780e-03
   1.3660877e+00  -8.8163644e-01  -2.7815401e-01  -6.2193286e-01   3.5460591e-03  -1.5104197e-03
   1.3572713e+00  -8.8766062e-01  -2.8130938e-01  -6.2036113e-01   3.5309549e-03  -1.5039888e-03
   1.3483947e+00  -8.9375758e-01  -2.8446105e-01  -6.1875046e-01   3.5159151e-03  -1.4975853e-03
   1.3394572e+00  -8.9992909e-01  -2.8760809e-01  -6.1710083e-01   3.5009392e-03  -1.4912091e-03
   1.3304579e+00  -9.0617691e-01  -2.9074955e-01  -6.1541220e-01   3.4860271e-03  -1.4848600e-03
   1.3213961e+00  -9.1250286e-01  -2.9388448e-01  -6.1368454e-01   3.4711785e-03  -1.4785379e-03
   1.3122711e+00  -9.1890875e-01  -2.9701195e-01  -6.1191782e-01   3.4563931e-03  -1.4722427e-03
   1.3030820e+00  -9.2539643e-01  -3.0013101e-01  -6.1011201e-01   3.4416707e-03  -1.4659743e-03
   1.2938280e+00  -9.3196777e-01  -3.0324072e-01  -6.0826707e-01   3.4270110e-03  -1.4597325e-03
   1.2845083e+00  -9.3862468e-01  -3.0634014e-01  -6.0638296e-01   3.4124136e-03  -1.4535173e-03
   1.2751221e+00  -9.4536906e-01  -3.0942835e-01  -6.0445965e-01   3.3978785e-03  -1.4473285e-03
   1.2656684e+00  -9.5220287e-01  -3.1250487e-01  -6.0249696e-01   3.3834052e-03  -1.4411661e-03
   1.2561464e+00  -9.5912809e-01  -3.1556947e-01  -6.0049465e-01   3.3689935e-03  -1.4350299e-03
   1.2465551e+00  -9.6614672e-01  -3.1862193e-01  -5.9845244e-01   3.3546432e-03  -1.4289198e-03
   1.2368936e+00  -9.7326078e-01  -3.2166204e-01  -5.9637010e-01   3.3403540e-03  -1.4228357e-03
   1.2271610e+00  -9.8047235e-01  -3.2468958e-01  -5.9424737e-01   3.3261257e-03  -1.4167774e-03
   1.2173563e+00  -9.8778352e-01  -3.2770432e-01  -5.9208398e-01   3.3119579e-03  -1.4107450e-03
   1.2074785e+00  -9.9519640e-01  -3.3070606e-01  -5.8987970e-01   3.2978504e-03  -1.4047382e-03
   1.1975265e+00  -1.0027131e+00  -3.3369457e-01  -5.8763426e-01   3.2838031e-03  -1.3987570e-03
   1.1874994e+00  -1.0103359e+00  -3.3666963e-01  -5.8534740e-01   3.2698155e-03  -1.3928012e-03
   1.1773960e+00  -1.0180670e+00  -3.3963102e-01  -5.8301889e-01   3.2558875e-03  -1.3868707e-03
   1.1672153e+00  -1.0259085e+00  -3.4257854e-01  -5.8064845e-01   3.2420188e-03  -1.3809655e-03
   1.1569562e+00  -1.0338629e+00  -3.4551195e-01  -5.7823583e-01   3.2282091e-03  -1.3750854e-03
   1.1466176e+00  -1.0419323e+00  -3.4843104e-01  -5.7578079e-01   3.2144583e-03  -1.3692304e-03
   1.1361983e+00  -1.0501192e+00  -3.5133559e-01  -5.7328307e-01   3.2007660e-03  -1.3634002e-03
   1.1256971e+00  -1.0584259e+00  -3.5422539e-01  -5.7074240e-01   3.1871320e-03  -1.3575949e-03
   1.1151128e+00  -1.0668548e+00  -3.5710021e-01  -5.6815855e-01   3.1735560e-03  -1.3518142e-03
   1.1044443e+00  -1.0754084e+00  -3.5995983e-01  -5.6553125e-01   3.1600379e-03  -1.3460581e-03
   1.0936902e+00  -1.0840891e+00  -3.6280405e-01  -5.6286024e-01   3.1465773e-03  -1.3403266e-03
   1.0828493e+00  -1.0928995e+00  -3.6563263e-01  -5.6014529e-01   3.1331740e-03  -1.3346194e-03
   1.0719203e+00  -1.1018421e+00  -3.6844537e-01  -5.5738612e-01   3.1198278e-03  -1.3289365e-03
   1.0609019e+00  -1.1109194e+00  -3.7124203e-01  -5.5458248e-01   3.1065385e-03  -1.3232778e-03
   1.0497927e+00  -1.1201341e+00  -3.7402241e-01  -5.5173413e-01   3.0933057e-03  -1.3176432e-03
   1.0385914e+00  -1.1294887e+00  -3.7678629e-01  -5.4884081e-01   3.0801292e-03  -1.3120325e-03
   1.0272965e+00  -1.1389860e+00  -3.7953344e-01  -5.4590226e-01   3.0670089e-03  -1.3064457e-03
   1.0159066e+00  -1.1486287e+00  -3.8226365e-01  -5.4291822e-01   3.0539445e-03  -1.3008827e-03
   1.0044203e+00  -1.1584195e+00  -3.8497671e-01  -5.3988845e-01   3.0409356e-03  -1.2953434e-03
   9.9283614e-01  -1.1683610e+00  -3.8767238e-01  -5.3681269e-01   3.0279822e-03  -1.2898276e-03
   9.8115253e-01  -1.1784562e+00  -3.9035046e-01  -5.3369068e-01   3.0150839e-03  -1.2843353e-03
   9.6936797e-01  -1.1887077e+00  -3.9301072e-01  -5.3052218e-01   3.0022406e-03  -1.2788663e-03
   9.5748089e-01  -1.1991185e+00  -3.9565295e-01  -5.2730691e-01   2.9894519e-03  -1.2734207e-03
   9.4548970e-01  -1.2096914e+00  -3.9827693e-01  -5.2404464e-01   2.9767177e-03  -1.2679982e-03
   9.3339279e-01  -1.2204291e+00  -4.0088244e-01  -5.2073511e-01   2.9640377e-03  -1.2625988e-03
   9.2118850e-01  -1.2313347e+00  -4.0346926e-01  -5.1737806e-01   2.9514117e-03  -1.2572223e-03
   9.0887515e-01  -1.2424110e+00  -4.0603726e-01  -5.1397343e-01   2.9388395e-03  -1.2518688e-03
   8.9645104e-01  -1.2536608e+00  -4.0858648e-01  -5.1052140e-01   2.9263208e-03  -1.2465380e-03
   8.8391443e-01  -1.2650872e+00  -4.1111693e-01  -5.0702220e-01   2.9138554e-03  -1.2412299e-03
   8.7126356e-01  -1.2766931e+00  -4.1362864e-01  -5.0347605e-01   2.9014431e-03  -1.2359444e-03
   8.5849663e-01  -1.2884813e+00  -4.1612166e-01  -4.9988317e-01   2.8890837e-03  -1.2306814e-03
   8.4561182e-01  -1.3004547e+00  -4.1859599e-01  -4.9624379e-01   2.8767769e-03  -1.2254408e-03
   8.3260727e-01  -1.3126164e+00  -4.2105169e-01  -4.9255812e-01   2.8645225e-03  -1.2202224e-03
   8.1948111e-01  -1.3249691e+00  -4.2348877e-01  -4.8882639e-01   2.8523203e-03  -1.2150263e-03
   8.0623142e-01  -1.3375158e+00  -4.2590727e-01  -4.8504882e-01   2.8401700e-03  -1.2098523e-03
   7.9285626e-01  -1.3502593e+00  -4.2830722e-01  -4.8122563e-01   2.8280715e-03  -1.2047003e-03
   7.7935367e-01  -1.3632024e+00  -4.3068865e-01  -4.7735703e-01   2.8160245e-03  -1.1995703e-03
   7.6572164e-01  -1.3763480e+00  -4.3305158e-01  -4.7344326e-01   2.8040288e-03  -1.1944621e-03
   7.5195816e-01  -1.3896987e+00  -4.3539605e-01  -4.6948454e-01   2.7920841e-03  -1.1893756e-03
   7.3806118e-01  -1.4032574e+00  -4.3772209e-01  -4.6548107e-01   2.7801904e-03  -1.1843107e-03
   7.2402860e-01  -1.4170265e+00  -4.4002973e-01  -4.6143310e-01   2.7683473e-03  -1.1792674e-03
   7.0985834e-01  -1.4310088e+00  -4.4231899e-01  -4.5734083e-01   2.7565546e-03  -1.1742456e-03
   6.9554825e-01  -1.4452066e+00  -4.4458992e-01  -4.5320449e-01   2.7448121e-03  -1.1692451e-03
   6.8109618e-01  -1.4596224e+00  -4.4684253e-01  -4.4902431e-01   2.7331197e-03  -1.1642660e-03
   6.6649996e-01  -1.4742586e+00  -4.4907686e-01  -4.4480049e-01   2.7214770e-03  -1.1593080e-03
   6.5175737e-01  -1.4891172e+00  -4.5129294e-01  -4.4053327e-01   2.7098840e-03  -1.1543711e-03
   6.3686620e-01  -1.5042003e+00  -4.5349080e-01  -4.3622286e-01   2.6983402e-03  -1.1494552e-03
   6.2182420e-01  -1.5195100e+00  -4.5567047e-01  -4.3186949e-01   2.6868457e-03  -1.1445603e-03
   6.0662910e-01  -1.5350479e+00  -4.5783198e-01  -4.2747338e-01   2.6754001e-03  -1.1396861e-03
   5.9127862e-01  -1.5508157e+00  -4.5997536e-01  -4.2303474e-01   2.6640032e-03  -1.1348328e-03
   5.7577046e-01  -1.5668148e+00  -4.6210064e-01  -4.1855381e-01   2.6526549e-03  -1.1300000e-03
   5.6010231e-01  -1.5830465e+00  -4.6420785e-01  -4.1403080e-01   2.6413549e-03  -1.1251879e-03
   5.4427185e-01  -1.5995118e+00  -4.6629702e-01  -4.0946593e-01   2.6301030e-03  -1.1203962e-03
   5.2827673e-01  -1.6162113e+00  -4.6836818e-01  -4.0485943e-01   2.6188991e-03  -1.1156249e-03
   5.1211462e-01  -1.6331457e+00  -4.7042136e-01  -4.0021151e-01   2.6077428e-03  -1.1108740e-03
   4.9578316e-01  -1.6503152e+00  -4.7245659e-01  -3.9552240e-01   2.5966341e-03  -1.1061432e-03
   4.7928001e-01  -1.6677197e+00  -4.7447391e-01  -3.9079232e-01   2.5855726e-03  -1.1014326e-03
   4.6260281e-01  -1.6853588e+00  -4.7647333e-01  -3.8602149e-01   2.5745583e-03  -1.0967420e-03
   4.4574922e-01  -1.7032317e+00  -4.7845490e-01  -3.8121013e-01   2.5635909e-03  -1.0920714e-03
   4.2871690e-01  -1.7213374e+00  -4.8041856e-01  -3.7635854e-01   2.5526702e-03  -1.0874206e-03
   4.1150353e-01  -1.7396741e+00  -4.8236395e-01  -3.7146733e-01   2.5417960e-03  -1.0827897e-03
   3.9410679e-01  -1.7582400e+00  -4.8429061e-01  -3.6653717e-01   2.5309681e-03  -1.0781785e-03
   3.7652439e-01  -1.7770326e+00  -4.8619812e-01  -3.6156874e-01   2.5201863e-03  -1.0735869e-03
   3.5875406e-01  -1.7960488e+00  -4.8808603e-01  -3.5656273e-01   2.5094504e-03  -1.0690148e-03
   3.4079358e-01  -1.8152853e+00  -4.8995388e-01  -3.5151981e-01   2.4987603e-03  -1.0644622e-03
   3.2264072e-01  -1.8347378e+00  -4.9180124e-01  -3.4644067e-01   2.4881157e-03  -1.0599290e-03
   3.0429334e-01  -1.8544017e+00  -4.9362767e-01  -3.4132599e-01   2.4775164e-03  -1.0554151e-03
   2.8574933e-01  -1.8742715e+00  -4.9543271e-01  -3.3617644e-01   2.4669622e-03  -1.0509203e-03
   2.6700661e-01  -1.8943414e+00  -4.9721592e-01  -3.3099271e-01   2.4564530e-03  -1.0464447e-03
   2.4806320e-01  -1.9146043e+00  -4.9897687e-01  -3.2577548e-01   2.4459886e-03  -1.0419882e-03
   2.2891716e-01  -1.9350528e+00  -5.0071510e-01  -3.2052542e-01   2.4355687e-03  -1.0375506e-03
   2.0956663e-01  -1.9556785e+00  -5.0243017e-01  -3.1524323e-01   2.4251932e-03  -1.0331320e-03
   1.9000984e-01  -1.9764721e+00  -5.0412164e-01  -3.0992957e-01   2.4148619e-03  -1.0287321e-03
   1.7024512e-01  -1.9974233e+00  -5.0578907e-01  -3.0458513e-01   2.4045745e-03  -1.0243509e-03
   1.5027089e-01  -2.0185211e+00  -5.0743200e-01  -2.9921059e-01   2.3943310e-03  -1.0199884e-03
   1.3008568e-01  -2.0397532e+00  -5.0905000e-01  -2.9380663e-01   2.3841311e-03  -1.0156445e-03
   1.0968815e-01  -2.0611064e+00  -5.1064261e-01  -2.8837393e-01   2.3739747e-03  -1.0113191e-03
   8.9077083e-02  -2.0825664e+00  -5.1220941e-01  -2.8291317e-01   2.3638615e-03  -1.0070120e-03
   6.8251419e-02  -2.1041175e+00  -5.1374993e-01  -2.7742503e-01   2.3537914e-03  -1.0027233e-03
   4.7210244e-02  -2.1257432e+00  -5.1526375e-01  -2.7191020e-01   2.3437641e-03  -9.9845287e-04
   2.5952812e-02  -2.1474254e+00  -5.1675040e-01  -2.6636934e-01   2.3337796e-03  -9.9420061e-04
   4.4785581e-03  -2.1691447e+00  -5.1820946e-01  -2.6080315e-01   2.3238376e-03  -9.8996644e-04
  -1.7212889e-02  -2.1908805e+00  -5.1964047e-01  -2.5521230e-01   2.3139380e-03  -9.8575029e-04
  -3.9121694e-02  -2.2126107e+00  -5.2104300e-01  -2.4959748e-01   2.3040804e-03  -9.8155210e-04
  -6.1247800e-02  -2.2343117e+00  -5.2241659e-01  -2.4395935e-01   2.2942649e-03  -9.7737177e-04
  -8.3590917e-02  -2.2559585e+00  -5.2376080e-01  -2.3829861e-01   2.2844912e-03  -9.7320923e-04
  -1.0615050e-01  -2.2775246e+00  -5.2507520e-01  -2.3261594e-01   2.2747591e-03  -9.6906441e-04
  -1.2892575e-01  -2.2989817e+00  -5.2635932e-01  -2.2691201e-01   2.2650685e-03  -9.6493724e-04
  -1.5191556e-01  -2.3203001e+00  -5.2761274e-01  -2.2118751e-01   2.2554191e-03  -9.6082764e-04
  -1.7511857e-01  -2.3414485e+00  -5.2883500e-01  -2.1544311e-01   2.2458108e-03  -9.5673552e-04
  -1.9853305e-01  -2.3623937e+00  -5.3002567e-01  -2.0967950e-01   2.2362435e-03  -9.5266083e-04
  -2.2215699e-01  -2.3831012e+00  -5.3118429e-01  -2.0389735e-01   2.2267169e-03  -9.4860348e-04
  -2.4598800e-01  -2.4035345e+00  -5.3231045e-01  -1.9809734e-01   2.2172308e-03  -9.4456340e-04
  -2.7002334e-01  -2.4236556e+00  -5.3340397e-01  -1.9227993e-01   2.2077852e-03  -9.4054052e-04
  -2.9425990e-01  -2.4434247e+00  -5.3446484e-01  -1.8644547e-01   2.1983798e-03  -9.3653477e-04
  -3.1869415e-01  -2.4628006e+00  -5.3549304e-01  -1.8059433e-01   2.1890144e-03  -9.3254606e-04
  -3.4332215e-01  -2.4817403e+00  -5.3648856e-01  -1.7472685e-01   2.1796890e-03  -9.2857434e-04
  -3.6813956e-01  -2.5001993e+00  -5.3745139e-01  -1.6884337e-01   2.1704032e-03  -9.2461952e-04
  -3.9314155e-01  -2.5181314e+00  -5.3838153e-01  -1.6294426e-01   2.1611570e-03  -9.2068153e-04
  -4.1832286e-01  -2.5354893e+00  -5.3927895e-01  -1.5702986e-01   2.1519502e-03  -9.1676031e-04
  -4.4367776e-01  -2.5522240e+00  -5.4014366e-01  -1.5110051e-01   2.1427826e-03  -9.1285579e-04
  -4.6920000e-01  -2.5682854e+00  -5.4097562e-01  -1.4515658e-01   2.1336541e-03  -9.0896788e-04
  -4.9488285e-01  -2.5836222e+00  -5.4177485e-01  -1.3919842e-01   2.1245644e-03  -9.0509652e-04
  -5.2071907e-01  -2.5981821e+00  -5.4254131e-01  -1.3322636e-01   2.1155134e-03  -9.0124165e-04
  -5.4670089e-01  -2.6119118e+00  -5.4327501e-01  -1.2724077e-01   2.1065010e-03  -8.9740318e-04
  -5.7282001e-01  -2.6247574e+00  -5.4397592e-01  -1.2124199e-01   2.0975270e-03  -8.9358105e-04
  -5.9906759e-01  -2.6366643e+00  -5.4464405e-01  -1.1523038e-01   2.0885912e-03  -8.8977520e-04
  -6.2543423e-01  -2.6475778e+00  -5.4527937e-01  -1.0920628e-01   2.0796934e-03  -8.8598554e-04
  -6.5191001e-01  -2.6574428e+00  -5.4588187e-01  -1.0317005e-01   2.0708336e-03  -8.8221202e-04
  -6.7848444e-01  -2.6662043e+00  -5.4645155e-01  -9.7122039e-02   2.0620114e-03  -8.7845457e-04
  -7.0514648e-01  -2.6738079e+00  -5.4698840e-01  -9.1062592e-02   2.0532269e-03  -8.7471310e-04
  -7.3188456e-01  -2.6801995e+00  -5.4749239e-01  -8.4992062e-02   2.0444798e-03  -8.7098757e-04
  -7.5868655e-01  -2.6853260e+00  -5.4796352e-01  -7.8910800e-02   2.0357699e-03  -8.6727790e-04
  -7.8553981e-01  -2.6891355e+00  -5.4840178e-01  -7.2819157e-02   2.0270971e-03  -8.6358402e-04
  -8.1243117e-01  -2.6915775e+00  -5.4880716e-01  -6.6717483e-02   2.0184613e-03  -8.5990586e-04
  -8.3934694e-01  -2.6926034e+00  -5.4917964e-01  -6.0606129e-02   2.0098622e-03  -8.5624336e-04
  -8.6627298e-01  -2.6921665e+00  -5.4951921e-01  -5.4485445e-02   2.0012998e-03  -8.5259646e-04
  -8.9319464e-01  -2.6902226e+00  -5.4982587e-01  -4.8355782e-02   1.9927738e-03  -8.4896508e-04
  -9.2009687e-01  -2.6867304e+00  -5.5009959e-01  -4.2217491e-02   1.9842842e-03  -8.4534915e-04
  -9.4696417e-01  -2.6816515e+00  -5.5034038e-01  -3.6070922e-02   1.9758307e-03  -8.4174863e-04
  -9.7378069e-01  -2.6749509e+00  -5.5054821e-01  -2.9916425e-02   1.9674132e-03  -8.3816343e-04
  -1.0005302e+00  -2.6665974e+00  -5.5072308e-01  -2.3754351e-02   1.9590315e-03  -8.3459349e-04
  -1.0271962e+00  -2.6565638e+00  -5.5086497e-01  -1.7585052e-02   1.9506856e-03  -8.3103875e-04
  -1.0537618e+00  -2.6448272e+00  -5.5097387e-01  -1.1408876e-02   1.9423752e-03  -8.2749915e-04
  -1.0802101e+00  -2.6313693e+00  -5.5104978e-01  -5.2261754e-03   1.9341002e-03  -8.2397461e-04
  -1.1065238e+00  -2.6161767e+00  -5.5109268e-01   9.6270051e-04   1.9258605e-03  -8.2046508e-04
  -1.1326855e+00  -2.5992409e+00  -5.5110266e-01   7.1574463e-03   1.9176558e-03  -8.1697050e-04
  -1.1586779e+00  -2.5805588e+00  -5.5108001e-01   1.3357825e-02   1.9094861e-03  -8.1349078e-04
  -1.1844835e+00  -2.5601327e+00  -5.5102500e-01   1.9563607e-02   1.9013512e-03  -8.1002589e-04
  -1.2100849e+00  -2.5379705e+00  -5.5093790e-01   2.5774560e-02   1.8932510e-03  -8.0657574e-04
  -1.2354646e+00  -2.5140857e+00  -5.5081902e-01   3.1990454e-02   1.8851852e-03  -8.0314029e-04
  -1.2606054e+00  -2.4884976e+00  -5.5066862e-01   3.8211058e-02   1.8771538e-03  -7.9971945e-04
  -1.2854904e+00  -2.4612312e+00  -5.5048699e-01   4.4436142e-02   1.8691566e-03  -7.9631319e-04
  -1.3101027e+00  -2.4323171e+00  -5.5027441e-01   5.0665474e-02   1.8611935e-03  -7.9292142e-04
  -1.3344259e+00  -2.4017917e+00  -5.5003116e-01   5.6898825e-02   1.8532643e-03  -7.8954410e-04
  -1.3584438e+00  -2.3696968e+00  -5.4975753e-01   6.3135963e-02   1.8453688e-03  -7.8618115e-04
  -1.3821408e+00  -2.3360797e+00  -5.4945380e-01   6.9376657e-02   1.8375070e-03  -7.8283252e-04
  -1.4055016e+00  -2.3009926e+00  -5.4912025e-01   7.5620676e-02   1.8296787e-03  -7.7949815e-04
  -1.4285115e+00  -2.2644930e+00  -5.4875716e-01   8.1867791e-02   1.8218837e-03  -7.7617798e-04
  -1.4511564e+00  -2.2266425e+00  -5.4836481e-01   8.8117770e-02   1.8141219e-03  -7.7287194e-04
  -1.4734228e+00  -2.1875075e+00  -5.4794349e-01   9.4370382e-02   1.8063932e-03  -7.6957997e-04
  -1.4952979e+00  -2.1471581e+00  -5.4749348e-01   1.0062540e-01   1.7986974e-03  -7.6630203e-04
  -1.5167695e+00  -2.1056681e+00  -5.4701506e-01   1.0688258e-01   1.7910344e-03  -7.6303803e-04
  -1.5378262e+00  -2.0631143e+00  -5.4650852e-01   1.1314171e-01   1.7834040e-03  -7.5978794e-04
  -1.5584573e+00  -2.0195764e+00  -5.4597412e-01   1.1940255e-01   1.7758061e-03  -7.5655168e-04
  -1.5786531e+00  -1.9751363e+00  -5.4541217e-01   1.2566487e-01   1.7682406e-03  -7.5332920e-04
  -1.5984045e+00  -1.9298779e+00  -5.4482294e-01   1.3192844e-01   1.7607073e-03  -7.5012045e-04
  -1.6177032e+00  -1.8838862e+00  -5.4420670e-01   1.3819302e-01   1.7532061e-03  -7.4692535e-04
  -1.6365421e+00  -1.8372474e+00  -5.4356376e-01   1.4445840e-01   1.7457369e-03  -7.4374386e-04
  -1.6549146e+00  -1.7900480e+00  -5.4289437e-01   1.5072433e-01   1.7382994e-03  -7.4057591e-04
  -1.6728150e+00  -1.7423746e+00  -5.4219884e-01   1.5699058e-01   1.7308937e-03  -7.3742145e-04
  -1.6902388e+00  -1.6943131e+00  -5.4147744e-01   1.6325693e-01   1.7235194e-03  -7.3428042e-04
  -1.7071819e+00  -1.6459489e+00  -5.4073045e-01   1.6952315e-01   1.7161766e-03  -7.3115277e-04
  -1.7236414e+00  -1.5973659e+00  -5.3995815e-01   1.7578900e-01   1.7088651e-03  -7.2803843e-04
  -1.7396151e+00  -1.5486463e+00  -5.3916083e-01   1.8205425e-01   1.7015847e-03  -7.2493735e-04
  -1.7551015e+00  -1.4998706e+00  -5.3833877e-01   1.8831867e-01   1.6943354e-03  -7.2184948e-04
  -1.7701002e+00  -1.4511165e+00  -5.3749225e-01   1.9458204e-01   1.6871169e-03  -7.1877475e-04
  -1.7846114e+00  -1.4024595e+00  -5.3662156e-01   2.0084412e-01   1.6799291e-03  -7.1571312e-04
  -1.7986360e+00  -1.3539719e+00  -5.3572697e-01   2.0710467e-01   1.6727720e-03  -7.1266452e-04
  -1.8121757e+00  -1.3057231e+00  -5.3480879e-01   2.1336334e-01             NaN             NaN
  -1.8252330e+00  -1.2577789e+00  -5.3386741e-01   2.1961917e-01             NaN             NaN
  -1.8378107e+00  -1.2102017e+00  -5.3290324e-01   2.2587110e-01             NaN             NaN
  -1.8499128e+00  -1.1630505e+00  -5.3191670e-01   2.3211804e-01             NaN             NaN
  -1.8615433e+00  -1.1163802e+00  -5.3090819e-01   2.3835891e-01             NaN             NaN
  -1.8727071e+00  -1.0702422e+00  -5.2987812e-01   2.4459264e-01             NaN             NaN
  -1.8834095e+00  -1.0246838e+00  -5.2882691e-01   2.5081814e-01             NaN             NaN
  -1.8936563e+00  -9.7974863e-01  -5.2775498e-01   2.5703434e-01             NaN             NaN
  -1.9034538e+00  -9.3547641e-01  -5.2666272e-01   2.6324016e-01             NaN             NaN
  -1.9128086e+00  -8.9190305e-01  -5.2555055e-01   2.6943452e-01             NaN             NaN
  -1.9217276e+00  -8.4906072e-01  -5.2441889e-01   2.7561634e-01             NaN             NaN
  -1.9302182e+00  -8.0697792e-01  -5.2326814e-01   2.8178454e-01             NaN             NaN
  -1.9382880e+00  -7.6567960e-01  -5.2209872e-01   2.8793804e-01             NaN             NaN
  -1.9459448e+00  -7.2518724e-01  -5.2091104e-01   2.9407577e-01             NaN             NaN
  -1.9531967e+00  -6.8551899e-01  -5.1970551e-01   3.0019664e-01             NaN             NaN
  -1.9600518e+00  -6.4668982e-01  -5.1848254e-01   3.0629958e-01             NaN             NaN
  -1.9665187e+00  -6.0871165e-01  -5.1724255e-01   3.1238351e-01             NaN             NaN
  -1.9726059e+00  -5.7159351e-01  -5.1598594e-01   3.1844735e-01             NaN             NaN
  -1.9783218e+00  -5.3534169e-01  -5.1471312e-01   3.2449001e-01             NaN             NaN
  -1.9836752e+00  -4.9995991e-01  -5.1342452e-01   3.3051043e-01             NaN             NaN
  -1.9886748e+00  -4.6544950e-01  -5.1212053e-01   3.3650752e-01             NaN             NaN
  -1.9933293e+00  -4.3180952e-01  -5.1080158e-01   3.4248020e-01             NaN             NaN
  -1.9976474e+00  -3.9903697e-01  -5.0946807e-01   3.4842740e-01             NaN             NaN
  -2.0016378e+00  -3.6712691e-01  -5.0812041e-01   3.5434803e-01             NaN             NaN
  -2.0053090e+00  -3.3607267e-01  -5.0675902e-01   3.6024102e-01             NaN             NaN
  -2.0086698e+00  -3.0586593e-01  -5.0538431e-01   3.6610528e-01             NaN             NaN
  -2.0117284e+00  -2.7649696e-01  -5.0399668e-01   3.7193975e-01             NaN             NaN
  -2.0144934e+00  -2.4795467e-01  -5.0259656e-01   3.7774333e-01             NaN             NaN
  -2.0169729e+00  -2.2022683e-01  -5.0118435e-01   3.8351496e-01             NaN             NaN
  -2.0191752e+00  -1.9330014e-01  -4.9976046e-01   3.8925355e-01             NaN             NaN
  -2.0211082e+00  -1.6716041e-01  -4.9832531e-01   3.9495802e-01             NaN             NaN
  -2.0227798e+00  -1.4179263e-01  -4.9687931e-01   4.0062729e-01             NaN             NaN
  -2.0241977e+00  -1.1718112e-01  -4.9542287e-01   4.0626030e-01             NaN             NaN
  -2.0253696e+00  -9.3309602e-02  -4.9395636e-01   4.1185603e-01             NaN             NaN
  -2.0263027e+00  -7.0161328e-02  -4.9247985e-01   4.1741455e-01             NaN             NaN
  -2.0270043e+00  -4.7719159e-02  -4.9099316e-01   4.2293656e-01             NaN             NaN
  -2.0274815e+00  -2.5965649e-02  -4.8949612e-01   4.2842278e-01             NaN             NaN
  -2.0277411e+00  -4.8831261e-03  -4.8798856e-01   4.3387394e-01             NaN             NaN
  -2.0277899e+00   1.5546235e-02  -4.8647031e-01   4.3929075e-01             NaN             NaN
  -2.0276345e+00   3.5340346e-02  -4.8494119e-01   4.4467394e-01             NaN             NaN
  -2.0272811e+00   5.4517146e-02  -4.8340104e-01   4.5002424e-01             NaN             NaN
  -2.0267359e+00   7.3094545e-02  -4.8184968e-01   4.5534235e-01             NaN             NaN
  -2.0260050e+00   9.1090376e-02  -4.8028695e-01   4.6062902e-01             NaN             NaN
  -2.0250941e+00   1.0852235e-01  -4.7871267e-01   4.6588495e-01             NaN             NaN
  -2.0240088e+00   1.2540800e-01  -4.7712666e-01   4.7111087e-01             NaN             NaN
  -2.0227548e+00   1.4176469e-01  -4.7552877e-01   4.7630750e-01             NaN             NaN
  -2.0213371e+00   1.5760953e-01  -4.7391881e-01   4.8147556e-01             NaN             NaN
  -2.0197610e+00   1.7295938e-01  -4.7229662e-01   4.8661578e-01             NaN             NaN
  -2.0180314e+00   1.8783082e-01  -4.7066203e-01   4.9172888e-01             NaN             NaN
  -2.0161531e+00   2.0224013e-01  -4.6901485e-01   4.9681558e-01             NaN             NaN
  -2.0141307e+00   2.1620325e-01  -4.6735493e-01   5.0187660e-01             NaN             NaN
  -2.0119687e+00   2.2973583e-01  -4.6568209e-01   5.0691266e-01             NaN             NaN
  -2.0096713e+00   2.4285312e-01  -4.6399616e-01   5.1192449e-01             NaN             NaN
  -2.0072428e+00   2.5557007e-01  -4.6229697e-01   5.1691281e-01             NaN             NaN
  -2.0046871e+00   2.6790122e-01  -4.6058434e-01   5.2187834e-01             NaN             NaN
  -2.0020081e+00   2.7986077e-01  -4.5885811e-01   5.2682180e-01             NaN             NaN
  -1.9992095e+00   2.9146253e-01  -4.5711810e-01   5.3174392e-01             NaN             NaN
  -1.9962948e+00   3.0271997e-01  -4.5536414e-01   5.3664541e-01             NaN             NaN
  -1.9932676e+00   3.1364614e-01  -4.5359607e-01   5.4152701e-01             NaN             NaN
  -1.9901312e+00   3.2425375e-01  -4.5181371e-01   5.4638942e-01             NaN             NaN
  -1.9868886e+00   3.3455514e-01  -4.5001688e-01   5.5123337e-01             NaN             NaN
  -1.9835431e+00   3.4456225e-01  -4.4820542e-01   5.5605960e-01             NaN             NaN
  -1.9800975e+00   3.5428670e-01  -4.4637916e-01   5.6086880e-01             NaN             NaN
  -1.9765546e+00   3.6373972e-01  -4.4453792e-01   5.6566172e-01             NaN             NaN
  -1.9729172e+00   3.7293219e-01  -4.4268153e-01   5.7043907e-01             NaN             NaN
  -1.9691879e+00   3.8187467e-01  -4.4080983e-01   5.7520157e-01             NaN             NaN
  -1.9653691e+00   3.9057734e-01  -4.3892263e-01   5.7994994e-01             NaN             NaN
  -1.9614634e+00   3.9905006e-01  -4.3701997e-01   5.8468455e-01             NaN             NaN
  -1.9574729e+00   4.0730239e-01  -4.3510210e-01   5.8940522e-01             NaN             NaN
  -1.9533998e+00   4.1534354e-01  -4.3316936e-01   5.9411173e-01             NaN             NaN
  -1.9492464e+00   4.2318241e-01  -4.3122203e-01   5.9880386e-01             NaN             NaN
  -1.9450146e+00   4.3082763e-01  -4.2926044e-01   6.0348139e-01             NaN             NaN
  -1.9407063e+00   4.3828749e-01  -4.2728488e-01   6.0814410e-01             NaN             NaN
  -1.9363234e+00   4.4557002e-01  -4.2529567e-01   6.1279176e-01             NaN             NaN
  -1.9318677e+00   4.5268298e-01  -4.2329311e-01   6.1742416e-01             NaN             NaN
  -1.9273409e+00   4.5963385e-01  -4.2127752e-01   6.2204108e-01             NaN             NaN
  -1.9227446e+00   4.6642984e-01  -4.1924920e-01   6.2664229e-01             NaN             NaN
  -1.9180803e+00   4.7307792e-01  -4.1720845e-01   6.3122757e-01             NaN             NaN
  -1.9133495e+00   4.7958482e-01  -4.1515559e-01   6.3579670e-01             NaN             NaN
  -1.9085536e+00   4.8595701e-01  -4.1309092e-01   6.4034947e-01             NaN             NaN
  -1.9036941e+00   4.9220076e-01  -4.1101476e-01   6.4488564e-01             NaN             NaN
  -1.8987721e+00   4.9832210e-01  -4.0892740e-01   6.4940500e-01             NaN             NaN
  -1.8937888e+00   5.0432686e-01  -4.0682916e-01   6.5390733e-01             NaN             NaN
  -1.8887456e+00   5.1022066e-01  -4.0472035e-01   6.5839241e-01             NaN             NaN
  -1.8836434e+00   5.1600891e-01  -4.0260127e-01   6.6286001e-01             NaN             NaN
  -1.8784833e+00   5.2169686e-01  -4.0047223e-01   6.6730991e-01             NaN             NaN
  -1.8732663e+00   5.2728955e-01  -3.9833354e-01   6.7174190e-01             NaN             NaN
  -1.8679934e+00   5.3279185e-01  -3.9618551e-01   6.7615575e-01             NaN             NaN
  -1.8626655e+00   5.3820846e-01  -3.9402844e-01   6.8055124e-01             NaN             NaN
  -1.8572834e+00   5.4354394e-01  -3.9186265e-01   6.8492815e-01             NaN             NaN
  -1.8518480e+00   5.4880265e-01  -3.8968843e-01   6.8928626e-01             NaN             NaN
  -1.8463599e+00   5.5398885e-01  -3.8750611e-01   6.9362535e-01             NaN             NaN
  -1.8408201e+00   5.5910661e-01  -3.8531598e-01   6.9794520e-01             NaN             NaN
  -1.8352290e+00   5.6415988e-01  -3.8311836e-01   7.0224558e-01             NaN             NaN
  -1.8295874e+00   5.6915250e-01  -3.8091354e-01   7.0652627e-01             NaN             NaN
  -1.8238959e+00   5.7408814e-01  -3.7870185e-01   7.1078706e-01             NaN             NaN
  -1.8181550e+00   5.7897039e-01  -3.7648359e-01   7.1502772e-01             NaN             NaN
  -1.8123653e+00   5.8380269e-01  -3.7425906e-01   7.1924804e-01             NaN             NaN
  -1.8065272e+00   5.8858839e-01  -3.7202858e-01   7.2344778e-01             NaN             NaN
  -1.8006414e+00   5.9333072e-01  -3.6979244e-01   7.2762674e-01             NaN             NaN
  -1.7947081e+00   5.9803283e-01  -3.6755099e-01   7.3178468e-01             NaN             NaN
  -1.7887277e+00   6.0269774e-01  -3.6530457e-01   7.3592136e-01             NaN             NaN
  -1.7827008e+00   6.0732840e-01  -3.6305359e-01   7.4003655e-01             NaN             NaN
  -1.7766275e+00   6.1192766e-01  -3.6079842e-01   7.4413001e-01             NaN             NaN
  -1.7705082e+00   6.1649829e-01  -3.5853945e-01   7.4820148e-01             NaN             NaN
  -1.7643432e+00   6.2104299e-01  -3.5627707e-01   7.5225074e-01             NaN             NaN
  -1.7581328e+00   6.2556436e-01  -3.5401167e-01   7.5627753e-01             NaN             NaN
  -1.7518771e+00   6.3006494e-01  -3.5174361e-01   7.6028162e-01             NaN             NaN
  -1.7455765e+00   6.3454721e-01  -3.4947330e-01   7.6426277e-01             NaN             NaN
  -1.7392310e+00   6.3901356e-01  -3.4720112e-01   7.6822073e-01             NaN             NaN
  -1.7328409e+00   6.4346632e-01  -3.4492745e-01   7.7215526e-01             NaN             NaN
  -1.7264062e+00   6.4790779e-01  -3.4265268e-01   7.7606612e-01             NaN             NaN
  -1.7199271e+00   6.5234018e-01  -3.4037720e-01   7.7995307e-01             NaN             NaN
  -1.7134037e+00   6.5676566e-01  -3.3810138e-01   7.8381587e-01             NaN             NaN
  -1.7068361e+00   6.6118634e-01  -3.3582561e-01   7.8765427e-01             NaN             NaN
  -1.7002242e+00   6.6560429e-01  -3.3355029e-01   7.9146804e-01             NaN             NaN
  -1.6935682e+00   6.7002154e-01  -3.3127579e-01   7.9525692e-01             NaN             NaN
  -1.6868680e+00   6.7444006e-01  -3.2900250e-01   7.9902069e-01             NaN             NaN
  -1.6801236e+00   6.7886179e-01  -3.2673080e-01   8.0275910e-01             NaN             NaN
  -1.6733349e+00   6.8328863e-01  -3.2446109e-01   8.0647190e-01             NaN             NaN
  -1.6665021e+00   6.8772244e-01  -3.2219374e-01   8.1015886e-01             NaN             NaN
  -1.6596248e+00   6.9216506e-01  -3.1992915e-01   8.1381973e-01             NaN             NaN
  -1.6527032e+00   6.9661828e-01  -3.1766769e-01   8.1745427e-01             NaN             NaN
  -1.6457370e+00   7.0108386e-01  -3.1540975e-01   8.2106224e-01             NaN             NaN
  -1.6387262e+00   7.0556357e-01  -3.1315572e-01   8.2464340e-01             NaN             NaN
  -1.6316705e+00   7.1005909e-01  -3.1090598e-01   8.2819751e-01             NaN             NaN
  -1.6245699e+00   7.1457214e-01  -3.0866092e-01   8.3172432e-01             NaN             NaN
  -1.6174242e+00   7.1910438e-01  -3.0642092e-01   8.3522360e-01             NaN             NaN
  -1.6102332e+00   7.2365745e-01  -3.0418637e-01   8.3869510e-01             NaN             NaN
  -1.6029966e+00   7.2823300e-01  -3.0195766e-01   8.4213858e-01             NaN             NaN
  -1.5957143e+00   7.3283264e-01  -2.9973516e-01   8.4555379e-01             NaN             NaN
  -1.5883859e+00   7.3745796e-01  -2.9751927e-01   8.4894051e-01             NaN             NaN
  -1.5810114e+00   7.4211056e-01  -2.9531036e-01   8.5229847e-01             NaN             NaN
  -1.5735902e+00   7.4679200e-01  -2.9310882e-01   8.5562748e-01             NaN             NaN
  -1.5661223e+00   7.5150386e-01  -2.9091475e-01   8.5892752e-01             NaN             NaN
  -1.5586073e+00   7.5624770e-01  -2.8872813e-01   8.6219878e-01             NaN             NaN
  -1.5510448e+00   7.6102505e-01  -2.8654894e-01   8.6544141e-01             NaN             NaN
  -1.5434346e+00   7.6583746e-01  -2.8437715e-01   8.6865558e-01             NaN             NaN
  -1.5357762e+00   7.7068648e-01  -2.8221271e-01   8.7184146e-01             NaN             NaN
  -1.5280693e+00   7.7557363e-01  -2.8005561e-01   8.7499921e-01             NaN             NaN
  -1.5203136e+00   7.8050044e-01  -2.7790581e-01   8.7812900e-01             NaN             NaN
  -1.5125086e+00   7.8546846e-01  -2.7576329e-01   8.8123099e-01             NaN             NaN
  -1.5046539e+00   7.9047921e-01  -2.7362801e-01   8.8430535e-01             NaN             NaN
  -1.4967491e+00   7.9553422e-01  -2.7149994e-01   8.8735224e-01             NaN             NaN
  -1.4887938e+00   8.0063504e-01  -2.6937905e-01   8.9037184e-01             NaN             NaN
  -1.4807874e+00   8.0578320e-01  -2.6726532e-01   8.9336430e-01             NaN             NaN
  -1.4727296e+00   8.1098024e-01  -2.6515871e-01   8.9632980e-01             NaN             NaN
  -1.4646198e+00   8.1622773e-01  -2.6305919e-01   8.9926849e-01             NaN             NaN
  -1.4564575e+00   8.2152721e-01  -2.6096673e-01   9.0218055e-01             NaN             NaN
  -1.4482422e+00   8.2688026e-01  -2.5888131e-01   9.0506613e-01             NaN             NaN
  -1.4399734e+00   8.3228845e-01  -2.5680289e-01   9.0792541e-01             NaN             NaN
  -1.4316505e+00   8.3775337e-01  -2.5473145e-01   9.1075855e-01             NaN             NaN
  -1.4232730e+00   8.4327662e-01  -2.5266694e-01   9.1356572e-01             NaN             NaN
  -1.4148402e+00   8.4885982e-01  -2.5060935e-01   9.1634708e-01             NaN             NaN
  -1.4063516e+00   8.5450457e-01  -2.4855864e-01   9.1910280e-01             NaN             NaN
  -1.3978066e+00   8.6021253e-01  -2.4651478e-01   9.2183304e-01             NaN             NaN
  -1.3892045e+00   8.6598534e-01  -2.4447775e-01   9.2453798e-01             NaN             NaN
  -1.3805446e+00   8.7182468e-01  -2.4244751e-01   9.2721776e-01             NaN             NaN
  -1.3718264e+00   8.7773224e-01  -2.4042403e-01   9.2987257e-01             NaN             NaN
  -1.3630490e+00   8.8370972e-01  -2.3840728e-01   9.3250257e-01             NaN             NaN
  -1.3542120e+00   8.8975884e-01  -2.3639724e-01   9.3510792e-01             NaN             NaN
  -1.3453144e+00   8.9588135e-01  -2.3439386e-01   9.3768878e-01             NaN             NaN
  -1.3363556e+00   9.0207901e-01  -2.3239713e-01   9.4024533e-01             NaN             NaN
  -1.3273348e+00   9.0835361e-01  -2.3040701e-01   9.4277773e-01             NaN             NaN
  -1.3182512e+00   9.1470696e-01  -2.2842348e-01   9.4528615e-01             NaN             NaN
  -1.3091042e+00   9.2114089e-01  -2.2644649e-01   9.4777074e-01             NaN             NaN
  -1.2998927e+00   9.2765726e-01  -2.2447602e-01   9.5023169e-01             NaN             NaN
  -1.2906162e+00   9.3425794e-01  -2.2251171e-01   9.5266951e-01             NaN             NaN
  -1.2812736e+00   9.4094484e-01  -2.2055266e-01   9.5508523e-01             NaN             NaN
  -1.2718641e+00   9.4771989e-01  -2.1859795e-01   9.5747994e-01             NaN             NaN
  -1.2623869e+00   9.5458504e-01  -2.1664667e-01   9.5985473e-01             NaN             NaN
  -1.2528411e+00   9.6154230e-01  -2.1469788e-01   9.6221068e-01             NaN             NaN
  -1.2432257e+00   9.6859366e-01  -2.1275066e-01   9.6454888e-01             NaN             NaN
  -1.2335397e+00   9.7574117e-01  -2.1080409e-01   9.6687042e-01             NaN             NaN
  -1.2237823e+00   9.8298691e-01  -2.0885724e-01   9.6917637e-01             NaN             NaN
  -1.2139525e+00   9.9033296e-01  -2.0690918e-01   9.7146784e-01             NaN             NaN
  -1.2040491e+00   9.9778147e-01  -2.0495900e-01   9.7374590e-01             NaN             NaN
  -1.1940713e+00   1.0053346e+00  -2.0300577e-01   9.7601164e-01             NaN             NaN
  -1.1840180e+00   1.0129945e+00  -2.0104856e-01   9.7826614e-01             NaN             NaN
  -1.1738880e+00   1.0207635e+00  -1.9908645e-01   9.8051050e-01             NaN             NaN
  -1.1636804e+00   1.0286438e+00  -1.9711851e-01   9.8274579e-01             NaN             NaN
  -1.1533939e+00   1.0366376e+00  -1.9514382e-01   9.8497311e-01             NaN             NaN
  -1.1430276e+00   1.0447473e+00  -1.9316146e-01   9.8719354e-01             NaN             NaN
  -1.1325801e+00   1.0529753e+00  -1.9117050e-01   9.8940816e-01             NaN             NaN
  -1.1220503e+00   1.0613240e+00  -1.8917002e-01   9.9161807e-01             NaN             NaN
  -1.1114371e+00   1.0697957e+00  -1.8715908e-01   9.9382434e-01             NaN             NaN
  -1.1007391e+00   1.0783929e+00  -1.8513677e-01   9.9602806e-01             NaN             NaN
  -1.0899552e+00   1.0871181e+00  -1.8310217e-01   9.9823033e-01             NaN             NaN
  -1.0790840e+00   1.0959739e+00  -1.8105434e-01   1.0004322e+00             NaN             NaN
  -1.0681243e+00   1.1049627e+00  -1.7899237e-01   1.0026348e+00             NaN             NaN
  -1.0570747e+00   1.1140872e+00  -1.7691532e-01   1.0048392e+00             NaN             NaN
  -1.0459338e+00   1.1233499e+00  -1.7482228e-01   1.0070465e+00             NaN             NaN
  -1.0347003e+00   1.1327535e+00  -1.7271231e-01   1.0092578e+00             NaN             NaN
  -1.0233728e+00   1.1423008e+00  -1.7058451e-01   1.0114741e+00             NaN             NaN
  -1.0119498e+00   1.1519943e+00  -1.6843793e-01   1.0136965e+00             NaN             NaN
  -1.0004298e+00   1.1618368e+00  -1.6627166e-01   1.0159262e+00             NaN             NaN
  -9.8881145e-01   1.1718311e+00  -1.6408476e-01   1.0181642e+00             NaN             NaN
  -9.7709313e-01   1.1819800e+00  -1.6187633e-01   1.0204116e+00             NaN             NaN
  -9.6527334e-01   1.1922862e+00  -1.5964542e-01   1.0226695e+00             NaN             NaN
  -9.5335047e-01   1.2027527e+00  -1.5739113e-01   1.0249389e+00             NaN             NaN
  -9.4132295e-01   1.2133822e+00  -1.5511257e-01   1.0272208e+00             NaN             NaN
  -9.2918912e-01   1.2241776e+00  -1.5280911e-01   1.0295152e+00             NaN             NaN
  -9.1694735e-01   1.2351418e+00  -1.5048016e-01   1.0318221e+00             NaN             NaN
  -9.0459593e-01   1.2462777e+00  -1.4812512e-01   1.0341411e+00             NaN             NaN
  -8.9213315e-01   1.2575882e+00  -1.4574343e-01   1.0364723e+00             NaN             NaN
  -8.7955727e-01   1.2690763e+00  -1.4333448e-01   1.0388155e+00             NaN             NaN
  -8.6686651e-01   1.2807448e+00  -1.4089769e-01   1.0411706e+00             NaN             NaN
  -8.5405906e-01   1.2925966e+00  -1.3843248e-01   1.0435373e+00             NaN             NaN
  -8.4113310e-01   1.3046347e+00  -1.3593826e-01   1.0459157e+00             NaN             NaN
  -8.2808675e-01   1.3168621e+00  -1.3341444e-01   1.0483055e+00             NaN             NaN
  -8.1491813e-01   1.3292815e+00  -1.3086043e-01   1.0507066e+00             NaN             NaN
  -8.0162531e-01   1.3418958e+00  -1.2827564e-01   1.0531190e+00             NaN             NaN
  -7.8820636e-01   1.3547080e+00  -1.2565950e-01   1.0555423e+00             NaN             NaN
  -7.7465928e-01   1.3677207e+00  -1.2301141e-01   1.0579766e+00             NaN             NaN
  -7.6098207e-01   1.3809369e+00  -1.2033079e-01   1.0604217e+00             NaN             NaN
  -7.4717270e-01   1.3943591e+00  -1.1761704e-01   1.0628775e+00             NaN             NaN
  -7.3322911e-01   1.4079902e+00  -1.1486959e-01   1.0653437e+00             NaN             NaN
  -7.1914921e-01   1.4218327e+00  -1.1208785e-01   1.0678204e+00             NaN             NaN
  -7.0493088e-01   1.4358892e+00  -1.0927122e-01   1.0703073e+00             NaN             NaN
  -6.9057199e-01   1.4501620e+00  -1.0641912e-01   1.0728043e+00             NaN             NaN
  -6.7607037e-01   1.4646537e+00  -1.0353097e-01   1.0753113e+00             NaN             NaN
  -6.6142383e-01   1.4793664e+00  -1.0060618e-01   1.0778282e+00             NaN             NaN
  -6.4663017e-01   1.4943024e+00  -9.7644160e-02   1.0803548e+00             NaN             NaN
  -6.3168714e-01   1.5094636e+00  -9.4644324e-02   1.0828909e+00             NaN             NaN
  -6.1659251e-01   1.5248519e+00  -9.1606085e-02   1.0854366e+00             NaN             NaN
  -6.0134399e-01   1.5404690e+00  -8.8528856e-02   1.0879915e+00             NaN             NaN
  -5.8593930e-01   1.5563166e+00  -8.5412051e-02   1.0905556e+00             NaN             NaN
  -5.7037613e-01   1.5723960e+00  -8.2255083e-02   1.0931288e+00             NaN             NaN
  -5.5465217e-01   1.5887082e+00  -7.9057365e-02   1.0957109e+00             NaN             NaN
  -5.3876509e-01   1.6052543e+00  -7.5818310e-02   1.0983018e+00             NaN             NaN
  -5.2271255e-01   1.6220350e+00  -7.2537331e-02   1.1009013e+00             NaN             NaN
  -5.0649220e-01   1.6390506e+00  -6.9213841e-02   1.1035094e+00             NaN             NaN
  -4.9010169e-01   1.6563013e+00  -6.5847254e-02   1.1061258e+00             NaN             NaN
  -4.7353868e-01   1.6737869e+00  -6.2437097e-02   1.1087504e+00             NaN             NaN
  -4.5680081e-01   1.6915069e+00  -5.8984227e-02   1.1113824e+00             NaN             NaN
  -4.3988574e-01   1.7094603e+00  -5.5490359e-02   1.1140205e+00             NaN             NaN
  -4.2279114e-01   1.7276460e+00  -5.1957224e-02   1.1166634e+00             NaN             NaN
  -4.0551468e-01   1.7460622e+00  -4.8386550e-02   1.1193099e+00             NaN             NaN
  -3.8805405e-01   1.7647067e+00  -4.4780068e-02   1.1219586e+00             NaN             NaN
  -3.7040699e-01   1.7835769e+00  -4.1139507e-02   1.1246084e+00             NaN             NaN
  -3.5257122e-01   1.8026696e+00  -3.7466597e-02   1.1272580e+00             NaN             NaN
  -3.3454452e-01   1.8219812e+00  -3.3763067e-02   1.1299060e+00             NaN             NaN
  -3.1632471e-01   1.8415073e+00  -3.0030647e-02   1.1325512e+00             NaN             NaN
  -2.9790964e-01   1.8612430e+00  -2.6271067e-02   1.1351925e+00             NaN             NaN
  -2.7929721e-01   1.8811826e+00  -2.2486056e-02   1.1378284e+00             NaN             NaN
  -2.6048538e-01   1.9013200e+00  -1.8677343e-02   1.1404577e+00             NaN             NaN
  -2.4147218e-01   1.9216480e+00  -1.4846659e-02   1.1430792e+00             NaN             NaN
  -2.2225570e-01   1.9421587e+00  -1.0995733e-02   1.1456916e+00             NaN             NaN
  -2.0283412e-01   1.9628434e+00  -7.1262946e-03   1.1482936e+00             NaN             NaN
  -1.8320568e-01   1.9836927e+00  -3.2400736e-03   1.1508839e+00             NaN             NaN
  -1.6336875e-01   2.0046958e+00   6.6120062e-04   1.1534614e+00             NaN             NaN
  -1.4332180e-01   2.0258414e+00   4.5757983e-03   1.1560246e+00             NaN             NaN
  -1.2306338e-01   2.0471169e+00   8.5019898e-03   1.1585724e+00             NaN             NaN
  -1.0259221e-01   2.0685087e+00   1.2438045e-02   1.1611035e+00             NaN             NaN
  -8.1907125e-02   2.0900020e+00   1.6382236e-02   1.1636167e+00             NaN             NaN
  -6.1007105e-02   2.1115809e+00   2.0332831e-02   1.1661106e+00             NaN             NaN
  -3.9891296e-02   2.1332282e+00   2.4288102e-02   1.1685839e+00             NaN             NaN
  -1.8559015e-02   2.1549254e+00   2.8246318e-02   1.1710355e+00             NaN             NaN
   2.9902394e-03   2.1766528e+00   3.2205751e-02   1.1734640e+00             NaN             NaN
   2.4756768e-02   2.1983893e+00   3.6164670e-02   1.1758683e+00             NaN             NaN
   4.6740661e-02   2.2201121e+00   4.0121346e-02   1.1782469e+00             NaN             NaN
   6.8941782e-02   2.2417973e+00   4.4074049e-02   1.1805987e+00             NaN             NaN
   9.1359755e-02   2.2634193e+00   4.8021050e-02   1.1829224e+00             NaN             NaN
   1.1399395e-01   2.2849510e+00   5.1960619e-02   1.1852166e+00             NaN             NaN
   1.3684346e-01   2.3063637e+00   5.5891026e-02   1.1874803e+00             NaN             NaN
   1.5990710e-01   2.3276270e+00   5.9810542e-02   1.1897120e+00             NaN             NaN
   1.8318337e-01   2.3487090e+00   6.3717445e-02   1.1919106e+00             NaN             NaN
   2.0667046e-01   2.3695761e+00   6.7610434e-02   1.1940751e+00             NaN             NaN
   2.3036622e-01   2.3901931e+00   7.1488868e-02   1.1962057e+00             NaN             NaN
   2.5426815e-01   2.4105229e+00   7.5352161e-02   1.1983024e+00             NaN             NaN
   2.7837338e-01   2.4305270e+00   7.9199727e-02   1.2003651e+00             NaN             NaN
   3.0267865e-01   2.4501651e+00   8.3030980e-02   1.2023939e+00             NaN             NaN
   3.2718030e-01   2.4693952e+00   8.6845333e-02   1.2043889e+00             NaN             NaN
   3.5187425e-01   2.4881740e+00   9.0642201e-02   1.2063500e+00             NaN             NaN
   3.7675599e-01   2.5064562e+00   9.4420998e-02   1.2082774e+00             NaN             NaN
   4.0182055e-01   2.5241954e+00   9.8181138e-02   1.2101710e+00             NaN             NaN
   4.2706250e-01   2.5413436e+00   1.0192203e-01   1.2120308e+00             NaN             NaN
   4.5247594e-01   2.5578515e+00   1.0564310e-01   1.2138569e+00             NaN             NaN
   4.7805445e-01   2.5736684e+00   1.0934375e-01   1.2156494e+00             NaN             NaN
   5.0379114e-01   2.5887428e+00   1.1302341e-01   1.2174082e+00             NaN             NaN
   5.2967857e-01   2.6030219e+00   1.1668147e-01   1.2191334e+00             NaN             NaN
   5.5570879e-01   2.6164523e+00   1.2031736e-01   1.2208250e+00             NaN             NaN
   5.8187331e-01   2.6289799e+00   1.2393049e-01   1.2224831e+00             NaN             NaN
   6.0816311e-01   2.6405498e+00   1.2752028e-01   1.2241076e+00             NaN             NaN
   6.3456861e-01   2.6511073e+00   1.3108614e-01   1.2256987e+00             NaN             NaN
   6.6107968e-01   2.6605973e+00   1.3462747e-01   1.2272563e+00             NaN             NaN
   6.8768565e-01   2.6689649e+00   1.3814371e-01   1.2287805e+00             NaN             NaN
   7.1437530e-01   2.6761559e+00   1.4163426e-01   1.2302713e+00             NaN             NaN
   7.4113686e-01   2.6821164e+00   1.4509853e-01   1.2317288e+00             NaN             NaN
   7.6795802e-01   2.6867938e+00   1.4853594e-01   1.2331529e+00             NaN             NaN
   7.9482596e-01   2.6901365e+00   1.5194590e-01   1.2345437e+00             NaN             NaN
   8.2172733e-01   2.6920947e+00   1.5532783e-01   1.2359013e+00             NaN             NaN
   8.4864827e-01   2.6926204e+00   1.5868114e-01   1.2372256e+00             NaN             NaN
   8.7557448e-01   2.6916678e+00   1.6200525e-01   1.2385167e+00             NaN             NaN
   9.0249115e-01   2.6891935e+00   1.6529957e-01   1.2397747e+00             NaN             NaN
   9.2938309e-01   2.6851573e+00   1.6856350e-01   1.2409995e+00             NaN             NaN
   9.5623466e-01   2.6795220e+00   1.7179648e-01   1.2421912e+00             NaN             NaN
   9.8302988e-01   2.6722537e+00   1.7499791e-01   1.2433498e+00             NaN             NaN
   1.0097524e+00   2.6633227e+00   1.7816720e-01   1.2444754e+00             NaN             NaN
   1.0363856e+00   2.6527031e+00   1.8130377e-01   1.2455679e+00             NaN             NaN
   1.0629127e+00   2.6403737e+00   1.8440725e-01   1.2466276e+00             NaN             NaN
   1.0893164e+00   2.6263179e+00   1.8747813e-01   1.2476548e+00             NaN             NaN
   1.1155796e+00   2.6105237e+00   1.9051712e-01   1.2486500e+00             NaN             NaN
   1.1416848e+00   2.5929847e+00   1.9352494e-01   1.2496138e+00             NaN             NaN
   1.1676147e+00   2.5736996e+00   1.9650228e-01   1.2505466e+00             NaN             NaN
   1.1933517e+00   2.5526726e+00   1.9944987e-01   1.2514490e+00             NaN             NaN
   1.2188784e+00   2.5299135e+00   2.0236840e-01   1.2523215e+00             NaN             NaN
   1.2441775e+00   2.5054378e+00   2.0525859e-01   1.2531646e+00             NaN             NaN
   1.2692319e+00   2.4792668e+00   2.0812115e-01   1.2539788e+00             NaN             NaN
   1.2940246e+00   2.4514274e+00   2.1095679e-01   1.2547646e+00             NaN             NaN
   1.3185389e+00   2.4219523e+00   2.1376621e-01   1.2555225e+00             NaN             NaN
   1.3427584e+00   2.3908797e+00   2.1655012e-01   1.2562531e+00             NaN             NaN
   1.3666672e+00   2.3582534e+00   2.1930924e-01   1.2569568e+00             NaN             NaN
   1.3902497e+00   2.3241223e+00   2.2204428e-01   1.2576342e+00             NaN             NaN
   1.4134909e+00   2.2885405e+00   2.2475594e-01   1.2582858e+00             NaN             NaN
   1.4363763e+00   2.2515669e+00   2.2744493e-01   1.2589120e+00             NaN             NaN
   1.4588920e+00   2.2132650e+00   2.3011196e-01   1.2595134e+00             NaN             NaN
   1.4810247e+00   2.1737024e+00   2.3275774e-01   1.2600905e+00             NaN             NaN
   1.5027617e+00   2.1329504e+00   2.3538298e-01   1.2606439e+00             NaN             NaN
   1.5240912e+00   2.0910841e+00   2.3798839e-01   1.2611740e+00             NaN             NaN
   1.5450020e+00   2.0481812e+00   2.4057468e-01   1.2616813e+00             NaN             NaN
   1.5654838e+00   2.0043222e+00   2.4314256e-01   1.2621663e+00             NaN             NaN
   1.5855271e+00   1.9595899e+00   2.4569274e-01   1.2626296e+00             NaN             NaN
   1.6051230e+00   1.9140685e+00   2.4822592e-01   1.2630717e+00             NaN             NaN
   1.6242636e+00   1.8678435e+00   2.5074282e-01   1.2634931e+00             NaN             NaN
   1.6429421e+00   1.8210012e+00   2.5324414e-01   1.2638942e+00             NaN             NaN
   1.6611521e+00   1.7736283e+00   2.5573060e-01   1.2642757e+00             NaN             NaN
   1.6788884e+00   1.7258111e+00   2.5820290e-01   1.2646380e+00             NaN             NaN
   1.6961465e+00   1.6776355e+00   2.6066176e-01   1.2649816e+00             NaN             NaN
   1.7129228e+00   1.6291862e+00   2.6310788e-01   1.2653070e+00             NaN             NaN
   1.7292147e+00   1.5805468e+00   2.6554197e-01   1.2656148e+00             NaN             NaN
   1.7450202e+00   1.5317989e+00   2.6796474e-01   1.2659054e+00             NaN             NaN
   1.7603382e+00   1.4830220e+00   2.7037690e-01   1.2661794e+00             NaN             NaN
   1.7751684e+00   1.4342931e+00   2.7277914e-01   1.2664373e+00             NaN             NaN
   1.7895113e+00   1.3856865e+00   2.7517195e-01   1.2666794e+00             NaN             NaN
   1.8033682e+00   1.3372737e+00   2.7755568e-01   1.2669060e+00             NaN             NaN
   1.8167409e+00   1.2891228e+00   2.7993069e-01   1.2671173e+00             NaN             NaN
   1.8296321e+00   1.2412985e+00   2.8229732e-01   1.2673135e+00             NaN             NaN
   1.8420451e+00   1.1938621e+00   2.8465593e-01   1.2674950e+00             NaN             NaN
   1.8539837e+00   1.1468709e+00   2.8700687e-01   1.2676620e+00             NaN             NaN
   1.8654525e+00   1.1003789e+00   2.8935050e-01   1.2678147e+00             NaN             NaN
   1.8764562e+00   1.0544360e+00   2.9168716e-01   1.2679534e+00             NaN             NaN
   1.8870006e+00   1.0090881e+00   2.9401721e-01   1.2680783e+00             NaN             NaN
   1.8970915e+00   9.6437769e-01   2.9634099e-01   1.2681898e+00             NaN             NaN
   1.9067353e+00   9.2034303e-01   2.9865886e-01   1.2682879e+00             NaN             NaN
   1.9159387e+00   8.7701875e-01   3.0097118e-01   1.2683731e+00             NaN             NaN
   1.9247089e+00   8.3443576e-01   3.0327829e-01   1.2684455e+00             NaN             NaN
   1.9330532e+00   7.9262132e-01   3.0558055e-01   1.2685055e+00             NaN             NaN
   1.9409794e+00   7.5159916e-01   3.0787831e-01   1.2685531e+00             NaN             NaN
   1.9484954e+00   7.1138960e-01   3.1017192e-01   1.2685888e+00             NaN             NaN
   1.9556093e+00   6.7200968e-01   3.1246173e-01   1.2686128e+00             NaN             NaN
   1.9623294e+00   6.3347329e-01   3.1474809e-01   1.2686252e+00             NaN             NaN
   1.9686642e+00   5.9579134e-01   3.1703136e-01   1.2686265e+00             NaN             NaN
   1.9746221e+00   5.5897190e-01   3.1931189e-01   1.2686167e+00             NaN             NaN
   1.9802118e+00   5.2302034e-01   3.2159003e-01   1.2685962e+00             NaN             NaN
   1.9854420e+00   4.8793955e-01   3.2386614e-01   1.2685653e+00             NaN             NaN
   1.9903214e+00   4.5373005e-01   3.2614055e-01   1.2685241e+00             NaN             NaN
   1.9948587e+00   4.2039016e-01   3.2841364e-01   1.2684730e+00             NaN             NaN
   1.9990626e+00   3.8791622e-01   3.3068574e-01   1.2684121e+00             NaN             NaN
   2.0029418e+00   3.5630265e-01   3.3295721e-01   1.2683418e+00             NaN             NaN
   2.0065048e+00   3.2554219e-01   3.3522840e-01   1.2682622e+00             NaN             NaN
   2.0097602e+00   2.9562604e-01   3.3749967e-01   1.2681737e+00             NaN             NaN
   2.0127165e+00   2.6654396e-01   3.3977137e-01   1.2680765e+00             NaN             NaN
   2.0153819e+00   2.3828446e-01   3.4204384e-01   1.2679709e+00             NaN             NaN
   2.0177648e+00   2.1083493e-01   3.4431745e-01   1.2678570e+00             NaN             NaN
   2.0198731e+00   1.8418176e-01   3.4659254e-01   1.2677352e+00             NaN             NaN
   2.0217149e+00   1.5831044e-01   3.4886946e-01   1.2676057e+00             NaN             NaN
   2.0232980e+00   1.3320572e-01   3.5114859e-01   1.2674685e+00             NaN             NaN
   2.0246301e+00   1.0885171e-01   3.5343037e-01   1.2673233e+00             NaN             NaN
   2.0257186e+00   8.5231953e-02   3.5571520e-01   1.2671698e+00             NaN             NaN
   2.0265709e+00   6.2329563e-02   3.5800352e-01   1.2670077e+00             NaN             NaN
   2.0271942e+00   4.0127280e-02   3.6029575e-01   1.2668365e+00             NaN             NaN
   2.0275955e+00   1.8607574e-02   3.6259232e-01   1.2666560e+00             NaN             NaN
   2.0277816e+00  -2.2472892e-03   3.6489365e-01   1.2664658e+00             NaN             NaN
   2.0277591e+00  -2.2455172e-02   3.6720016e-01   1.2662655e+00             NaN             NaN
   2.0275345e+00  -4.2034001e-02   3.6951229e-01   1.2660549e+00             NaN             NaN
   2.0271142e+00  -6.1001712e-02   3.7183045e-01   1.2658336e+00             NaN             NaN
   2.0265042e+00  -7.9376194e-02   3.7415508e-01   1.2656012e+00             NaN             NaN
   2.0257104e+00  -9.7175240e-02   3.7648659e-01   1.2653574e+00             NaN             NaN
   2.0247387e+00  -1.1441651e-01   3.7882542e-01   1.2651019e+00             NaN             NaN
   2.0235945e+00  -1.3111748e-01   3.8117198e-01   1.2648343e+00             NaN             NaN
   2.0222833e+00  -1.4729542e-01   3.8352670e-01   1.2645542e+00             NaN             NaN
   2.0208104e+00  -1.6296737e-01   3.8589002e-01   1.2642614e+00             NaN             NaN
   2.0191807e+00  -1.7815009e-01   3.8826234e-01   1.2639555e+00             NaN             NaN
   2.0173992e+00  -1.9286006e-01   3.9064410e-01   1.2636361e+00             NaN             NaN
   2.0154706e+00  -2.0711344e-01   3.9303573e-01   1.2633030e+00             NaN             NaN
   2.0133995e+00  -2.2092608e-01   3.9543764e-01   1.2629557e+00             NaN             NaN
   2.0111902e+00  -2.3431349e-01   3.9785027e-01   1.2625939e+00             NaN             NaN
   2.0088471e+00  -2.4729081e-01   4.0027403e-01   1.2622174e+00             NaN             NaN
   2.0063742e+00  -2.5987285e-01   4.0270936e-01   1.2618256e+00             NaN             NaN
   2.0037754e+00  -2.7207404e-01   4.0515668e-01   1.2614184e+00             NaN             NaN
   2.0010547e+00  -2.8390845e-01   4.0761641e-01   1.2609953e+00             NaN             NaN
   1.9982156e+00  -2.9538976e-01   4.1008898e-01   1.2605561e+00             NaN             NaN
   1.9952617e+00  -3.0653130e-01   4.1257481e-01   1.2601003e+00             NaN             NaN
   1.9921964e+00  -3.1734601e-01   4.1507433e-01   1.2596276e+00             NaN             NaN
   1.9890229e+00  -3.2784645e-01   4.1758796e-01   1.2591378e+00             NaN             NaN
   1.9857445e+00  -3.3804485e-01   4.2011614e-01   1.2586304e+00             NaN             NaN
   1.9823640e+00  -3.4795302e-01   4.2265928e-01   1.2581051e+00             NaN             NaN
   1.9788845e+00  -3.5758245e-01   4.2521780e-01   1.2575616e+00             NaN             NaN
   1.9753087e+00  -3.6694424e-01   4.2779215e-01   1.2569995e+00             NaN             NaN
   1.9716392e+00  -3.7604918e-01   4.3038252e-01   1.2564186e+00             NaN             NaN
   1.9678787e+00  -3.8490767e-01   4.3298834e-01   1.2558190e+00             NaN             NaN
   1.9640297e+00  -3.9352981e-01   4.3560879e-01   1.2552009e+00             NaN             NaN
   1.9600944e+00  -4.0192534e-01   4.3824307e-01   1.2545646e+00             NaN             NaN
   1.9560751e+00  -4.1010368e-01   4.4089038e-01   1.2539102e+00             NaN             NaN
   1.9519741e+00  -4.1807396e-01   4.4354992e-01   1.2532381e+00             NaN             NaN
   1.9477933e+00  -4.2584498e-01   4.4622088e-01   1.2525485e+00             NaN             NaN
   1.9435349e+00  -4.3342523e-01   4.4890247e-01   1.2518414e+00             NaN             NaN
   1.9392006e+00  -4.4082294e-01   4.5159387e-01   1.2511173e+00             NaN             NaN
   1.9347924e+00  -4.4804603e-01   4.5429430e-01   1.2503763e+00             NaN             NaN
   1.9303119e+00  -4.5510217e-01   4.5700294e-01   1.2496187e+00             NaN             NaN
   1.9257609e+00  -4.6199873e-01   4.5971900e-01   1.2488446e+00             NaN             NaN
   1.9211409e+00  -4.6874284e-01   4.6244166e-01   1.2480543e+00             NaN             NaN
   1.9164535e+00  -4.7534140e-01   4.6517014e-01   1.2472480e+00             NaN             NaN
   1.9117001e+00  -4.8180104e-01   4.6790362e-01   1.2464259e+00             NaN             NaN
   1.9068821e+00  -4.8812817e-01   4.7064130e-01   1.2455884e+00             NaN             NaN
   1.9020008e+00  -4.9432896e-01   4.7338239e-01   1.2447355e+00             NaN             NaN
   1.8970575e+00  -5.0040937e-01   4.7612607e-01   1.2438675e+00             NaN             NaN
   1.8920534e+00  -5.0637517e-01   4.7887156e-01   1.2429847e+00             NaN             NaN
   1.8869897e+00  -5.1223191e-01   4.8161803e-01   1.2420873e+00             NaN             NaN
   1.8818673e+00  -5.1798493e-01   4.8436470e-01   1.2411754e+00             NaN             NaN
   1.8766875e+00  -5.2363940e-01   4.8711076e-01   1.2402494e+00             NaN             NaN
   1.8714511e+00  -5.2920032e-01   4.8985541e-01   1.2393094e+00             NaN             NaN
   1.8661591e+00  -5.3467250e-01   4.9259784e-01   1.2383557e+00             NaN             NaN
   1.8608124e+00  -5.4006058e-01   4.9533725e-01   1.2373886e+00             NaN             NaN
   1.8554118e+00  -5.4536905e-01   4.9807284e-01   1.2364081e+00             NaN             NaN
   1.8499581e+00  -5.5060224e-01   5.0080381e-01   1.2354146e+00             NaN             NaN
   1.8444520e+00  -5.5576434e-01   5.0352936e-01   1.2344082e+00             NaN             NaN
   1.8388944e+00  -5.6085938e-01   5.0624868e-01   1.2333893e+00             NaN             NaN
   1.8332858e+00  -5.6589127e-01   5.0896097e-01   1.2323580e+00             NaN             NaN
   1.8276269e+00  -5.7086380e-01   5.1166543e-01   1.2313145e+00             NaN             NaN
   1.8219183e+00  -5.7578060e-01   5.1436126e-01   1.2302592e+00             NaN             NaN
   1.8161605e+00  -5.8064520e-01   5.1704764e-01   1.2291921e+00             NaN             NaN
   1.8103540e+00  -5.8546103e-01   5.1972381e-01   1.2281136e+00             NaN             NaN
   1.8044994e+00  -5.9023139e-01   5.2238909e-01   1.2270240e+00             NaN             NaN
   1.7985971e+00  -5.9495948e-01   5.2504293e-01   1.2259238e+00             NaN             NaN
   1.7926475e+00  -5.9964839e-01   5.2768476e-01   1.2248135e+00             NaN             NaN
   1.7866510e+00  -6.0430114e-01   5.3031403e-01   1.2236936e+00             NaN             NaN
   1.7806080e+00  -6.0892063e-01   5.3293017e-01   1.2225646e+00             NaN             NaN
   1.7745188e+00  -6.1350970e-01   5.3553263e-01   1.2214269e+00             NaN             NaN
   1.7683837e+00  -6.1807107e-01   5.3812083e-01   1.2202810e+00             NaN             NaN
   1.7622030e+00  -6.2260742e-01   5.4069422e-01   1.2191275e+00             NaN             NaN
   1.7559769e+00  -6.2712133e-01   5.4325223e-01   1.2179668e+00             NaN             NaN
   1.7497057e+00  -6.3161530e-01   5.4579431e-01   1.2167994e+00             NaN             NaN
   1.7433895e+00  -6.3609180e-01   5.4831990e-01   1.2156257e+00             NaN             NaN
   1.7370286e+00  -6.4055320e-01   5.5082842e-01   1.2144463e+00             NaN             NaN
   1.7306231e+00  -6.4500180e-01   5.5331932e-01   1.2132616e+00             NaN             NaN
   1.7241731e+00  -6.4943989e-01   5.5579204e-01   1.2120722e+00             NaN             NaN
   1.7176787e+00  -6.5386964e-01   5.5824601e-01   1.2108785e+00             NaN             NaN
   1.7111400e+00  -6.5829323e-01   5.6068068e-01   1.2096810e+00             NaN             NaN
   1.7045570e+00  -6.6271273e-01   5.6309548e-01   1.2084801e+00             NaN             NaN
   1.6979299e+00  -6.6713021e-01   5.6548984e-01   1.2072765e+00             NaN             NaN
   1.6912586e+00  -6.7154768e-01   5.6786322e-01   1.2060705e+00             NaN             NaN
   1.6845431e+00  -6.7596709e-01   5.7021505e-01   1.2048626e+00             NaN             NaN
   1.6777835e+00  -6.8039037e-01   5.7254476e-01   1.2036533e+00             NaN             NaN
   1.6709796e+00  -6.8481941e-01   5.7485179e-01   1.2024431e+00             NaN             NaN
   1.6641314e+00  -6.8925606e-01   5.7713559e-01   1.2012325e+00             NaN             NaN
   1.6572388e+00  -6.9370214e-01   5.7939558e-01   1.2000220e+00             NaN             NaN
   1.6503018e+00  -6.9815943e-01   5.8163122e-01   1.1988121e+00             NaN             NaN
   1.6433202e+00  -7.0262970e-01   5.8384193e-01   1.1976032e+00             NaN             NaN
   1.6362939e+00  -7.0711467e-01   5.8602715e-01   1.1963958e+00             NaN             NaN
   1.6292227e+00  -7.1161606e-01   5.8818633e-01   1.1951904e+00             NaN             NaN
   1.6221066e+00  -7.1613555e-01   5.9031890e-01   1.1939876e+00             NaN             NaN
   1.6149452e+00  -7.2067480e-01   5.9242430e-01   1.1927877e+00             NaN             NaN
   1.6077385e+00  -7.2523546e-01   5.9450197e-01   1.1915912e+00             NaN             NaN
   1.6004861e+00  -7.2981914e-01   5.9655135e-01   1.1903987e+00             NaN             NaN
   1.5931879e+00  -7.3442747e-01   5.9857187e-01   1.1892107e+00             NaN             NaN
   1.5858437e+00  -7.3906203e-01   6.0056350e-01   1.1880273e+00             NaN             NaN
   1.5784530e+00  -7.4372442e-01   6.0252695e-01   1.1868483e+00             NaN             NaN
   1.5710158e+00  -7.4841620e-01   6.0446302e-01   1.1856736e+00             NaN             NaN
   1.5635316e+00  -7.5313893e-01   6.0637248e-01   1.1845030e+00             NaN             NaN
   1.5560002e+00  -7.5789416e-01   6.0825614e-01   1.1833362e+00             NaN             NaN
   1.5484213e+00  -7.6268345e-01   6.1011478e-01   1.1821730e+00             NaN             NaN
   1.5407945e+00  -7.6750834e-01   6.1194919e-01   1.1810132e+00             NaN             NaN
   1.5331194e+00  -7.7237035e-01   6.1376016e-01   1.1798565e+00             NaN             NaN
   1.5253957e+00  -7.7727103e-01   6.1554848e-01   1.1787029e+00             NaN             NaN
   1.5176230e+00  -7.8221191e-01   6.1731494e-01   1.1775519e+00             NaN             NaN
   1.5098009e+00  -7.8719451e-01   6.1906033e-01   1.1764036e+00             NaN             NaN
   1.5019289e+00  -7.9222038e-01   6.2078543e-01   1.1752575e+00             NaN             NaN
   1.4940067e+00  -7.9729104e-01   6.2249104e-01   1.1741136e+00             NaN             NaN
   1.4860338e+00  -8.0240803e-01   6.2417796e-01   1.1729715e+00             NaN             NaN
   1.4780097e+00  -8.0757290e-01   6.2584695e-01   1.1718312e+00             NaN             NaN
   1.4699340e+00  -8.1278720e-01   6.2749883e-01   1.1706923e+00             NaN             NaN
   1.4618061e+00  -8.1805247e-01   6.2913437e-01   1.1695546e+00             NaN             NaN
   1.4536256e+00  -8.2337028e-01   6.3075437e-01   1.1684180e+00             NaN             NaN
   1.4453919e+00  -8.2874220e-01   6.3235961e-01   1.1672822e+00             NaN             NaN
   1.4371045e+00  -8.3416981e-01   6.3395088e-01   1.1661470e+00             NaN             NaN
   1.4287628e+00  -8.3965470e-01   6.3552898e-01   1.1650122e+00             NaN             NaN
   1.4203662e+00  -8.4519847e-01   6.3709470e-01   1.1638776e+00             NaN             NaN
   1.4119142e+00  -8.5080274e-01   6.3864881e-01   1.1627429e+00             NaN             NaN
   1.4034062e+00  -8.5646915e-01   6.4019212e-01   1.1616080e+00             NaN             NaN
   1.3948415e+00  -8.6219932e-01   6.4172541e-01   1.1604726e+00             NaN             NaN
   1.3862195e+00  -8.6799493e-01   6.4324948e-01   1.1593365e+00             NaN             NaN
   1.3775396e+00  -8.7385764e-01   6.4476510e-01   1.1581996e+00             NaN             NaN
   1.3688010e+00  -8.7978916e-01   6.4627308e-01   1.1570615e+00             NaN             NaN
   1.3600031e+00  -8.8579119e-01   6.4777419e-01   1.1559221e+00             NaN             NaN
   1.3511452e+00  -8.9186546e-01   6.4926924e-01   1.1547812e+00             NaN             NaN
   1.3422265e+00  -8.9801373e-01   6.5075901e-01   1.1536385e+00             NaN             NaN
   1.3332464e+00  -9.0423777e-01   6.5224428e-01   1.1524938e+00             NaN             NaN
   1.3242040e+00  -9.1053937e-01   6.5372585e-01   1.1513470e+00             NaN             NaN
             NaN             NaN   6.5520451e-01   1.1501976e+00             NaN             NaN
             NaN             NaN   6.5668103e-01   1.1490450e+00             NaN             NaN
             NaN             NaN   6.5815617e-01   1.1478883e+00             NaN             NaN
             NaN             NaN   6.5963072e-01   1.1467267e+00             NaN             NaN
             NaN             NaN   6.6110544e-01   1.1455592e+00             NaN             NaN
             NaN             NaN   6.6258109e-01   1.1443851e+00             NaN             NaN
             NaN             NaN   6.6405846e-01   1.1432034e+00             NaN             NaN
             NaN             NaN   6.6553831e-01   1.1420134e+00             NaN             NaN
             NaN             NaN   6.6702142e-01   1.1408142e+00             NaN             NaN
             NaN             NaN   6.6850855e-01   1.1396049e+00             NaN             NaN
             NaN             NaN   6.7000047e-01   1.1383847e+00             NaN             NaN
             NaN             NaN   6.7149796e-01   1.1371527e+00             NaN             NaN
             NaN             NaN   6.7300178e-01   1.1359081e+00             NaN             NaN
             NaN             NaN   6.7451271e-01   1.1346500e+00             NaN             NaN
             NaN             NaN   6.7603152e-01   1.1333775e+00             NaN             NaN
             NaN             NaN   6.7755897e-01   1.1320899e+00             NaN             NaN
             NaN             NaN   6.7909584e-01   1.1307863e+00             NaN             NaN
             NaN             NaN   6.8064290e-01   1.1294657e+00             NaN             NaN
             NaN             NaN   6.8220092e-01   1.1281274e+00             NaN             NaN
             NaN             NaN   6.8377067e-01   1.1267706e+00             NaN             NaN
             NaN             NaN   6.8535292e-01   1.1253942e+00             NaN             NaN
             NaN             NaN   6.8694844e-01   1.1239976e+00             NaN             NaN
             NaN             NaN   6.8855800e-01   1.1225799e+00             NaN             NaN
             NaN             NaN   6.9018237e-01   1.1211401e+00             NaN             NaN
             NaN             NaN   6.9182233e-01   1.1196775e+00             NaN             NaN
             NaN             NaN   6.9347864e-01   1.1181911e+00             NaN             NaN
             NaN             NaN   6.9515208e-01   1.1166802e+00             NaN             NaN
             NaN             NaN   6.9684341e-01   1.1151439e+00             NaN             NaN
             NaN             NaN   6.9855340e-01   1.1135813e+00             NaN             NaN
             NaN             NaN   7.0028283e-01   1.1119916e+00             NaN             NaN
             NaN             NaN   7.0203247e-01   1.1103740e+00             NaN             NaN
             NaN             NaN   7.0380309e-01   1.1087275e+00             NaN             NaN
             NaN             NaN   7.0559545e-01   1.1070513e+00             NaN             NaN
             NaN             NaN   7.0741022e-01   1.1053448e+00             NaN             NaN
             NaN             NaN   7.0924673e-01   1.1036084e+00             NaN             NaN
             NaN             NaN   7.1110347e-01   1.1018437e+00             NaN             NaN
             NaN             NaN   7.1297891e-01   1.1000521e+00             NaN             NaN
             NaN             NaN   7.1487153e-01   1.0982351e+00             NaN             NaN
             NaN             NaN   7.1677979e-01   1.0963943e+00             NaN             NaN
             NaN             NaN   7.1870217e-01   1.0945310e+00             NaN             NaN
             NaN             NaN   7.2063713e-01   1.0926468e+00             NaN             NaN
             NaN             NaN   7.2258317e-01   1.0907431e+00             NaN             NaN
             NaN             NaN   7.2453873e-01   1.0888215e+00             NaN             NaN
             NaN             NaN   7.2650230e-01   1.0868833e+00             NaN             NaN
             NaN             NaN   7.2847236e-01   1.0849302e+00             NaN             NaN
             NaN             NaN   7.3044736e-01   1.0829635e+00             NaN             NaN
             NaN             NaN   7.3242578e-01   1.0809848e+00             NaN             NaN
             NaN             NaN   7.3440611e-01   1.0789955e+00             NaN             NaN
             NaN             NaN   7.3638680e-01   1.0769971e+00             NaN             NaN
             NaN             NaN   7.3836633e-01   1.0749911e+00             NaN             NaN
             NaN             NaN   7.4034317e-01   1.0729790e+00             NaN             NaN
             NaN             NaN   7.4231579e-01   1.0709623e+00             NaN             NaN
             NaN             NaN   7.4428268e-01   1.0689423e+00             NaN             NaN
             NaN             NaN   7.4624229e-01   1.0669207e+00             NaN             NaN
             NaN             NaN   7.4819310e-01   1.0648989e+00             NaN             NaN
             NaN             NaN   7.5013359e-01   1.0628784e+00             NaN             NaN
             NaN             NaN   7.5206222e-01   1.0608606e+00             NaN             NaN
             NaN             NaN   7.5397747e-01   1.0588471e+00             NaN             NaN
             NaN             NaN   7.5587781e-01   1.0568393e+00             NaN             NaN
             NaN             NaN   7.5776172e-01   1.0548387e+00             NaN             NaN
             NaN             NaN   7.5962765e-01   1.0528468e+00             NaN             NaN
             NaN             NaN   7.6147410e-01   1.0508651e+00             NaN             NaN
             NaN             NaN   7.6329952e-01   1.0488950e+00             NaN             NaN
             NaN             NaN   7.6510239e-01   1.0469381e+00             NaN             NaN
             NaN             NaN   7.6688119e-01   1.0449957e+00             NaN             NaN
             NaN             NaN   7.6863438e-01   1.0430695e+00             NaN             NaN
             NaN             NaN   7.7036046e-01   1.0411608e+00             NaN             NaN
             NaN             NaN   7.7205881e-01   1.0392702e+00             NaN             NaN
             NaN             NaN   7.7373021e-01   1.0373969e+00             NaN             NaN
             NaN             NaN   7.7537559e-01   1.0355399e+00             NaN             NaN
             NaN             NaN   7.7699585e-01   1.0336982e+00             NaN             NaN
             NaN             NaN   7.7859190e-01   1.0318709e+00             NaN             NaN
             NaN             NaN   7.8016464e-01   1.0300569e+00             NaN             NaN
             NaN             NaN   7.8171499e-01   1.0282554e+00             NaN             NaN
             NaN             NaN   7.8324386e-01   1.0264654e+00             NaN             NaN
             NaN             NaN   7.8475215e-01   1.0246858e+00             NaN             NaN
             NaN             NaN   7.8624077e-01   1.0229158e+00             NaN             NaN
             NaN             NaN   7.8771063e-01   1.0211543e+00             NaN             NaN
             NaN             NaN   7.8916265e-01   1.0194004e+00             NaN             NaN
             NaN             NaN   7.9059772e-01   1.0176531e+00             NaN             NaN
             NaN             NaN   7.9201677e-01   1.0159114e+00             NaN             NaN
             NaN             NaN   7.9342069e-01   1.0141744e+00             NaN             NaN
             NaN             NaN   7.9481040e-01   1.0124411e+00             NaN             NaN
             NaN             NaN   7.9618680e-01   1.0107106e+00             NaN             NaN
             NaN             NaN   7.9755081e-01   1.0089818e+00             NaN             NaN
             NaN             NaN   7.9890333e-01   1.0072538e+00             NaN             NaN
             NaN             NaN   8.0024528e-01   1.0055256e+00             NaN             NaN
             NaN             NaN   8.0157756e-01   1.0037963e+00             NaN             NaN
             NaN             NaN   8.0290108e-01   1.0020649e+00             NaN             NaN
             NaN             NaN   8.0421674e-01   1.0003305e+00             NaN             NaN
             NaN             NaN   8.0552547e-01   9.9859192e-01             NaN             NaN
             NaN             NaN   8.0682817e-01   9.9684837e-01             NaN             NaN
             NaN             NaN   8.0812574e-01   9.9509884e-01             NaN             NaN
             NaN             NaN   8.0941909e-01   9.9334235e-01             NaN             NaN
             NaN             NaN   8.1070915e-01   9.9157794e-01             NaN             NaN
             NaN             NaN   8.1199680e-01   9.8980463e-01             NaN             NaN
             NaN             NaN   8.1328297e-01   9.8802147e-01             NaN             NaN
             NaN             NaN   8.1456856e-01   9.8622748e-01             NaN             NaN
             NaN             NaN   8.1585448e-01   9.8442169e-01             NaN             NaN
             NaN             NaN   8.1714164e-01   9.8260313e-01             NaN             NaN
             NaN             NaN   8.1843078e-01   9.8077100e-01             NaN             NaN
             NaN             NaN   8.1972199e-01   9.7892519e-01             NaN             NaN
             NaN             NaN   8.2101518e-01   9.7706573e-01             NaN             NaN
             NaN             NaN   8.2231028e-01   9.7519268e-01             NaN             NaN
             NaN             NaN   8.2360720e-01   9.7330608e-01             NaN             NaN
             NaN             NaN   8.2490586e-01   9.7140597e-01             NaN             NaN
             NaN             NaN   8.2620618e-01   9.6949242e-01             NaN             NaN
             NaN             NaN   8.2750807e-01   9.6756545e-01             NaN             NaN
             NaN             NaN   8.2881146e-01   9.6562513e-01             NaN             NaN
             NaN             NaN   8.3011626e-01   9.6367149e-01             NaN             NaN
             NaN             NaN   8.3142240e-01   9.6170459e-01             NaN             NaN
             NaN             NaN   8.3272978e-01   9.5972446e-01             NaN             NaN
             NaN             NaN   8.3403833e-01   9.5773117e-01             NaN             NaN
             NaN             NaN   8.3534796e-01   9.5572475e-01             NaN             NaN
             NaN             NaN   8.3665860e-01   9.5370525e-01             NaN             NaN
             NaN             NaN   8.3797017e-01   9.5167272e-01             NaN             NaN
             NaN             NaN   8.3928257e-01   9.4962720e-01             NaN             NaN
             NaN             NaN   8.4059573e-01   9.4756875e-01             NaN             NaN
             NaN             NaN   8.4190957e-01   9.4549741e-01             NaN             NaN
             NaN             NaN   8.4322401e-01   9.4341322e-01             NaN             NaN
             NaN             NaN   8.4453896e-01   9.4131624e-01             NaN             NaN
             NaN             NaN   8.4585434e-01   9.3920650e-01             NaN             NaN
             NaN             NaN   8.4717007e-01   9.3708407e-01             NaN             NaN
             NaN             NaN   8.4848607e-01   9.3494898e-01             NaN             NaN
             NaN             NaN   8.4980226e-01   9.3280128e-01             NaN             NaN
             NaN             NaN   8.5111855e-01   9.3064102e-01             NaN             NaN
             NaN             NaN   8.5243487e-01   9.2846824e-01             NaN             NaN
             NaN             NaN   8.5375113e-01   9.2628300e-01             NaN             NaN
             NaN             NaN   8.5506724e-01   9.2408533e-01             NaN             NaN
             NaN             NaN   8.5638314e-01   9.2187530e-01             NaN             NaN
             NaN             NaN   8.5769873e-01   9.1965293e-01             NaN             NaN
             NaN             NaN   8.5901394e-01   9.1741829e-01             NaN             NaN
             NaN             NaN   8.6032868e-01   9.1517141e-01             NaN             NaN
             NaN             NaN   8.6164288e-01   9.1291232e-01             NaN             NaN
             NaN             NaN   8.6295656e-01   9.1064070e-01             NaN             NaN
             NaN             NaN   8.6426980e-01   9.0835601e-01             NaN             NaN
             NaN             NaN   8.6558267e-01   9.0605771e-01             NaN             NaN
             NaN             NaN   8.6689526e-01   9.0374527e-01             NaN             NaN
             NaN             NaN   8.6820764e-01   9.0141814e-01             NaN             NaN
             NaN             NaN   8.6951990e-01   8.9907580e-01             NaN             NaN
             NaN             NaN   8.7083212e-01   8.9671769e-01             NaN             NaN
             NaN             NaN   8.7214437e-01   8.9434328e-01             NaN             NaN
             NaN             NaN   8.7345674e-01   8.9195204e-01             NaN             NaN
             NaN             NaN   8.7476930e-01   8.8954342e-01             NaN             NaN
             NaN             NaN   8.7608214e-01   8.8711689e-01             NaN             NaN
             NaN             NaN   8.7739533e-01   8.8467191e-01             NaN             NaN
             NaN             NaN   8.7870896e-01   8.8220793e-01             NaN             NaN
             NaN             NaN   8.8002310e-01   8.7972442e-01             NaN             NaN
             NaN             NaN   8.8133783e-01   8.7722085e-01             NaN             NaN
             NaN             NaN   8.8265324e-01   8.7469667e-01             NaN             NaN
             NaN             NaN   8.8396940e-01   8.7215134e-01             NaN             NaN
             NaN             NaN   8.8528640e-01   8.6958433e-01             NaN             NaN
             NaN             NaN   8.8660430e-01   8.6699510e-01             NaN             NaN
             NaN             NaN   8.8792320e-01   8.6438311e-01             NaN             NaN
             NaN             NaN   8.8924317e-01   8.6174781e-01             NaN             NaN
             NaN             NaN   8.9056430e-01   8.5908868e-01             NaN             NaN
             NaN             NaN   8.9188665e-01   8.5640518e-01             NaN             NaN
             NaN             NaN   8.9321032e-01   8.5369675e-01             NaN             NaN
             NaN             NaN   8.9453538e-01   8.5096288e-01             NaN             NaN
             NaN             NaN   8.9586190e-01   8.4820301e-01             NaN             NaN
             NaN             NaN   8.9718998e-01   8.4541661e-01             NaN             NaN
             NaN             NaN   8.9851969e-01   8.4260315e-01             NaN             NaN
             NaN             NaN   8.9985111e-01   8.3976207e-01             NaN             NaN
             NaN             NaN   9.0118432e-01   8.3689285e-01             NaN             NaN
             NaN             NaN   9.0251940e-01   8.3399495e-01             NaN             NaN
             NaN             NaN   9.0385643e-01   8.3106782e-01             NaN             NaN
             NaN             NaN   9.0519549e-01   8.2811094e-01             NaN             NaN
             NaN             NaN   9.0653656e-01   8.2512416e-01             NaN             NaN
             NaN             NaN   9.0787947e-01   8.2210799e-01             NaN             NaN
             NaN             NaN   9.0922406e-01   8.1906294e-01             NaN             NaN
             NaN             NaN   9.1057014e-01   8.1598955e-01             NaN             NaN
             NaN             NaN   9.1191755e-01   8.1288837e-01             NaN             NaN
             NaN             NaN   9.1326610e-01   8.0975993e-01             NaN             NaN
             NaN             NaN   9.1461562e-01   8.0660475e-01             NaN             NaN
             NaN             NaN   9.1596593e-01   8.0342339e-01             NaN             NaN
             NaN             NaN   9.1731686e-01   8.0021637e-01             NaN             NaN
             NaN             NaN   9.1866822e-01   7.9698423e-01             NaN             NaN
             NaN             NaN   9.2001986e-01   7.9372750e-01             NaN             NaN
             NaN             NaN   9.2137159e-01   7.9044673e-01             NaN             NaN
             NaN             NaN   9.2272322e-01   7.8714244e-01             NaN             NaN
             NaN             NaN   9.2407460e-01   7.8381518e-01             NaN             NaN
             NaN             NaN   9.2542554e-01   7.8046547e-01             NaN             NaN
             NaN             NaN   9.2677587e-01   7.7709386e-01             NaN             NaN
             NaN             NaN   9.2812540e-01   7.7370088e-01             NaN             NaN
             NaN             NaN   9.2947397e-01   7.7028706e-01             NaN             NaN
             NaN             NaN   9.3082140e-01   7.6685295e-01             NaN             NaN
             NaN             NaN   9.3216752e-01   7.6339907e-01             NaN             NaN
             NaN             NaN   9.3351214e-01   7.5992597e-01             NaN             NaN
             NaN             NaN   9.3485509e-01   7.5643417e-01             NaN             NaN
             NaN             NaN   9.3619620e-01   7.5292422e-01             NaN             NaN
             NaN             NaN   9.3753529e-01   7.4939666e-01             NaN             NaN
             NaN             NaN   9.3887218e-01   7.4585200e-01             NaN             NaN
             NaN             NaN   9.4020670e-01   7.4229080e-01             NaN             NaN
             NaN             NaN   9.4153867e-01   7.3871359e-01             NaN             NaN
             NaN             NaN   9.4286792e-01   7.3512090e-01             NaN             NaN
             NaN             NaN   9.4419427e-01   7.3151327e-01             NaN             NaN
             NaN             NaN   9.4551755e-01   7.2789123e-01             NaN             NaN
             NaN             NaN   9.4683757e-01   7.2425532e-01             NaN             NaN
             NaN             NaN   9.4815417e-01   7.2060608e-01             NaN             NaN
             NaN             NaN   9.4946717e-01   7.1694405e-01             NaN             NaN
             NaN             NaN   9.5077636e-01   7.1326986e-01             NaN             NaN
             NaN             NaN   9.5208146e-01   7.0958462e-01             NaN             NaN
             NaN             NaN   9.5338214e-01   7.0588953e-01             NaN             NaN
             NaN             NaN   9.5467808e-01   7.0218580e-01             NaN             NaN
             NaN             NaN   9.5596896e-01   6.9847464e-01             NaN             NaN
             NaN             NaN   9.5725448e-01   6.9475726e-01             NaN             NaN
             NaN             NaN   9.5853429e-01   6.9103486e-01             NaN             NaN
             NaN             NaN   9.5980810e-01   6.8730865e-01             NaN             NaN
             NaN             NaN   9.6107557e-01   6.8357983e-01             NaN             NaN
             NaN             NaN   9.6233638e-01   6.7984962e-01             NaN             NaN
             NaN             NaN   9.6359023e-01   6.7611923e-01             NaN             NaN
             NaN             NaN   9.6483678e-01   6.7238986e-01             NaN             NaN
             NaN             NaN   9.6607573e-01   6.6866271e-01             NaN             NaN
             NaN             NaN   9.6730674e-01   6.6493900e-01             NaN             NaN
             NaN             NaN   9.6852950e-01   6.6121993e-01             NaN             NaN
             NaN             NaN   9.6974370e-01   6.5750672e-01             NaN             NaN
             NaN             NaN   9.7094900e-01   6.5380056e-01             NaN             NaN
             NaN             NaN   9.7214510e-01   6.5010267e-01             NaN             NaN
             NaN             NaN   9.7333168e-01   6.4641425e-01             NaN             NaN
             NaN             NaN   9.7450840e-01   6.4273651e-01             NaN             NaN
             NaN             NaN   9.7567496e-01   6.3907066e-01             NaN             NaN
             NaN             NaN   9.7683104e-01   6.3541790e-01             NaN             NaN
             NaN             NaN   9.7797631e-01   6.3177945e-01             NaN             NaN
             NaN             NaN   9.7911045e-01   6.2815651e-01             NaN             NaN
             NaN             NaN   9.8023316e-01   6.2455029e-01             NaN             NaN
             NaN             NaN   9.8134410e-01   6.2096199e-01             NaN             NaN
             NaN             NaN   9.8244296e-01   6.1739283e-01             NaN             NaN
             NaN             NaN   9.8352941e-01   6.1384400e-01             NaN             NaN
             NaN             NaN   9.8460315e-01   6.1031673e-01             NaN             NaN
             NaN             NaN   9.8566385e-01   6.0681221e-01             NaN             NaN
             NaN             NaN   9.8671118e-01   6.0333165e-01             NaN             NaN
             NaN             NaN   9.8774484e-01   5.9987627e-01             NaN             NaN
             NaN             NaN   9.8876450e-01   5.9644726e-01             NaN             NaN
             NaN             NaN   9.8976987e-01   5.9304576e-01             NaN             NaN
             NaN             NaN   9.9076093e-01   5.8967189e-01             NaN             NaN
             NaN             NaN   9.9173787e-01   5.8632516e-01             NaN             NaN
             NaN             NaN   9.9270085e-01   5.8300505e-01             NaN             NaN
             NaN             NaN   9.9365006e-01   5.7971105e-01             NaN             NaN
             NaN             NaN   9.9458568e-01   5.7644266e-01             NaN             NaN
             NaN             NaN   9.9550787e-01   5.7319936e-01             NaN             NaN
             NaN             NaN   9.9641683e-01   5.6998064e-01             NaN             NaN
             NaN             NaN   9.9731272e-01   5.6678598e-01             NaN             NaN
             NaN             NaN   9.9819572e-01   5.6361489e-01             NaN             NaN
             NaN             NaN   9.9906601e-01   5.6046683e-01             NaN             NaN
             NaN             NaN   9.9992377e-01   5.5734132e-01             NaN             NaN
             NaN             NaN   1.0007692e+00   5.5423782e-01             NaN             NaN
             NaN             NaN   1.0016024e+00   5.5115584e-01             NaN             NaN
             NaN             NaN   1.0024236e+00   5.4809485e-01             NaN             NaN
             NaN             NaN   1.0032330e+00   5.4505436e-01             NaN             NaN
             NaN             NaN   1.0040308e+00   5.4203384e-01             NaN             NaN
             NaN             NaN   1.0048171e+00   5.3903279e-01             NaN             NaN
             NaN             NaN   1.0055921e+00   5.3605069e-01             NaN             NaN
             NaN             NaN   1.0063560e+00   5.3308703e-01             NaN             NaN
             NaN             NaN   1.0071089e+00   5.3014131e-01             NaN             NaN
             NaN             NaN   1.0078511e+00   5.2721301e-01             NaN             NaN
             NaN             NaN   1.0085827e+00   5.2430162e-01             NaN             NaN
             NaN             NaN   1.0093039e+00   5.2140662e-01             NaN             NaN
             NaN             NaN   1.0100149e+00   5.1852751e-01             NaN             NaN
             NaN             NaN   1.0107159e+00   5.1566378e-01             NaN             NaN
             NaN             NaN   1.0114069e+00   5.1281491e-01             NaN             NaN
             NaN             NaN   1.0120883e+00   5.0998040e-01             NaN             NaN
             NaN             NaN   1.0127601e+00   5.0715972e-01             NaN             NaN
             NaN             NaN   1.0134226e+00   5.0435237e-01             NaN             NaN
             NaN             NaN   1.0140760e+00   5.0155785e-01             NaN             NaN
             NaN             NaN   1.0147203e+00   4.9877563e-01             NaN             NaN
             NaN             NaN   1.0153559e+00   4.9600520e-01             NaN             NaN
             NaN             NaN   1.0159828e+00   4.9324606e-01             NaN             NaN
             NaN             NaN   1.0166013e+00   4.9049768e-01             NaN             NaN
             NaN             NaN   1.0172116e+00   4.8775953e-01             NaN             NaN
             NaN             NaN   1.0178138e+00   4.8503106e-01             NaN             NaN
             NaN             NaN   1.0184082e+00   4.8231174e-01             NaN             NaN
             NaN             NaN   1.0189951e+00   4.7960102e-01             NaN             NaN
             NaN             NaN   1.0195746e+00   4.7689836e-01             NaN             NaN
             NaN             NaN   1.0201469e+00   4.7420324e-01             NaN             NaN
             NaN             NaN   1.0207122e+00   4.7151509e-01             NaN             NaN
             NaN             NaN   1.0212708e+00   4.6883340e-01             NaN             NaN
             NaN             NaN   1.0218229e+00   4.6615761e-01             NaN             NaN
             NaN             NaN   1.0223687e+00   4.6348719e-01             NaN             NaN
             NaN             NaN   1.0229084e+00   4.6082160e-01             NaN             NaN
             NaN             NaN   1.0234422e+00   4.5816030e-01             NaN             NaN
             NaN             NaN   1.0239704e+00   4.5550274e-01             NaN             NaN
             NaN             NaN   1.0244931e+00   4.5284840e-01             NaN             NaN
             NaN             NaN   1.0250105e+00   4.5019672e-01             NaN             NaN
             NaN             NaN   1.0255229e+00   4.4754717e-01             NaN             NaN
             NaN             NaN   1.0260305e+00   4.4489922e-01             NaN             NaN
             NaN             NaN   1.0265335e+00   4.4225231e-01             NaN             NaN
             NaN             NaN   1.0270321e+00   4.3960591e-01             NaN             NaN
             NaN             NaN   1.0275265e+00   4.3695949e-01             NaN             NaN
             NaN             NaN   1.0280169e+00   4.3431250e-01             NaN             NaN
             NaN             NaN   1.0285036e+00   4.3166440e-01             NaN             NaN
             NaN             NaN   1.0289868e+00   4.2901465e-01             NaN             NaN
             NaN             NaN   1.0294666e+00   4.2636272e-01             NaN             NaN
             NaN             NaN   1.0299433e+00   4.2370806e-01             NaN             NaN
             NaN             NaN   1.0304171e+00   4.2105013e-01             NaN             NaN
             NaN             NaN   1.0308883e+00   4.1838840e-01             NaN             NaN
             NaN             NaN   1.0313569e+00   4.1572232e-01             NaN             NaN
             NaN             NaN   1.0318233e+00   4.1305136e-01             NaN             NaN
             NaN             NaN   1.0322876e+00   4.1037497e-01             NaN             NaN
             NaN             NaN   1.0327501e+00   4.0769262e-01             NaN             NaN
             NaN             NaN   1.0332110e+00   4.0500376e-01             NaN             NaN
             NaN             NaN   1.0336704e+00   4.0230805e-01             NaN             NaN
             NaN             NaN   1.0341284e+00   3.9960589e-01             NaN             NaN
             NaN             NaN   1.0345847e+00   3.9689787e-01             NaN             NaN
             NaN             NaN   1.0350393e+00   3.9418460e-01             NaN             NaN
             NaN             NaN   1.0354922e+00   3.9146666e-01             NaN             NaN
             NaN             NaN   1.0359432e+00   3.8874465e-01             NaN             NaN
             NaN             NaN   1.0363922e+00   3.8601916e-01             NaN             NaN
             NaN             NaN   1.0368392e+00   3.8329079e-01             NaN             NaN
             NaN             NaN   1.0372841e+00   3.8056013e-01             NaN             NaN
             NaN             NaN   1.0377266e+00   3.7782778e-01             NaN             NaN
             NaN             NaN   1.0381669e+00   3.7509433e-01             NaN             NaN
             NaN             NaN   1.0386047e+00   3.7236038e-01             NaN             NaN
             NaN             NaN   1.0390400e+00   3.6962652e-01             NaN             NaN
             NaN             NaN   1.0394727e+00   3.6689334e-01             NaN             NaN
             NaN             NaN   1.0399027e+00   3.6416144e-01             NaN             NaN
             NaN             NaN   1.0403300e+00   3.6143141e-01             NaN             NaN
             NaN             NaN   1.0407543e+00   3.5870386e-01             NaN             NaN
             NaN             NaN   1.0411756e+00   3.5597937e-01             NaN             NaN
             NaN             NaN   1.0415939e+00   3.5325853e-01             NaN             NaN
             NaN             NaN   1.0420090e+00   3.5054195e-01             NaN             NaN
             NaN             NaN   1.0424208e+00   3.4783021e-01             NaN             NaN
             NaN             NaN   1.0428293e+00   3.4512391e-01             NaN             NaN
             NaN             NaN   1.0432344e+00   3.4242365e-01             NaN             NaN
             NaN             NaN   1.0436359e+00   3.3973002e-01             NaN             NaN
             NaN             NaN   1.0440338e+00   3.3704362e-01             NaN             NaN
             NaN             NaN   1.0444280e+00   3.3436503e-01             NaN             NaN
             NaN             NaN   1.0448184e+00   3.3169485e-01             NaN             NaN
             NaN             NaN   1.0452048e+00   3.2903369e-01             NaN             NaN
             NaN             NaN   1.0455873e+00   3.2638213e-01             NaN             NaN
             NaN             NaN   1.0459657e+00   3.2374076e-01             NaN             NaN
             NaN             NaN   1.0463399e+00   3.2111018e-01             NaN             NaN
             NaN             NaN   1.0467098e+00   3.1849100e-01             NaN             NaN
             NaN             NaN   1.0470754e+00   3.1588379e-01             NaN             NaN
             NaN             NaN   1.0474365e+00   3.1328911e-01             NaN             NaN
             NaN             NaN   1.0477932e+00   3.1070704e-01             NaN             NaN
             NaN             NaN   1.0481455e+00   3.0813734e-01             NaN             NaN
             NaN             NaN   1.0484937e+00   3.0557975e-01             NaN             NaN
             NaN             NaN   1.0488377e+00   3.0303403e-01             NaN             NaN
             NaN             NaN   1.0491777e+00   3.0049993e-01             NaN             NaN
             NaN             NaN   1.0495138e+00   2.9797722e-01             NaN             NaN
             NaN             NaN   1.0498460e+00   2.9546564e-01             NaN             NaN
             NaN             NaN   1.0501745e+00   2.9296495e-01             NaN             NaN
             NaN             NaN   1.0504994e+00   2.9047489e-01             NaN             NaN
             NaN             NaN   1.0508207e+00   2.8799524e-01             NaN             NaN
             NaN             NaN   1.0511387e+00   2.8552573e-01             NaN             NaN
             NaN             NaN   1.0514533e+00   2.8306613e-01             NaN             NaN
             NaN             NaN   1.0517646e+00   2.8061618e-01             NaN             NaN
             NaN             NaN   1.0520729e+00   2.7817565e-01             NaN             NaN
             NaN             NaN   1.0523781e+00   2.7574428e-01             NaN             NaN
             NaN             NaN   1.0526803e+00   2.7332184e-01             NaN             NaN
             NaN             NaN   1.0529797e+00   2.7090806e-01             NaN             NaN
             NaN             NaN   1.0532764e+00   2.6850272e-01             NaN             NaN
             NaN             NaN   1.0535705e+00   2.6610555e-01             NaN             NaN
             NaN             NaN   1.0538620e+00   2.6371632e-01             NaN             NaN
             NaN             NaN   1.0541511e+00   2.6133479e-01             NaN             NaN
             NaN             NaN   1.0544378e+00   2.5896069e-01             NaN             NaN
             NaN             NaN   1.0547223e+00   2.5659380e-01             NaN             NaN
             NaN             NaN   1.0550047e+00   2.5423385e-01             NaN             NaN
             NaN             NaN   1.0552850e+00   2.5188062e-01             NaN             NaN
             NaN             NaN   1.0555634e+00   2.4953384e-01             NaN             NaN
             NaN             NaN   1.0558400e+00   2.4719328e-01             NaN             NaN
             NaN             NaN   1.0561148e+00   2.4485868e-01             NaN             NaN
             NaN             NaN   1.0563879e+00   2.4252981e-01             NaN             NaN
             NaN             NaN   1.0566595e+00   2.4020641e-01             NaN             NaN
             NaN             NaN   1.0569297e+00   2.3788825e-01             NaN             NaN
             NaN             NaN   1.0571985e+00   2.3557507e-01             NaN             NaN
             NaN             NaN   1.0574661e+00   2.3326663e-01             NaN             NaN
             NaN             NaN   1.0577325e+00   2.3096277e-01             NaN             NaN
             NaN             NaN   1.0579976e+00   2.2866348e-01             NaN             NaN
             NaN             NaN   1.0582613e+00   2.2636876e-01             NaN             NaN
             NaN             NaN   1.0585238e+00   2.2407860e-01             NaN             NaN
             NaN             NaN   1.0587847e+00   2.2179299e-01             NaN             NaN
             NaN             NaN   1.0590442e+00   2.1951193e-01             NaN             NaN
             NaN             NaN   1.0593021e+00   2.1723542e-01             NaN             NaN
             NaN             NaN   1.0595585e+00   2.1496345e-01             NaN             NaN
             NaN             NaN   1.0598131e+00   2.1269602e-01             NaN             NaN
             NaN             NaN   1.0600660e+00   2.1043312e-01             NaN             NaN
             NaN             NaN   1.0603172e+00   2.0817475e-01             NaN             NaN
             NaN             NaN   1.0605664e+00   2.0592091e-01             NaN             NaN
             NaN             NaN   1.0608138e+00   2.0367158e-01             NaN             NaN
             NaN             NaN   1.0610592e+00   2.0142677e-01             NaN             NaN
             NaN             NaN   1.0613026e+00   1.9918647e-01             NaN             NaN
             NaN             NaN   1.0615439e+00   1.9695068e-01             NaN             NaN
             NaN             NaN   1.0617831e+00   1.9471939e-01             NaN             NaN
             NaN             NaN   1.0620200e+00   1.9249260e-01             NaN             NaN
             NaN             NaN   1.0622547e+00   1.9027030e-01             NaN             NaN
             NaN             NaN   1.0624871e+00   1.8805248e-01             NaN             NaN
             NaN             NaN   1.0627171e+00   1.8583916e-01             NaN             NaN
             NaN             NaN   1.0629447e+00   1.8363031e-01             NaN             NaN
             NaN             NaN   1.0631698e+00   1.8142594e-01             NaN             NaN
             NaN             NaN   1.0633923e+00   1.7922604e-01             NaN             NaN
             NaN             NaN   1.0636122e+00   1.7703060e-01             NaN             NaN
             NaN             NaN   1.0638295e+00   1.7483963e-01             NaN             NaN
             NaN             NaN   1.0640440e+00   1.7265311e-01             NaN             NaN
             NaN             NaN   1.0642557e+00   1.7047105e-01             NaN             NaN
             NaN             NaN   1.0644646e+00   1.6829344e-01             NaN             NaN
             NaN             NaN   1.0646705e+00   1.6612027e-01             NaN             NaN
             NaN             NaN   1.0648736e+00   1.6395154e-01             NaN             NaN
             NaN             NaN   1.0650735e+00   1.6178724e-01             NaN             NaN
             NaN             NaN   1.0652704e+00   1.5962738e-01             NaN             NaN
             NaN             NaN   1.0654642e+00   1.5747174e-01             NaN             NaN
             NaN             NaN   1.0656548e+00   1.5531929e-01             NaN             NaN
             NaN             NaN   1.0658423e+00   1.5316881e-01             NaN             NaN
             NaN             NaN   1.0660265e+00   1.5101906e-01             NaN             NaN
             NaN             NaN   1.0662076e+00   1.4886880e-01             NaN             NaN
             NaN             NaN   1.0663855e+00   1.4671682e-01             NaN             NaN
             NaN             NaN   1.0665602e+00   1.4456187e-01             NaN             NaN
             NaN             NaN   1.0667317e+00   1.4240272e-01             NaN             NaN
             NaN             NaN   1.0669000e+00   1.4023815e-01             NaN             NaN
             NaN             NaN   1.0670650e+00   1.3806692e-01             NaN             NaN
             NaN             NaN   1.0672268e+00   1.3588779e-01             NaN             NaN
             NaN             NaN   1.0673854e+00   1.3369955e-01             NaN             NaN
             NaN             NaN   1.0675406e+00   1.3150095e-01             NaN             NaN
             NaN             NaN   1.0676927e+00   1.2929076e-01             NaN             NaN
             NaN             NaN   1.0678414e+00   1.2706775e-01             NaN             NaN
             NaN             NaN   1.0679868e+00   1.2483070e-01             NaN             NaN
             NaN             NaN   1.0681289e+00   1.2257836e-01             NaN             NaN
             NaN             NaN   1.0682677e+00   1.2030951e-01             NaN             NaN
             NaN             NaN   1.0684032e+00   1.1802292e-01             NaN             NaN
             NaN             NaN   1.0685354e+00   1.1571734e-01             NaN             NaN
             NaN             NaN   1.0686642e+00   1.1339156e-01             NaN             NaN
             NaN             NaN   1.0687897e+00   1.1104434e-01             NaN             NaN
             NaN             NaN   1.0689118e+00   1.0867445e-01             NaN             NaN
             NaN             NaN   1.0690305e+00   1.0628065e-01             NaN             NaN
             NaN             NaN   1.0691458e+00   1.0386172e-01             NaN             NaN
             NaN             NaN   1.0692578e+00   1.0141642e-01             NaN             NaN
             NaN             NaN   1.0693663e+00   9.8943516e-02             NaN             NaN
             NaN             NaN   1.0694715e+00   9.6441785e-02             NaN             NaN
             NaN             NaN   1.0695732e+00   9.3909991e-02             NaN             NaN
             NaN             NaN   1.0696715e+00   9.1346903e-02             NaN             NaN
             NaN             NaN   1.0697663e+00   8.8751289e-02             NaN             NaN
             NaN             NaN   1.0698577e+00   8.6121917e-02             NaN             NaN
             NaN             NaN   1.0699456e+00   8.3457554e-02             NaN             NaN
             NaN             NaN   1.0700300e+00   8.0757081e-02             NaN             NaN
             NaN             NaN   1.0701110e+00   7.8020663e-02             NaN             NaN
             NaN             NaN   1.0701883e+00   7.5249296e-02             NaN             NaN
             NaN             NaN   1.0702621e+00   7.2443989e-02             NaN             NaN
             NaN             NaN   1.0703323e+00   6.9605751e-02             NaN             NaN
             NaN             NaN   1.0703987e+00   6.6735594e-02             NaN             NaN
             NaN             NaN   1.0704614e+00   6.3834525e-02             NaN             NaN
             NaN             NaN   1.0705204e+00   6.0903555e-02             NaN             NaN
             NaN             NaN   1.0705755e+00   5.7943694e-02             NaN             NaN
             NaN             NaN   1.0706268e+00   5.4955951e-02             NaN             NaN
             NaN             NaN   1.0706741e+00   5.1941336e-02             NaN             NaN
             NaN             NaN   1.0707175e+00   4.8900859e-02             NaN             NaN
             NaN             NaN   1.0707569e+00   4.5835528e-02             NaN             NaN
             NaN             NaN   1.0707922e+00   4.2746354e-02             NaN             NaN
             NaN             NaN   1.0708235e+00   3.9634347e-02             NaN             NaN
             NaN             NaN   1.0708506e+00   3.6500516e-02             NaN             NaN
             NaN             NaN   1.0708736e+00   3.3345870e-02             NaN             NaN
             NaN             NaN   1.0708923e+00   3.0171420e-02             NaN             NaN
             NaN             NaN   1.0709067e+00   2.6978174e-02             NaN             NaN
             NaN             NaN   1.0709169e+00   2.3767143e-02             NaN             NaN
             NaN             NaN   1.0709226e+00   2.0539337e-02             NaN             NaN
             NaN             NaN   1.0709240e+00   1.7295764e-02             NaN             NaN
             NaN             NaN   1.0709209e+00   1.4037435e-02             NaN             NaN
             NaN             NaN   1.0709134e+00   1.0765360e-02             NaN             NaN
             NaN             NaN   1.0709013e+00   7.4805467e-03             NaN             NaN
             NaN             NaN   1.0708846e+00   4.1840063e-03             NaN             NaN
             NaN             NaN   1.0708633e+00   8.7674801e-04             NaN             NaN
             NaN             NaN   1.0708373e+00  -2.4402185e-03             NaN             NaN
             NaN             NaN   1.0708066e+00  -5.7658835e-03             NaN             NaN
             NaN             NaN   1.0707711e+00  -9.0992375e-03             NaN             NaN
             NaN             NaN   1.0707308e+00  -1.2439271e-02             NaN             NaN
             NaN             NaN   1.0706857e+00  -1.5784974e-02             NaN             NaN
             NaN             NaN   1.0706357e+00  -1.9135336e-02             NaN             NaN
             NaN             NaN   1.0705807e+00  -2.2489357e-02             NaN             NaN
             NaN             NaN   1.0705208e+00  -2.5846443e-02             NaN             NaN
             NaN             NaN   1.0704561e+00  -2.9206645e-02             NaN             NaN
             NaN             NaN   1.0703867e+00  -3.2570065e-02             NaN             NaN
             NaN             NaN   1.0703128e+00  -3.5936808e-02             NaN             NaN
             NaN             NaN   1.0702345e+00  -3.9306975e-02             NaN             NaN
             NaN             NaN   1.0701519e+00  -4.2680672e-02             NaN             NaN
             NaN             NaN   1.0700651e+00  -4.6058001e-02             NaN             NaN
             NaN             NaN   1.0699743e+00  -4.9439065e-02             NaN             NaN
             NaN             NaN   1.0698796e+00  -5.2823968e-02             NaN             NaN
             NaN             NaN   1.0697811e+00  -5.6212814e-02             NaN             NaN
             NaN             NaN   1.0696789e+00  -5.9605706e-02             NaN             NaN
             NaN             NaN   1.0695733e+00  -6.3002747e-02             NaN             NaN
             NaN             NaN   1.0694642e+00  -6.6404040e-02             NaN             NaN
             NaN             NaN   1.0693519e+00  -6.9809690e-02             NaN             NaN
             NaN             NaN   1.0692364e+00  -7.3219799e-02             NaN             NaN
             NaN             NaN   1.0691179e+00  -7.6634472e-02             NaN             NaN
             NaN             NaN   1.0689966e+00  -8.0053810e-02             NaN             NaN
             NaN             NaN   1.0688725e+00  -8.3477919e-02             NaN             NaN
             NaN             NaN   1.0687457e+00  -8.6906900e-02             NaN             NaN
             NaN             NaN   1.0686165e+00  -9.0340858e-02             NaN             NaN
             NaN             NaN   1.0684848e+00  -9.3779896e-02             NaN             NaN
             NaN             NaN   1.0683510e+00  -9.7224118e-02             NaN             NaN
             NaN             NaN   1.0682150e+00  -1.0067363e-01             NaN             NaN
             NaN             NaN   1.0680770e+00  -1.0412853e-01             NaN             NaN
             NaN             NaN   1.0679372e+00  -1.0758892e-01             NaN             NaN
             NaN             NaN   1.0677957e+00  -1.1105491e-01             NaN             NaN
             NaN             NaN   1.0676525e+00  -1.1452660e-01             NaN             NaN
             NaN             NaN   1.0675078e+00  -1.1800409e-01             NaN             NaN
             NaN             NaN   1.0673619e+00  -1.2148749e-01             NaN             NaN
             NaN             NaN   1.0672146e+00  -1.2497690e-01             NaN             NaN
             NaN             NaN   1.0670663e+00  -1.2847243e-01             NaN             NaN
             NaN             NaN   1.0669171e+00  -1.3197417e-01             NaN             NaN
             NaN             NaN   1.0667670e+00  -1.3548224e-01             NaN             NaN
             NaN             NaN   1.0666161e+00  -1.3899658e-01             NaN             NaN
             NaN             NaN   1.0664643e+00  -1.4251659e-01             NaN             NaN
             NaN             NaN   1.0663115e+00  -1.4604149e-01             NaN             NaN
             NaN             NaN   1.0661574e+00  -1.4957053e-01             NaN             NaN
             NaN             NaN   1.0660019e+00  -1.5310293e-01             NaN             NaN
             NaN             NaN   1.0658447e+00  -1.5663794e-01             NaN             NaN
             NaN             NaN   1.0656857e+00  -1.6017480e-01             NaN             NaN
             NaN             NaN   1.0655247e+00  -1.6371273e-01             NaN             NaN
             NaN             NaN   1.0653616e+00  -1.6725097e-01             NaN             NaN
             NaN             NaN   1.0651961e+00  -1.7078877e-01             NaN             NaN
             NaN             NaN   1.0650281e+00  -1.7432535e-01             NaN             NaN
             NaN             NaN   1.0648573e+00  -1.7785996e-01             NaN             NaN
             NaN             NaN   1.0646836e+00  -1.8139183e-01             NaN             NaN
             NaN             NaN   1.0645068e+00  -1.8492019e-01             NaN             NaN
             NaN             NaN   1.0643268e+00  -1.8844428e-01             NaN             NaN
             NaN             NaN   1.0641433e+00  -1.9196335e-01             NaN             NaN
             NaN             NaN   1.0639561e+00  -1.9547661e-01             NaN             NaN
             NaN             NaN   1.0637652e+00  -1.9898332e-01             NaN             NaN
             NaN             NaN   1.0635702e+00  -2.0248271e-01             NaN             NaN
             NaN             NaN   1.0633710e+00  -2.0597401e-01             NaN             NaN
             NaN             NaN   1.0631674e+00  -2.0945646e-01             NaN             NaN
             NaN             NaN   1.0629593e+00  -2.1292929e-01             NaN             NaN
             NaN             NaN   1.0627465e+00  -2.1639175e-01             NaN             NaN
             NaN             NaN   1.0625287e+00  -2.1984306e-01             NaN             NaN
             NaN             NaN   1.0623058e+00  -2.2328247e-01             NaN             NaN
             NaN             NaN   1.0620777e+00  -2.2670921e-01             NaN             NaN
             NaN             NaN   1.0618440e+00  -2.3012252e-01             NaN             NaN
             NaN             NaN   1.0616047e+00  -2.3352163e-01             NaN             NaN
             NaN             NaN   1.0613596e+00  -2.3690578e-01             NaN             NaN
             NaN             NaN   1.0611084e+00  -2.4027421e-01             NaN             NaN
             NaN             NaN   1.0608510e+00  -2.4362615e-01             NaN             NaN
             NaN             NaN   1.0605872e+00  -2.4696084e-01             NaN             NaN
             NaN             NaN   1.0603169e+00  -2.5027751e-01             NaN             NaN
             NaN             NaN   1.0600398e+00  -2.5357545e-01             NaN             NaN
             NaN             NaN   1.0597561e+00  -2.5685433e-01             NaN             NaN
             NaN             NaN   1.0594659e+00  -2.6011415e-01             NaN             NaN
             NaN             NaN   1.0591695e+00  -2.6335488e-01             NaN             NaN
             NaN             NaN   1.0588671e+00  -2.6657649e-01             NaN             NaN
             NaN             NaN   1.0585589e+00  -2.6977897e-01             NaN             NaN
             NaN             NaN   1.0582452e+00  -2.7296229e-01             NaN             NaN
             NaN             NaN   1.0579262e+00  -2.7612643e-01             NaN             NaN
             NaN             NaN   1.0576021e+00  -2.7927137e-01             NaN             NaN
             NaN             NaN   1.0572731e+00  -2.8239709e-01             NaN             NaN
             NaN             NaN   1.0569395e+00  -2.8550356e-01             NaN             NaN
             NaN             NaN   1.0566015e+00  -2.8859077e-01             NaN             NaN
             NaN             NaN   1.0562593e+00  -2.9165869e-01             NaN             NaN
             NaN             NaN   1.0559132e+00  -2.9470730e-01             NaN             NaN
             NaN             NaN   1.0555633e+00  -2.9773658e-01             NaN             NaN
             NaN             NaN   1.0552099e+00  -3.0074651e-01             NaN             NaN
             NaN             NaN   1.0548532e+00  -3.0373706e-01             NaN             NaN
             NaN             NaN   1.0544935e+00  -3.0670821e-01             NaN             NaN
             NaN             NaN   1.0541310e+00  -3.0965994e-01             NaN             NaN
             NaN             NaN   1.0537658e+00  -3.1259224e-01             NaN             NaN
             NaN             NaN   1.0533983e+00  -3.1550507e-01             NaN             NaN
             NaN             NaN   1.0530286e+00  -3.1839842e-01             NaN             NaN
             NaN             NaN   1.0526570e+00  -3.2127226e-01             NaN             NaN
             NaN             NaN   1.0522837e+00  -3.2412657e-01             NaN             NaN
             NaN             NaN   1.0519089e+00  -3.2696133e-01             NaN             NaN
             NaN             NaN   1.0515328e+00  -3.2977652e-01             NaN             NaN
             NaN             NaN   1.0511558e+00  -3.3257212e-01             NaN             NaN
             NaN             NaN   1.0507779e+00  -3.3534811e-01             NaN             NaN
             NaN             NaN   1.0503995e+00  -3.3810445e-01             NaN             NaN
             NaN             NaN   1.0500207e+00  -3.4084114e-01             NaN             NaN
             NaN             NaN   1.0496419e+00  -3.4355815e-01             NaN             NaN
             NaN             NaN   1.0492631e+00  -3.4625545e-01             NaN             NaN
             NaN             NaN   1.0488846e+00  -3.4893303e-01             NaN             NaN
             NaN             NaN   1.0485068e+00  -3.5159087e-01             NaN             NaN
             NaN             NaN   1.0481295e+00  -3.5422911e-01             NaN             NaN
             NaN             NaN   1.0477529e+00  -3.5684816e-01             NaN             NaN
             NaN             NaN   1.0473768e+00  -3.5944843e-01             NaN             NaN
             NaN             NaN   1.0470010e+00  -3.6203036e-01             NaN             NaN
             NaN             NaN   1.0466256e+00  -3.6459437e-01             NaN             NaN
             NaN             NaN   1.0462505e+00  -3.6714089e-01             NaN             NaN
             NaN             NaN   1.0458755e+00  -3.6967033e-01             NaN             NaN
             NaN             NaN   1.0455005e+00  -3.7218313e-01             NaN             NaN
             NaN             NaN   1.0451255e+00  -3.7467970e-01             NaN             NaN
             NaN             NaN   1.0447504e+00  -3.7716048e-01             NaN             NaN
             NaN             NaN   1.0443751e+00  -3.7962588e-01             NaN             NaN
             NaN             NaN   1.0439994e+00  -3.8207633e-01             NaN             NaN
             NaN             NaN   1.0436234e+00  -3.8451227e-01             NaN             NaN
             NaN             NaN   1.0432469e+00  -3.8693410e-01             NaN             NaN
             NaN             NaN   1.0428698e+00  -3.8934226e-01             NaN             NaN
             NaN             NaN   1.0424921e+00  -3.9173716e-01             NaN             NaN
             NaN             NaN   1.0421137e+00  -3.9411925e-01             NaN             NaN
             NaN             NaN   1.0417344e+00  -3.9648893e-01             NaN             NaN
             NaN             NaN   1.0413541e+00  -3.9884663e-01             NaN             NaN
             NaN             NaN   1.0409729e+00  -4.0119279e-01             NaN             NaN
             NaN             NaN   1.0405906e+00  -4.0352781e-01             NaN             NaN
             NaN             NaN   1.0402070e+00  -4.0585214e-01             NaN             NaN
             NaN             NaN   1.0398222e+00  -4.0816619e-01             NaN             NaN
             NaN             NaN   1.0394360e+00  -4.1047038e-01             NaN             NaN
             NaN             NaN   1.0390484e+00  -4.1276515e-01             NaN             NaN
             NaN             NaN   1.0386592e+00  -4.1505091e-01             NaN             NaN
             NaN             NaN   1.0382684e+00  -4.1732809e-01             NaN             NaN
             NaN             NaN   1.0378758e+00  -4.1959712e-01             NaN             NaN
             NaN             NaN   1.0374815e+00  -4.2185842e-01             NaN             NaN
             NaN             NaN   1.0370852e+00  -4.2411241e-01             NaN             NaN
             NaN             NaN   1.0366869e+00  -4.2635952e-01             NaN             NaN
             NaN             NaN   1.0362866e+00  -4.2860018e-01             NaN             NaN
             NaN             NaN   1.0358841e+00  -4.3083480e-01             NaN             NaN
             NaN             NaN   1.0354793e+00  -4.3306388e-01             NaN             NaN
             NaN             NaN   1.0350722e+00  -4.3528814e-01             NaN             NaN
             NaN             NaN   1.0346626e+00  -4.3750837e-01             NaN             NaN
             NaN             NaN   1.0342504e+00  -4.3972537e-01             NaN             NaN
             NaN             NaN   1.0338356e+00  -4.4193991e-01             NaN             NaN
             NaN             NaN   1.0334181e+00  -4.4415280e-01             NaN             NaN
             NaN             NaN   1.0329976e+00  -4.4636482e-01             NaN             NaN
             NaN             NaN   1.0325743e+00  -4.4857676e-01             NaN             NaN
             NaN             NaN   1.0321478e+00  -4.5078941e-01             NaN             NaN
             NaN             NaN   1.0317182e+00  -4.5300355e-01             NaN             NaN
             NaN             NaN   1.0312854e+00  -4.5521999e-01             NaN             NaN
             NaN             NaN   1.0308492e+00  -4.5743951e-01             NaN             NaN
             NaN             NaN   1.0304096e+00  -4.5966290e-01             NaN             NaN
             NaN             NaN   1.0299663e+00  -4.6189094e-01             NaN             NaN
             NaN             NaN   1.0295195e+00  -4.6412443e-01             NaN             NaN
             NaN             NaN   1.0290689e+00  -4.6636416e-01             NaN             NaN
             NaN             NaN   1.0286144e+00  -4.6861092e-01             NaN             NaN
             NaN             NaN   1.0281560e+00  -4.7086550e-01             NaN             NaN
             NaN             NaN   1.0276936e+00  -4.7312868e-01             NaN             NaN
             NaN             NaN   1.0272269e+00  -4.7540126e-01             NaN             NaN
             NaN             NaN   1.0267561e+00  -4.7768402e-01             NaN             NaN
             NaN             NaN   1.0262809e+00  -4.7997776e-01             NaN             NaN
             NaN             NaN   1.0258012e+00  -4.8228326e-01             NaN             NaN
             NaN             NaN   1.0253170e+00  -4.8460132e-01             NaN             NaN
             NaN             NaN   1.0248282e+00  -4.8693273e-01             NaN             NaN
             NaN             NaN   1.0243346e+00  -4.8927826e-01             NaN             NaN
             NaN             NaN   1.0238361e+00  -4.9163873e-01             NaN             NaN
             NaN             NaN   1.0233327e+00  -4.9401490e-01             NaN             NaN
             NaN             NaN   1.0228243e+00  -4.9640758e-01             NaN             NaN
             NaN             NaN   1.0223107e+00  -4.9881755e-01             NaN             NaN
             NaN             NaN   1.0217919e+00  -5.0124561e-01             NaN             NaN
             NaN             NaN   1.0212677e+00  -5.0369253e-01             NaN             NaN
             NaN             NaN   1.0207381e+00  -5.0615912e-01             NaN             NaN
             NaN             NaN   1.0202030e+00  -5.0864609e-01             NaN             NaN
             NaN             NaN   1.0196624e+00  -5.1115335e-01             NaN             NaN
             NaN             NaN   1.0191165e+00  -5.1368029e-01             NaN             NaN
             NaN             NaN   1.0185655e+00  -5.1622629e-01             NaN             NaN
             NaN             NaN   1.0180095e+00  -5.1879072e-01             NaN             NaN
             NaN             NaN   1.0174487e+00  -5.2137297e-01             NaN             NaN
             NaN             NaN   1.0168833e+00  -5.2397241e-01             NaN             NaN
             NaN             NaN   1.0163134e+00  -5.2658842e-01             NaN             NaN
             NaN             NaN   1.0157393e+00  -5.2922038e-01             NaN             NaN
             NaN             NaN   1.0151610e+00  -5.3186767e-01             NaN             NaN
             NaN             NaN   1.0145787e+00  -5.3452967e-01             NaN             NaN
             NaN             NaN   1.0139927e+00  -5.3720576e-01             NaN             NaN
             NaN             NaN   1.0134031e+00  -5.3989531e-01             NaN             NaN
             NaN             NaN   1.0128099e+00  -5.4259770e-01             NaN             NaN
             NaN             NaN   1.0122135e+00  -5.4531231e-01             NaN             NaN
             NaN             NaN   1.0116140e+00  -5.4803853e-01             NaN             NaN
             NaN             NaN   1.0110115e+00  -5.5077572e-01             NaN             NaN
             NaN             NaN   1.0104062e+00  -5.5352327e-01             NaN             NaN
             NaN             NaN   1.0097984e+00  -5.5628056e-01             NaN             NaN
             NaN             NaN   1.0091880e+00  -5.5904696e-01             NaN             NaN
             NaN             NaN   1.0085754e+00  -5.6182185e-01             NaN             NaN
             NaN             NaN   1.0079606e+00  -5.6460461e-01             NaN             NaN
             NaN             NaN   1.0073439e+00  -5.6739463e-01             NaN             NaN
             NaN             NaN   1.0067254e+00  -5.7019127e-01             NaN             NaN
             NaN             NaN   1.0061053e+00  -5.7299392e-01             NaN             NaN
             NaN             NaN   1.0054838e+00  -5.7580196e-01             NaN             NaN
             NaN             NaN   1.0048610e+00  -5.7861476e-01             NaN             NaN
             NaN             NaN   1.0042370e+00  -5.8143170e-01             NaN             NaN
             NaN             NaN   1.0036121e+00  -5.8425217e-01             NaN             NaN
             NaN             NaN   1.0029864e+00  -5.8707554e-01             NaN             NaN
             NaN             NaN   1.0023601e+00  -5.8990118e-01             NaN             NaN
             NaN             NaN   1.0017334e+00  -5.9272848e-01             NaN             NaN
             NaN             NaN   1.0011064e+00  -5.9555682e-01             NaN             NaN

